On Near-Far-Field Boundaries in Wireless Systems

Near-field (NF) multi-antenna wireless communication and sensing have attracted growing research interest in recent years. A core question in this area is how to determine whether a wireless system is operating in the NF or far-field (FF) region. In this work, we propose a framework grounded in Maxwell's equations to analyze the transition region between the NF and FF, following the IEEE definition that specifies where the NF ends and the FF begins. Using this framework, we (i) compare a variety of traditional and recently introduced single-letter distance thresholds, often referred to as near-far-field boundaries, and (ii) conduct numerical experiments with both single- and multi-antenna wireless systems and with analytical models as well as full-wave electromagnetic simulations. Our results indicate that all of the considered single-letter distance thresholds are insufficient to predict the transition region between the NF and FF regions. Moreover, we highlight several important caveats associated with frequently (and recently) used NF and FF concepts.

==> tikzfigs/data/d_2_1_0.dat <==
0.1,0.254564916751645
0.101159111222383,0.252951845410228
0.102331657833024,0.251330758114067
0.103517795563018,0.249702000545872
0.104717681948552,0.248138601477468
0.105931476351837,0.246247084280105
0.107159339982267,0.244481165518286
0.108401435917833,0.24270434879356
0.109657929126781,0.240916794937181
0.110928986489522,0.239253325152232
0.112214776820798,0.237513534798816
0.1135154708921,0.236333604929248
0.114831241454351,0.234361116139469
0.11616226326085,0.23231462550798
0.117508713090481,0.230375462637837
0.11887076977119,0.228701068639617
0.120248614203741,0.226736121898395
0.121642429385737,0.224819312642051
0.123052400435926,0.222889699006627
0.124478714618791,0.221009582884059
0.125921561369415,0.219117615408458
0.127381132318648,0.217276892377392
0.128857621318552,0.215425568765942
0.130351224468151,0.213627681977729
0.131862140139475,0.211820792787577
0.133390569003906,0.209754743099292
0.134936714058831,0.20774161875917
0.136500780654601,0.205775273398588
0.138082976521809,0.203856773510599
0.139683511798874,0.201927184345718
0.141302599059953,0.200126890420521
0.142940453343176,0.198047792181461
0.144597292179202,0.196012689194908
0.146273335620113,0.193965111378247
0.14796880626864,0.191963018190836
0.149683929307726,0.190024278431899
0.151418932530435,0.188079218029254
0.153174046370208,0.18618330396893
0.154949503931463,0.184278668093239
0.156745541020559,0.182425865483393
0.158562396177114,0.180626897905368
0.160400310705682,0.178823015042428
0.162259528707809,0.176446029637793
0.164140297114447,0.174453009169578
0.166042865718753,0.172449768407336
0.167967487209265,0.170493412337214
0.169914417203463,0.168671757347709
0.171883914281715,0.166553066409852
0.173876240021625,0.164476751542667
0.175891659032773,0.162389603172928
0.177930438991858,0.160346388484764
0.179992850678248,0.158348201163255
0.182079168009946,0.156396264940344
0.184189668079971,0.154593403167596
0.186324631193156,0.152633407598131
0.18848434090338,0.150382883774091
0.190669084051225,0.148392290851218
0.192879150802078,0.14644812899442
0.195114834684662,0.144551791554747
0.197376432630026,0.142685008510362
0.199664245010979,0.141209035219916
0.201978575681988,0.139185183789029
0.204319732019527,0.137340715107742
0.206688024962908,0.135398512120595
0.209083769055575,0.133503258112058
0.21150728248688,0.131656327899256
0.213958887134342,0.129805908517788
0.216438908606402,0.128059925653961
0.218947676285662,0.126313171712515
0.221485523372636,0.124620763968771
0.224052786930002,0.122227581418473
0.226649807927369,0.120491635780868
0.229276931286565,0.118691834135527
0.231934505927443,0.116763871180923
0.234622884814226,0.114932056711665
0.237342425002387,0.113723926344702
0.240093487686065,0.111879485644624
0.242876438246045,0.110032176495057
0.245691646298279,0.108282110527623
0.24853948574298,0.106747088690699
0.25142033481428,0.104970493891008
0.254334576130465,0.103292965254025
0.257282596744793,0.101616916508097
0.260264788196901,0.100043156041261
0.263281546564802,0.0984733135382899
0.266333272517498,0.0969587483767706
0.269420371368188,0.095485507588495
0.272543253128103,0.0941832481632575
0.275702332560958,0.0921089778226134
0.278898029238044,0.091315232842719
0.282130767593947,0.089543900286562
0.285400976982924,0.0878200461131717
0.288709091735924,0.0861445660872761
0.292055551218275,0.0845645577085805
0.295440799888038,0.0829887371750864
0.298865287355038,0.0815106160006436
0.302329468440578,0.0800850234347341
0.305833803237843,0.0787129938905071
0.309378757173014,0.0773955853539697
0.312964801067075,0.0761338809187423
0.316592411198352,0.0749766294527151
0.320262069365765,0.07345098985147
0.32397426295282,0.0721673903822568
0.327729484992338,0.070758184191675
0.331528234231942,0.0694586331371524
0.335371015200293,0.0682748268037308
0.339258338274099,0.0672508090322246
0.343190719745904,0.0658410061018888
0.347168681892656,0.0644842085741292
0.351192753045073,0.0631808258454452
0.355263467657814,0.0620174364344457
0.359381366380463,0.0608656067100349
0.363546996129332,0.059812120832166
0.367760910160103,0.0588142101589763
0.372023668141307,0.0579161917977352
0.376335836228653,0.0567142008967645
0.380697987140229,0.0559716256855659
0.385110700232557,0.0546530072750957
0.38957456157755,0.0534743636744808
0.394090164040345,0.052380963192788
0.398658107358044,0.051305249213799
0.403278998219371,0.0503683716816386
0.407953450345245,0.0494892849231916
0.412682084570295,0.0487087276727277
0.417465528925314,0.0479854698995588
0.422304418720667,0.0470352434558472
0.427199396630678,0.0459955515721579
0.432151112778976,0.0450482990038757
0.43716022482485,0.0441540924949076
0.44222739805059,0.0433504547472843
0.447353305449847,0.0423166376287774
0.452538627817017,0.0413941927745796
0.457784053837662,0.0405237341068381
0.463090280179974,0.039733205125998
0.468458011587305,0.0390345054020993
0.473887960971765,0.0384719891663732
0.479380849508911,0.0374846470337801
0.484937406733524,0.0366232622391331
0.490558370636505,0.0358503456838768
0.496244487762892,0.035179961569858
0.501996513311008,0.0346778222234437
0.507815211232767,0.0336316700270398
0.513701354335134,0.0330959785927093
0.519655724382766,0.0323849529074341
0.525679112201842,0.0319793847946726
0.531772317785097,0.0310811717815043
0.53793615039807,0.0303557146214646
0.544171428686589,0.029659631340453
0.550478980785497,0.0290531598552341
0.556859644428641,0.0285323344121063
0.563314267060135,0.0281269616811554
0.569843705946914,0.0274049777216988
0.576448828292588,0.0266210129656835
0.583130511352622,0.0263961224293778
0.58988964255085,0.025579537436773
0.596727119597331,0.024882654595307
0.603643850607587,0.0242994952798953
0.610640754223204,0.0239008866479961
0.617718759733849,0.023602436542338
0.624878807200689,0.0227970223924362
0.632121847581245,0.0221430072733992
0.639448842855694,0.0216103377776024
0.646860766154633,0.0211613061283983
0.654358601888323,0.0208131919268486
0.661943345877439,0.0200719873323192
0.669616005485322,0.0199244469119122
0.677377599751775,0.0199811346622668
0.685229159528406,0.0190767822017222
0.693171727615541,0.018287647950604
0.701206358900718,0.0176259672162617
0.7093341204988,0.017054233816398
0.717556091893693,0.0166128973486594
0.725873365081725,0.0163389360187427
0.734287044716676,0.0161580379269002
0.742798248256492,0.0154248648088786
0.751408106111697,0.0153466908731696
0.760117761795533,0.0147969744213652
0.768928372075831,0.0143718198312396
0.777841107128649,0.0140572448185493
0.786857150693685,0.0138431018998497
0.795977700231498,0.0135080824015402
0.805203967082548,0.0129460811855936
0.814537176628074,0.0125212552807851
0.823978568452852,0.0121954937304033
0.833529396509819,0.0118306347414282
0.843190929286626,0.0116225448165035
0.852964449974102,0.0110462831018515
0.862851256636689,0.0108338336364008
0.872852662384838,0.0108614601582481
0.882969995549409,0.0109319631376789
0.893204599858097,0.010290418602264
0.903557834613893,0.00979669568884029
0.914031074875623,0.0094439923821424
0.924625711640574,0.00932851847607864
0.935343152029238,0.00935614730729732
0.9461848194722,0.00880045694057881
0.957152153899186,0.00877048157481536
0.968246611930312,0.00809782849172451
0.979469667069539,0.00781212750062986
0.99082280990038,0.00763173501196886
1.00230754828387,0.00755822053445841
1.01392540755882,0.00708035894654326
1.02567793074442,0.0069453819985996
1.03756667874519,0.00662572006392093
1.04959323055823,0.00638046814439452
1.061759183483,0.00608154656028433
1.07406615333343,0.00569413570106452
1.08651577465254,0.00536315147518406
1.0991097009295,0.00515679868181411
1.11184960481927,0.00469221418092978
1.12473717836475,0.00458985238967844
1.13777413322149,0.00501411428636765
1.15096220088503,0.00579895083891031
1.16430313292088,0.00682799422096818
1.17779870119712,0.00667769773589533
1.19145069811978,0.00652039593317121
1.20526093687084,0.00637017241360574
1.21923125164911,0.0062273025860757
1.23336349791378,0.00607267272585804
1.24765955263087,0.00593770593041998
1.26212131452255,0.00578927578988206
1.27675070431927,0.00565836925308263
1.29154966501488,0.00552806151066709
1.30652016212472,0.00538183353489761
1.32166418394661,0.00525037806873461
1.33698374182495,0.00513306337136658
1.35248087041788,0.00499721286633718
1.36815762796747,0.00487194791058287
1.38401609657313,0.00475705948257451
1.4000583824681,0.00463691574989982
1.4162866162992,0.0045109015825746
1.43270295340983,0.00439209468679919
1.44930957412622,0.00427940706830536
1.46610868404698,0.00417179350665579
1.4831025143361,0.00405511301581539
1.50029332201922,0.00395483466584751
1.51768339028341,0.00384393803966105
1.53527502878042,0.00373467153721362
1.55307057393346,0.00363862397246095
1.57107238924745,0.00354221523572047
1.58928286562298,0.00344467966858603
1.60770442167382,0.00334529425618912
1.62633950404819,0.00324338166108206
1.64519058775366,0.00316149594500031
1.6642601764859,0.00306372528110872
1.6835508029612,0.00298382203041738
1.70306502925284,0.00289804206102968
1.72280544713139,0.00280588227203659
1.74277467840892,0.00272847103443296
1.76297537528721,0.00265378654799933
1.78341022071001,0.00257045538008513
1.80408192871938,0.00249878633690476
1.82499324481615,0.00242732889661829
1.84614694632455,0.00235531221838114
1.86754584276108,0.00229190998893797
1.88919277620767,0.00222621912576874
1.91109062168914,0.00215756646685209
1.93324228755505,0.00209480661284412
1.95565071586595,0.00203691751733894
1.97831888278416,0.00198292221995495
2.00124979896904,0.00192277027700588
2.0244465099768,0.00186491927053147
2.04791209666509,0.0018173352185091
2.07164967560207,0.00176135962684241
2.09566239948043,0.00171375827016987
2.11995345753607,0.00167340636665308
2.14452607597167,0.00162245857244803
2.16938351838518,0.00157708039428333
2.19452908620331,0.00153624974455268
2.21996611911995,0.00149899280560661
2.24569799553977,0.00145642676452941
2.27172813302691,0.00142363772845697
2.29805998875885,0.0013839652532425
2.32469705998565,0.00135215788263199
2.35164288449435,0.0013120195943166
2.37890104107889,0.00128541343788362
2.40647515001542,0.00124895566512386
2.43436887354311,0.00122401331825948
2.46258591635055,0.00118781567178134
2.49113002606779,0.00116124631623795
2.52000499376409,0.00113614932430655
2.54921465445142,0.00111166725646899
2.5787628875938,0.00108012407573803
2.60865361762255,0.00105449399769889
2.63889081445751,0.00103376121695397
2.66947849403432,0.0010103494755126
2.70042071883777,0.000990076515931982
2.73172159844138,0.000965567784978852
2.76338529005317,0.000942551850431275
2.79541599906786,0.000920173252735708
2.82781797962534,0.000903841583034304
2.86059553517574,0.000880216979065559
2.89375301905095,0.000867037210199888
2.92729483504282,0.000845048594734425
2.96122543798803,0.000825678581514928
2.99554933435981,0.000808033675711713
3.0302710828664,0.000791253990609588
3.06539529505653,0.00077450807978764
3.10092663593193,0.000756991958245429
3.13686982456688,0.00074357141286204
3.17322963473498,0.000727726980602729
3.21001089554317,0.000714259584773839
3.24721849207313,0.000696817750286121
3.28485736603004,0.000685548230345528
3.32293251639897,0.000668740105034812
3.36144900010876,0.000656360790390712
3.40041193270371,0.000642223761091033
3.43982648902292,0.000625584710503094
3.47969790388769,0.000615963105846733
3.52003147279668,0.000602195756359096
3.56083255262928,0.00058869128320008
3.60210656235707,0.000574521221364659
3.64385898376354,0.000563872830556949
3.68609536217216,0.000550980506474295
3.72882130718284,0.00053990366279173
3.772042493417,0.000529778442940567
3.81576466127125,0.000519767952292653
3.85999361767977,0.000509059119445666
3.90473523688556,0.000496866178430803
3.94999546122065,0.000486975829165197
3.99578030189527,0.000474013132472052
4.04209583979631,0.000466152646549145
4.08894822629486,0.000458033068013531
4.13634368406328,0.000444500454575215
4.18428850790158,0.000437821973343284
4.23278906557355,0.000428463447628608
4.28185179865241,0.000419907473476849
4.3314832233764,0.000411317116376383
4.38168993151419,0.000401881651610713
4.4324785912404,0.000390822529260924
4.48385594802119,0.000385425538872503
4.53582882551019,0.000376736797385342
4.58840412645476,0.000367988097684128
4.64158883361278,0.00035837197706
4.69539001068006,0.000350948728540932
4.7498148032285,0.000344835153113556
4.80487043965513,0.000335416573891125
4.86056423214214,0.000329422354526988
4.91690357762803,0.000322253622582686
4.97389595879006,0.000316771256469245
5.03154894503805,0.00030850723655527
5.08987019351968,0.00030030151633518
5.14886745013749,0.000294844505851977
5.20854855057766,0.000287763834951789
5.26892142135067,0.000281729980977199
5.32999408084409,0.000275895141591036
5.3917746403875,0.000269439519220377
5.45427130532983,0.000264885454624962
5.51749237612913,0.000258076493159917
5.58144624945496,0.000254761121455176
5.64614141930367,0.000247587393887172
5.71158647812643,0.000242217985479679
5.7777901179705,0.000237775307879527
5.84476113163363,0.000233413658196355
5.91250841383188,0.0002283113217348
5.98104096238094,0.0002216781015868
6.05036787939122,0.000215751297727743
6.1204983724767,0.000212642488431834
6.19144175597784,0.00020852190472247
6.26320745219869,0.000202604757127147
6.33580499265825,0.000199856177170712
6.40924401935645,0.000193698449059026
6.48353428605472,0.000189022631563734
6.55868565957143,0.000184959686373655
6.63470812109235,0.000183404799583344
6.71161176749628,0.000178056361616165
6.78940681269611,0.0001735689504806
6.8681035889953,0.000171731906710688
6.94771254846024,0.000166422308591229
7.02824426430835,0.0001621031995691
7.10970943231244,0.000160465389804103
7.19211887222119,0.00015557074195373
7.27548352919623,0.000154181364047694
7.35981447526577,0.000150436420432515
7.44512291079514,0.000146036604592208
7.53142016597437,0.000142593568843201
7.618717702323,0.000139258111626352
7.7070271142123,0.000137557116837914
7.79636013040523,0.000134300947323684
7.88672861561415,0.000131021493354708
7.97814457207662,0.000129172201857598
8.0706201411495,0.000125645281974869
8.16416760492147,0.000124119095339656
8.25879938784427,0.00012151467209141
8.35452805838287,0.000117055312254649
8.45136633068472,0.000116411391884297
8.54932706626838,0.000112288970914717
8.64842327573172,0.000110266636779684
8.74866812047991,0.000107393567231425
8.85007491447343,0.000106966102558628
8.9526571259964,0.000104045255144306
9.05642837944529,0.000101898740981786
9.16140245713852,9.96830769429883e-05
9.26759330114688,9.65881545068926e-05
9.37501501514529,9.56802197436548e-05
9.48368186628592,9.41704855865382e-05
9.59360828709314,9.12584973341901e-05
9.7048088773803,8.99071569264705e-05
9.81729840618884,8.74057644045343e-05
9.93109181374979,8.65630602868098e-05
10.0462042134681,8.48148980289922e-05
10.16265089393,8.31054138748918e-05
10.2804473209331,8.06173458525511e-05
10.3996091395412,7.83056664930675e-05
10.5201521761616,7.7059915336968e-05
10.6420924406472,7.603404358661e-05
10.7654461284232,7.4405805509239e-05
10.8902296226373,7.30396535742954e-05
11.0164594963366,7.11125088784347e-05
11.1441525146679,6.9450460790282e-05
11.2733256371049,6.88300883825352e-05
11.4039960197003,6.68211122994803e-05
11.5361810173648,6.5785221827313e-05
11.6698981861715,6.48771827889616e-05
11.8051652856881,6.32767120379514e-05
11.9420002813353,6.1707232603343e-05
12.0804213467733,6.08463077921677e-05
12.2204468663149,5.98576299658161e-05
12.3620954373677,5.79318828833761e-05
12.5053858729039,5.71708493564107e-05
12.650337203959,5.6726004670502e-05
12.7969686821594,5.43603379032082e-05
12.9452997822792,5.35046502536682e-05
13.0953502048267,5.3297087525287e-05
13.2471398786612,5.15415509279916e-05
13.4006889636395,5.15142835436407e-05
13.5560178532937,4.96803039285838e-05
13.7131471775395,4.92358826293072e-05
13.8720978054162,4.80203239437441e-05
14.0328908478587,4.6534942722325e-05
14.195547660501,4.65070042028124e-05
14.3600898465126,4.58278798358439e-05
14.5265392594678,4.49435002542705e-05
14.6949180062482,4.42766525549005e-05
14.8652484499786,4.30037000344788e-05
15.0375532129974,4.27358883159863e-05
15.211855179861,4.14339024384635e-05
15.3881775003835,4.06687940243026e-05
15.5665435927106,3.9608820763127e-05
15.7469771464309,3.85964968491553e-05
15.9295021257212,3.79445296559379e-05
16.1141427725302,3.79465642958207e-05
16.3009236097974,3.66704763548362e-05
16.4898694447106,3.66151741096745e-05
16.6810053720006,3.58535996139153e-05
16.8743567772738,3.4666477095612e-05
17.0699493403841,3.43570329709799e-05
17.2678090388436,3.40908050826148e-05
17.4679621512725,3.30552148032823e-05
17.6704352608895,3.24982851473211e-05
17.8752552590424,3.25998648147352e-05
18.0824493487795,3.15318886901434e-05
18.2920450484629,3.14736224507343e-05
18.504070195423,3.06064091018027e-05
18.7185529496558,3.00698082784423e-05
18.935521797563,2.99913839179538e-05
19.1550055557353,2.95433667089907e-05
19.3770333747799,2.88545255862409e-05
19.6016347431919,2.80428023584369e-05
19.8288394912707,2.81130264209185e-05
20.0586777950823,2.73272120260045e-05
20.2911801804668,2.66791014829968e-05
20.5263775270925,2.62276704407169e-05
20.7643010725577,2.60180923738013e-05
21.0049824165392,2.60929476366253e-05
21.2484535249888,2.5626457559317e-05
21.4947467343798,2.4665847304444e-05
21.7438947560008,2.48970103546087e-05
21.9959306803007,2.38346318944334e-05
22.2508879812837,2.39399902474637e-05
22.5088005209546,2.35693427913301e-05
22.7697025538168,2.35069494082024e-05
23.0336287314213,2.29259079507649e-05
23.3006141069692,2.25816946332962e-05
23.5706941399673,2.24174587184335e-05
23.8439047009372,2.16150122598692e-05
24.1202820761801,2.16201419926606e-05
24.3998629725955,2.08643255603079e-05
24.6826845225569,2.07375370897005e-05
24.9687842888433,2.04158228063762e-05
25.2582002696278,2.0513940090828e-05
25.5509709035251,2.02102505679321e-05
25.8471350746956,2.009832949825e-05
26.1467321180109,1.93596771724596e-05
26.4498018242772,1.92423176884318e-05
26.7563844455205,1.89182125106006e-05
27.0665207003324,1.89085022701358e-05
27.3802517792786,1.8396023347424e-05
27.6976193503689,1.85288848093442e-05
28.018665564592,1.7839835714297e-05
28.3434330615131,1.80730827519413e-05
28.6719649749377,1.77680039159843e-05
29.0043049386399,1.73702906001055e-05
29.3404970921579,1.7295113026269e-05
29.680586086656,1.7329906028755e-05
30.0246170908555,1.6658481447631e-05
30.3726357970331,1.68583668409921e-05
30.72468842709,1.65088197306572e-05
31.0808217386906,1.6552751658766e-05
31.4410830314726,1.61626688076361e-05
31.8055201533292,1.62430353428948e-05
32.1741815067637,1.59614005712393e-05
32.5471160553185,1.56278072187841e-05
32.9243733300777,1.55248516867976e-05
33.3060034362459,1.53734812463902e-05
33.6920570598027,1.49014547764083e-05
34.0825854742345,1.48824116493261e-05
34.4776405473446,1.50191721805767e-05
34.8772747481418,1.44959819193443e-05
35.2815411538088,1.45560364984817e-05
35.6904934567523,1.43758257339533e-05
36.1041859717334,1.41468372612097e-05
36.5226736430818,1.40420939640727e-05
36.946012051993,1.42217901460016e-05
37.3742574239106,1.38637903141693e-05
37.8074666359935,1.36059780961514e-05
38.24569722467,1.35685402282315e-05
38.6890073932798,1.34029458050837e-05
39.1374560198038,1.32202612214998e-05
39.5911026646846,1.31161515891974e-05
40.0500075787361,1.31741412371244e-05
40.5142317111465,1.30267473368263e-05
40.9838367175726,1.31842781618169e-05
41.4588849683291,1.28222070830216e-05
41.9394395566719,1.28655158193764e-05
42.4255643071778,1.24915455173579e-05
42.9173237842216,1.2571019877889e-05
43.4147833005509,1.22891122226883e-05
43.9180089259609,1.24724228276806e-05
44.4270674960688,1.23036098018062e-05
44.9420266211914,1.21812806494938e-05
45.462954695324,1.20835526752854e-05
45.9899209052244,1.19808329938568e-05
46.5229952396019,1.18361940188415e-05
47.0622484984128,1.19828796703577e-05
47.6077523022637,1.19828860873e-05
48.1595791019235,1.17712570856955e-05
48.7178021879463,1.16562408630329e-05
49.2824957004051,1.15518555278339e-05
49.8537346387389,1.13698682882451e-05
50.4315948717136,1.13663017754764e-05
51.0161531474983,1.14333060606587e-05
51.6074871038591,1.14555365238826e-05
52.2056752784698,1.13078265885327e-05
52.8107971193433,1.12101201809915e-05
53.4229329953835,1.10232526941864e-05
54.0421642070592,1.09357494045976e-05
54.6685729972018,1.11187514730198e-05
55.302242561929,1.10804198753194e-05
55.9432570616938,1.09786350799269e-05
56.5917016324624,1.09610000811736e-05
57.2476623970218,1.08380528251838e-05
57.9112264764176,1.07369237786597e-05
58.5824820015254,1.07670658796239e-05
59.2615181247555,1.07178631219069e-05
59.9484250318941,1.06819967066035e-05
60.6432939540806,1.04401067609276e-05
61.3462171799251,1.0362602881417e-05
62.057288067765,1.04989949421749e-05
62.776601058065,1.03207499485817e-05
63.5042516859596,1.04428264341175e-05
64.2403365939419,1.03212634597395e-05
64.9849535446989,1.02633417525364e-05
65.7382014340959,1.02759683662033e-05
66.5001803043112,1.00861072093952e-05
67.2709913571234,1.02255096696486e-05
68.0507369673521,1.01357283291428e-05
68.839520696455,1.00601901793156e-05
69.6374473062822,9.96220726322428e-06
70.4446227729904,1.0051486977435e-05
71.2611543011175,1.00154724828182e-05
72.0871503378214,9.79765321351024e-06
72.9227205872831,9.82106955648728e-06
73.7679760252773,9.76008258178913e-06
74.6230289139111,9.76616609631154e-06
75.4879928165343,9.74321430912816e-06
76.3629826128224,9.82318352590639e-06
77.248114514034,9.6554572984731e-06
78.1435060784454,9.59032652040701e-06
79.0492762269642,9.71903314265638e-06
79.9655452589235,9.6776732040309e-06
80.8924348680594,9.54958200653453e-06
81.8300681586739,9.6243634968941e-06
82.7785696619847,9.51918124067678e-06
83.7380653526649,9.50290288164339e-06
84.708682665574,9.40086584076925e-06
85.6905505126835,9.44695583542734e-06
86.6837993001977,9.45424936980002e-06
87.6885609458743,9.43148131235243e-06
88.704968896544,9.37951891752287e-06
89.7331581458352,9.29180849613598e-06
90.7732652521022,9.34259605479226e-06
91.8254283565628,9.31047315628904e-06
92.889787201645,9.35275671308837e-06
93.9664831495469,9.23103025775857e-06
95.0556592010119,9.27156994737017e-06
96.157460014321,9.22299767183507e-06
97.2720319245054,9.19969344338303e-06
98.3995229627823,9.12369822032788e-06
99.5400828762152,9.26235980372695e-06
100.693863147603,9.16021840430539e-06
101.861017015598,9.07650381422202e-06
103.041699495059,9.06531894204753e-06
104.23606739764,9.17720826548948e-06
105.444279352617,9.11134896752704e-06
106.666495827954,9.07407491524559e-06
107.902879151618,9.08523664301537e-06
109.153593533139,8.99427004670753e-06
110.418805085416,8.96685685742279e-06
111.698681846782,8.99273501163552e-06
112.993393803322,9.06008695368403e-06
114.303112911448,8.98401088723264e-06
115.628013120738,9.04785072770718e-06
116.968270397038,9.04976800996807e-06
118.324062745838,8.93851691402562e-06
119.695570235904,8.96169459320456e-06
121.082975023204,8.89847129622846e-06
122.486461375093,8.96516506526277e-06
123.906215694792,8.92865505007646e-06
125.34242654614,8.84493381214799e-06
126.795284678643,8.88998515501506e-06
128.264983052806,8.81878165452761e-06
129.751716865759,8.92383229838364e-06
131.255683577184,8.80569742354223e-06
132.777082935543,8.87457481769061e-06
134.316117004602,8.85320356247676e-06
135.872990190271,8.85885201411319e-06
137.447909267754,8.86436271655531e-06
139.041083409007,8.83307757710136e-06
140.652724210524,8.8534994357488e-06
142.283045721435,8.74234841933719e-06
143.932264471941,8.81563789854253e-06
145.600599502065,8.7539744235145e-06
147.28827239075,8.72720877499533e-06
148.995507285286,8.76448553725682e-06
150.722530931076,8.77254810219941e-06
152.469572701757,8.76505840019044e-06
154.236864629663,8.74765962495859e-06
156.024641436637,8.71696625786721e-06
157.833140565212,8.77584996544924e-06
159.662602210143,8.66882229346091e-06
161.513269350309,8.70420718884398e-06
163.385387780986,8.73124407898651e-06
165.27920614649,8.69661621514208e-06
167.194975973199,8.65512597667457e-06
169.132951702965,8.6440410054205e-06
171.093390726902,8.69120638083024e-06
173.076553419573,8.7155043687604e-06
175.082703173572,8.62102237257641e-06
177.112106434509,8.61753928450381e-06
179.16503273639,8.69431465849739e-06
181.241754737424,8.63111308030717e-06
183.342548256229,8.60676419896399e-06
185.46769230847,8.67842829081793e-06
187.617469143912,8.60542090728835e-06
189.79216428391,8.62632992550341e-06
191.992066559328,8.58441288160522e-06
194.217468148903,8.591764338298e-06
196.468664618045,8.57270038926374e-06
198.745954958098,8.61670808162763e-06
201.04964162605,8.63194359886726e-06
203.380030584698,8.59897621572707e-06
205.737431343291,8.58607906151574e-06
208.122156998634,8.559100982121e-06
210.534524276671,8.55901504514707e-06
212.974853574552,8.53762092499358e-06
215.443469003188,8.59626563232915e-06
217.940698430296,8.58727708040629e-06
220.466873523941,8.59869932574391e-06
223.022329796594,8.54127361448827e-06
225.607406649686,8.56462003547652e-06
228.22244741869,8.56499281734021e-06
230.867799418717,8.59021567937861e-06
233.543813990648,8.51683734309818e-06
236.250846547795,8.5279992840419e-06
238.989256623105,8.56532090759373e-06
241.759407916913,8.55808230984191e-06
244.561668345245,8.50759065682199e-06
247.396410088681,8.54568729149279e-06
250.264009641792,8.5091330851014e-06
253.164847863136,8.51020150316415e-06
256.099310025846,8.50996020883244e-06
259.067785868801,8.53023210204405e-06
262.070669648385,8.51405470400112e-06
265.108360190854,8.53451885619458e-06
268.181260945302,8.51423812112687e-06
271.289780037247,8.5077797692917e-06
274.434330322837,8.4899425535436e-06
277.61532944368,8.4903694483065e-06
280.833199882317,8.53275027423195e-06
284.08836901833,8.49526051602183e-06
287.381269185107,8.51479931522208e-06
290.712337727258,8.51765612182958e-06
294.082017058706,8.48677039893035e-06
297.490754721444,8.46388841874592e-06
300.939003444972,8.46733194749057e-06
304.42722120643,8.45873278186822e-06
307.955871291423,8.49739133702093e-06
311.525422355549,8.46943036897843e-06
315.136348486648,8.47612837716185e-06
318.789129267765,8.49714077599047e-06
322.484249840844,8.49965792496985e-06
326.222200971167,8.50043611312088e-06
330.003479112529,8.45119750474034e-06
333.828586473176,8.45739844376677e-06
337.698031082509,8.45440477070866e-06
341.612326858553,8.47118643922914e-06
345.571993676214,8.47922564151932e-06
349.577557436328,8.49047095472731e-06
353.629550135504,8.45203607386615e-06
357.728509936787,8.46402318765022e-06
361.874981241128,8.45838794908195e-06
366.06951475969,8.45933078481725e-06
370.312667586993,8.43533946697325e-06
374.605003274899,8.43471813163783e-06
378.947091907467,8.45271993915653e-06
383.33951017666,8.43516014606413e-06
387.782841458946,8.44532221030051e-06
392.277675892772,8.45568140762762e-06
396.824610456948,8.47141600589133e-06
401.424249049932,8.43727816205345e-06
406.077202570037,8.43477687705521e-06
410.784088996565,8.43740529295163e-06
415.545533471888,8.45792440634403e-06
420.362168384471,8.45269499483553e-06
425.234633452868,8.45990034688581e-06
430.16357581068,8.45993278722608e-06
435.149650092505,8.4272231616672e-06
440.193518520887,8.45174009113309e-06
445.295850994266,8.4469508330841e-06
450.457325175946,8.44138110283081e-06
455.678626584106,8.45498383127134e-06
460.960448682843,8.45178270790369e-06
466.303492974273,8.43214519697402e-06
471.708469091702,8.4274030242064e-06
477.176094893875,8.41735167361302e-06
482.707096560318,8.44296748098655e-06
488.302208687788,8.43220525238813e-06
493.962174387832,8.41530491177269e-06
499.687745385488,8.43823911241233e-06
505.479682119124,8.44176624866687e-06
511.338753841433,8.42056707041314e-06
517.265738721602,8.43630396127685e-06
523.261423948666,8.43075770035874e-06
529.326605836056,8.41220463385251e-06
535.462089927361,8.43846396974135e-06
541.668691103315,8.42894825567988e-06
547.947233690029,8.42924966078689e-06
554.298551568467,8.4395932608651e-06
560.723488285203,8.41307206439946e-06
567.222897164454,8.43256581214738e-06
573.797641421413,8.43685207994891e-06
580.448594276898,8.4168301283655e-06
587.176639073326,8.42551610806362e-06
593.982669392036,8.40687955200988e-06
600.867589171969,8.41334750067951e-06
607.832312829723,8.40889386846513e-06
614.877765381002,8.42735687943843e-06
622.004882563471,8.40909893026626e-06
629.214610961034,8.40423196638503e-06
636.507908129557,8.4139742763728e-06
643.885742724042,8.41580471244846e-06
651.34909462728,8.42621770684333e-06
658.898955079995,8.42141890774347e-06
666.536326812491,8.40438359698359e-06
674.262224177834,8.41371901200299e-06
682.077673286569,8.40671218652046e-06
689.983712143002,8.40468611376918e-06
697.981390783066,8.42046426447821e-06
706.071771413777,8.40632267599413e-06
714.255928554313,8.40912869715055e-06
722.534949178721,8.41406818487003e-06
730.909932860291,8.42317861398732e-06
739.381991917587,8.40006988160121e-06
747.952251562182,8.40095348333876e-06
756.621850048105,8.40033600232795e-06
765.391938823015,8.40641740796458e-06
774.263682681127,8.40237920406639e-06
783.23825991792,8.40115508957604e-06
792.316862486625,8.40751882726937e-06
801.50069615654,8.39968406534815e-06
810.790980673169,8.40407965610474e-06
820.18894992022,8.4032041640011e-06
829.695852083491,8.40809358287891e-06
839.312949816636,8.40101939952711e-06
849.041520408875,8.39789271803628e-06
858.882855954625,8.40011533515225e-06
868.838263525118,8.40738820498274e-06
878.909065341995,8.40608554556911e-06
889.096598952916,8.39669205001108e-06
899.402217409204,8.40081044391077e-06
909.827289445556,8.40434371426909e-06
920.373199661822,8.39719979826976e-06
931.041348706908,8.39639318103906e-06
941.833153464795,8.41152381650482e-06
952.750047242729,8.40523192170252e-06
963.793479961579,8.41017068282456e-06
974.964918348409,8.40300823485969e-06
986.265846131282,8.39799046165942e-06
997.69776423632,8.41273519563612e-06
1009.26219098705,8.39673744939577e-06
1020.96066230605,8.40836564352182e-06
1032.79473191895,8.39857296491226e-06
1044.76597156081,8.40291884105415e-06
1056.87597118481,8.41083260057442e-06
1069.12633917348,8.39584790500313e-06
1081.51870255229,8.39945863574686e-06
1094.05470720574,8.39983855007428e-06
1106.73601809597,8.39760945456421e-06
1119.56431948388,8.40052736902152e-06
1132.54131515281,8.394087626065e-06
1145.66872863487,8.39425187886804e-06
1158.94830343981,8.39782933126415e-06
1172.3818032866,8.39537572350397e-06
1185.97101233767,8.39360597619799e-06
1199.71773543589,8.40010447200042e-06
1213.62379834424,8.39595478929212e-06
1227.69104798836,8.40333680381925e-06
1241.92135270178,8.39327070755852e-06
1256.31660247412,8.3949313022514e-06
1270.87870920206,8.39503246122296e-06
1285.6096069433,8.39346495892822e-06
1300.51125217341,8.39306428340886e-06
1315.58562404571,8.40027110100971e-06
1330.83472465408,8.39365711208631e-06
1346.26057929891,8.39952403909461e-06
1361.86523675608,8.40194152093539e-06
1377.65076954905,8.39589924083515e-06
1393.61927422414,8.39981365336045e-06
1409.77287162897,8.39278901604355e-06
1426.11370719413,8.39299945613413e-06
1442.64395121816,8.40236295396174e-06
1459.36579915576,8.39580848947608e-06
1476.28147190939,8.39449754554275e-06
1493.39321612425,8.39303602668927e-06
1510.70330448666,8.40013084673263e-06
1528.21403602587,8.39337939020621e-06
1545.92773641948,8.40170153002766e-06
1563.84675830225,8.3925271876162e-06
1581.9734815786,8.39699678869008e-06
1600.3103137387,8.39289822684942e-06
1618.8596901782,8.4017241202634e-06
1637.62407452169,8.39981780395456e-06
1656.60595894992,8.39278313069907e-06
1675.80786453077,8.3960015149994e-06
1695.23234155412,8.39398278301415e-06
1714.88196987054,8.39357417029291e-06
1734.75935923393,8.39255112598514e-06
1754.86714964815,8.39961164051772e-06
1775.20801171764,8.39206948382275e-06
1795.7846470021,8.39200654449319e-06
1816.59978837533,8.40015780320602e-06
1837.65620038817,8.39470506878112e-06
1858.95667963569,8.39223796981308e-06
1880.50405512858,8.39194208008738e-06
1902.30118866895,8.39452400974955e-06
1924.35097523033,8.39476822289738e-06
1946.65634334226,8.3935190593382e-06
1969.22025547917,8.39289044909429e-06
1992.04570845387,8.39401672292588e-06
2015.13573381556,8.39164947256385e-06
2038.49339825246,8.39773055915414e-06
2062.12180399914,8.39153963635291e-06
2086.0240892485,8.39395206903212e-06
2110.2034285686,8.39160910500938e-06
2134.66303332425,8.39545312109087e-06
2159.40615210357,8.39486466680696e-06
2184.43607114943,8.39372302834916e-06
2209.7561147959,8.39592429978412e-06
2235.3696459098,8.39230211192283e-06
2261.28006633728,8.39333339155724e-06
2287.4908173557,8.39147214803584e-06
2314.00538013065,8.39212418786576e-06
2340.82727617829,8.3912955186465e-06
2367.96006783308,8.39321422389894e-06
2395.40735872088,8.39248639209862e-06
2423.1727942376,8.39416665520711e-06
2451.26006203334,8.39302996146718e-06
2479.67289250216,8.39150133200262e-06
2508.41505927754,8.39640039680702e-06
2537.49037973357,8.39396924464667e-06
2566.90271549195,8.39129004450572e-06
2596.65597293487,8.39558898561012e-06
2626.75410372384,8.39260785286746e-06
2657.20110532451,8.39160058365744e-06
2688.00102153761,8.39101864338108e-06
2719.15794303602,8.3910092009336e-06
2750.67600790807,8.39117619315345e-06
2782.55940220713,8.39095341063267e-06
2814.81236050758,8.39559406662722e-06
2847.43916646725,8.39503636805633e-06
2880.4441533963,8.39089450415733e-06
2913.83170483279,8.39245673225523e-06
2947.60625512486,8.39117138085057e-06
2981.77229001967,8.39102683216893e-06
3016.3343472592,8.39312177873192e-06
3051.29701718287,8.39081159988149e-06
3086.66494333727,8.39134202988475e-06
3122.44282309286,8.39227514649513e-06
3158.63540826782,8.39077461956107e-06
3195.24750575921,8.39088119535142e-06
3232.28397818138,8.39225751061155e-06
3269.74974451177,8.3907331648861e-06
3307.64978074424,8.39289660526184e-06
3345.98912054997,8.39070161812589e-06
3384.77285594598,8.39104218889516e-06
3424.00613797143,8.39467866191714e-06
3463.69417737173,8.39071596430714e-06
3503.84224529068,8.39164973053225e-06
3544.45567397044,8.39189955483571e-06
3585.53985745982,8.39342502389338e-06
3627.10025233065,8.39103154033455e-06
3669.14237840249,8.39049809039819e-06
3711.67181947577,8.39235987164983e-06
3754.69422407334,8.39077917831779e-06
3798.21530619074,8.39048145266503e-06
3842.24084605506,8.39280760951215e-06
3886.77669089267,8.39238708388509e-06
3931.82875570577,8.39310725250258e-06
3977.40302405804,8.39138561565235e-06
4023.50554886929,8.39192287276719e-06
4070.14245321944,8.3906275926442e-06
4117.31993116168,8.390391273534e-06
4165.04424854518,8.39045347084695e-06
4213.32174384729,8.39033040994627e-06
4262.15882901532,8.39032074169015e-06
4311.56199031823,8.39303411512356e-06
4361.53778920801,8.39105002049828e-06
4412.09286319119,8.39098959535528e-06
4463.2339267104,8.39084932233596e-06
4514.9677720361,8.39373381154504e-06
4567.30127016875,8.39089499063319e-06
4620.24137175131,8.39232514499592e-06
4673.79510799246,8.39060823621375e-06
4727.96959160039,8.39484994461375e-06
4782.77201772749,8.39085621914977e-06
4838.20966492596,8.39186495144762e-06
4894.28989611453,8.39154931037249e-06
4951.02015955635,8.39044717796281e-06
5008.40798984821,8.39016577352071e-06
5066.46100892127,8.39076289099553e-06
5125.18692705333,8.39289074395652e-06
5184.59354389291,8.39017492002073e-06
5244.68874949512,8.39011354334471e-06
5305.48052536957,8.39182089701696e-06
5366.97694554048,8.39019685504541e-06
5429.18617761894,8.39069617328077e-06
5492.11648388779,8.39021701772929e-06
5555.77622239888,8.39036055805145e-06
5620.17384808319,8.39013436148315e-06
5685.31791387375,8.39006918131805e-06
5751.21707184161,8.39015488689345e-06
5817.88007434494,8.39141275056586e-06
5885.31577519145,8.39011954625627e-06
5953.53313081437,8.39001542868864e-06
6022.54120146193,8.39014309282263e-06
6092.34915240071,8.39169047603144e-06
6162.96625513294,8.39006527274476e-06
6234.40188862786,8.39265868983487e-06
6306.66554056741,8.39089014799451e-06
6379.76680860628,8.39029011490729e-06
6453.7154016467,8.39049538080135e-06
6528.52114112785,8.390105042984e-06
6604.19396233031,8.38993150584954e-06
6680.74391569562,8.39015389223506e-06
6758.18116816111,8.39078310198747e-06
6836.51600451024,8.39169298469217e-06
6915.75882873853,8.39086399422605e-06
6995.92016543537,8.39005064692924e-06
7077.01066118189,8.38988959195939e-06
7159.04108596489,8.39083303799595e-06
7242.02233460732,8.39212407332797e-06
7325.96542821523,8.39023289869977e-06
7410.88151564157,8.39325904108843e-06
7496.78187496688,8.39340289238245e-06
7583.67791499719,8.39017479148438e-06
7671.5811767793,8.39104138181456e-06
7760.50333513357,8.38990975908051e-06
7850.45620020451,8.38983034290912e-06
7941.45171902934,8.3898109316141e-06
8033.50197712473,8.39083489777454e-06
8126.61920009195,8.39345047203181e-06
8220.81575524054,8.38991054478318e-06
8316.10415323096,8.39359296327225e-06
8412.49704973612,8.3904644484557e-06
8510.00724712225,8.38983047825861e-06
8608.64769614924,8.39018115594064e-06
8708.43149769072,8.3908076527815e-06
8809.37190447399,8.39172407843502e-06
8911.4823228402,8.3898387686918e-06
9014.77631452492,8.38991004143005e-06
9119.2675984593,8.39035767986662e-06
9224.97005259217,8.39134016689289e-06
9331.89771573324,8.39080595728771e-06
9440.0647894176,8.39143470980144e-06
9549.48563979197,8.3900459624531e-06
9660.17479952265,8.39067801770253e-06
9772.14696972573,8.38977654941146e-06
9885.41702191957,8.39100822498304e-06
10000,8.38976070703195e-06


==> tikzfigs/data/d_2_64_0.dat <==
0.1,0.991384120620447
0.101159111222383,0.991212048059777
0.102331657833024,0.991035722761515
0.103517795563018,0.990855036008878
0.104717681948552,0.990669763196805
0.105931476351837,0.990479755063788
0.107159339982267,0.990284994604997
0.108401435917833,0.990085360094632
0.109657929126781,0.989880726872794
0.110928986489522,0.989670615030159
0.112214776820798,0.989455381130075
0.1135154708921,0.989234523160944
0.114831241454351,0.989007858900749
0.11616226326085,0.988775668517075
0.117508713090481,0.988537102044949
0.11887076977119,0.988292445186281
0.120248614203741,0.988041542183083
0.121642429385737,0.987973665163373
0.123052400435926,0.987783943823884
0.124478714618791,0.987591449768135
0.125921561369415,0.987394702133559
0.127381132318648,0.987195023958603
0.128857621318552,0.986990902029271
0.130351224468151,0.986783681284876
0.131862140139475,0.98657181581719
0.133390569003906,0.986356672074502
0.134936714058831,0.986136671150785
0.136500780654601,0.985913200520504
0.138082976521809,0.985686173109745
0.139683511798874,0.985453959974068
0.141302599059953,0.985216427211077
0.142940453343176,0.984975002417657
0.144597292179202,0.984729584215057
0.146273335620113,0.984478476431663
0.14796880626864,0.984223134454113
0.149683929307726,0.983961828416185
0.151418932530435,0.983696031041412
0.153174046370208,0.983425619559358
0.154949503931463,0.983148813396055
0.156745541020559,0.982055237789348
0.158562396177114,0.981785685913613
0.160400310705682,0.981510101220123
0.162259528707809,0.981228328501062
0.164140297114447,0.980944784888264
0.166042865718753,0.980654813210573
0.167967487209265,0.980360574913524
0.169914417203463,0.980059610224844
0.171883914281715,0.979754112102886
0.173876240021625,0.979443959849415
0.175891659032773,0.979126618802828
0.177930438991858,0.978804326530989
0.179992850678248,0.978476945659522
0.182079168009946,0.97814433247071
0.184189668079971,0.977803851964744
0.186324631193156,0.977457794807438
0.18848434090338,0.977105997335766
0.190669084051225,0.976745749787221
0.192879150802078,0.976379377032961
0.195114834684662,0.976006692722313
0.197376432630026,0.975627501776329
0.199664245010979,0.97524159994518
0.201978575681988,0.974846154058968
0.204319732019527,0.974443530483541
0.206688024962908,0.974033496624643
0.209083769055575,0.973615808922498
0.21150728248688,0.973190212311425
0.213958887134342,0.972753754944162
0.216438908606402,0.97231151580768
0.218947676285662,0.971857823520718
0.221485523372636,0.971395058795134
0.224052786930002,0.970922903310475
0.226649807927369,0.970441023753944
0.229276931286565,0.969949071123231
0.231934505927443,0.969443941562948
0.234622884814226,0.968658312080434
0.237342425002387,0.968172448763131
0.240093487686065,0.967680365101858
0.242876438246045,0.96742711570574
0.245691646298279,0.966968305684571
0.24853948574298,0.966969880923682
0.25142033481428,0.966590614984765
0.254334576130465,0.966212300559641
0.257282596744793,0.96582470958022
0.260264788196901,0.96543767813953
0.263281546564802,0.965040822894205
0.266333272517498,0.964638920179016
0.269420371368188,0.964236827094685
0.272543253128103,0.963829112814873
0.275702332560958,0.963410230687041
0.278898029238044,0.962743371095685
0.282130767593947,0.962354604436649
0.285400976982924,0.961961419896866
0.288709091735924,0.961563503158215
0.292055551218275,0.961166266681475
0.295440799888038,0.960757851663497
0.298865287355038,0.960349379923732
0.302329468440578,0.95993465571448
0.305833803237843,0.959513201641122
0.309378757173014,0.959084502385562
0.312964801067075,0.958648002412378
0.316592411198352,0.958208945184935
0.320262069365765,0.957760848256698
0.32397426295282,0.957308850768712
0.327729484992338,0.956840515321714
0.331528234231942,0.956245780204113
0.335371015200293,0.955821929227647
0.339258338274099,0.955395816523819
0.343190719745904,0.95496031391969
0.347168681892656,0.954514623690438
0.351192753045073,0.954057889845705
0.355263467657814,0.953601884720489
0.359381366380463,0.953126529770532
0.363546996129332,0.952643420715407
0.367760910160103,0.952179880089972
0.372023668141307,0.951668628942086
0.376335836228653,0.951141907999368
0.380697987140229,0.950604676587973
0.385110700232557,0.950049463392159
0.38957456157755,0.949480972703651
0.394090164040345,0.948897619832219
0.398658107358044,0.948285807012694
0.403278998219371,0.947784913331893
0.407953450345245,0.947294947757945
0.412682084570295,0.946791443679862
0.417465528925314,0.946265529762302
0.422304418720667,0.945721961666589
0.427199396630678,0.94515837290223
0.432151112778976,0.944572214181784
0.43716022482485,0.944432918790498
0.44222739805059,0.944075161811429
0.447353305449847,0.943702297553901
0.452538627817017,0.943328614355057
0.457784053837662,0.942935505084273
0.463090280179974,0.942528628938966
0.468458011587305,0.942105241404673
0.473887960971765,0.941662359342364
0.479380849508911,0.941189058653801
0.484937406733524,0.940697344017442
0.490558370636505,0.94017565249352
0.496244487762892,0.939861825462096
0.501996513311008,0.939361173994944
0.507815211232767,0.938837712913615
0.513701354335134,0.938271978306194
0.519655724382766,0.937674442767996
0.525679112201842,0.937025596017185
0.531772317785097,0.936369701469561
0.53793615039807,0.935440946637379
0.544171428686589,0.935188685630781
0.550478980785497,0.934972666858214
0.556859644428641,0.934749438847737
0.563314267060135,0.934524898385353
0.569843705946914,0.934275130973386
0.576448828292588,0.934024345973263
0.583130511352622,0.932834024691407
0.58988964255085,0.932610537655042
0.596727119597331,0.932373671876774
0.603643850607587,0.932116912235916
0.610640754223204,0.931823638279425
0.617718759733849,0.931486533616862
0.624878807200689,0.931097670880116
0.632121847581245,0.930666019464449
0.639448842855694,0.930155324698926
0.646860766154633,0.929572912563321
0.654358601888323,0.928907333717421
0.661943345877439,0.928146377651572
0.669616005485322,0.927269935571503
0.677377599751775,0.926775771663098
0.685229159528406,0.926364328576745
0.693171727615541,0.925898384817626
0.701206358900718,0.925377996027616
0.7093341204988,0.925600803999018
0.717556091893693,0.925256388390756
0.725873365081725,0.924828720505775
0.734287044716676,0.924314440567535
0.742798248256492,0.92370801531802
0.751408106111697,0.922977099650351
0.760117761795533,0.922114916496523
0.768928372075831,0.921105056648377
0.777841107128649,0.919930442776008
0.786857150693685,0.918573405023562
0.795977700231498,0.919080051960488
0.805203967082548,0.918108409644136
0.814537176628074,0.916968699202618
0.823978568452852,0.915632031113762
0.833529396509819,0.914563981146463
0.843190929286626,0.914843052958952
0.852964449974102,0.915121712550225
0.862851256636689,0.91538437819984
0.872852662384838,0.915589691033361
0.882969995549409,0.915756152457651
0.893204599858097,0.915839633960498
0.903557834613893,0.915819394295531
0.914031074875623,0.915683715319325
0.924625711640574,0.915407607517675
0.935343152029238,0.914955267913205
0.9461848194722,0.914309451730511
0.957152153899186,0.913441321642826
0.968246611930312,0.912313582938563
0.979469667069539,0.910911261745223
0.99082280990038,0.909189043980451
1.00230754828387,0.90712302186081
1.01392540755882,0.904686150105965
1.02567793074442,0.901837523770003
1.03756667874519,0.898551570226205
1.04959323055823,0.900018197206836
1.061759183483,0.89652098549798
1.07406615333343,0.892507902933063
1.08651577465254,0.889629619968484
1.0991097009295,0.884544835223235
1.11184960481927,0.896596930028114
1.12473717836475,0.898874226113031
1.13777413322149,0.89896450914878
1.15096220088503,0.898724494561291
1.16430313292088,0.898325635592816
1.17779870119712,0.897827887535491
1.19145069811978,0.897259477984245
1.20526093687084,0.896660023653497
1.21923125164911,0.896049316783514
1.23336349791378,0.895441136512908
1.24765955263087,0.894838640566941
1.26212131452255,0.894235600567991
1.27675070431927,0.893653882894015
1.29154966501488,0.893245140381701
1.30652016212472,0.892606169931851
1.32166418394661,0.892082247980765
1.33698374182495,0.89152053392969
1.35248087041788,0.890864612520335
1.36815762796747,0.890239867994976
1.38401609657313,0.889627352477429
1.4000583824681,0.889011552364905
1.4162866162992,0.888385168027101
1.43270295340983,0.887754716915064
1.44930957412622,0.887116580414328
1.46610868404698,0.886468161833478
1.4831025143361,0.885795766421889
1.50029332201922,0.885121569057108
1.51768339028341,0.884420854172677
1.53527502878042,0.88370458869583
1.55307057393346,0.882984051843185
1.57107238924745,0.882246843714592
1.58928286562298,0.881492553502032
1.60770442167382,0.880720880594561
1.62633950404819,0.879931634963949
1.64519058775366,0.879149066245296
1.6642601764859,0.878336868937945
1.6835508029612,0.877531850641061
1.70306502925284,0.876709980148832
1.72280544713139,0.875871671897398
1.74277467840892,0.875042297879337
1.76297537528721,0.874210344864383
1.78341022071001,0.873364167666384
1.80408192871938,0.872529750259908
1.82499324481615,0.871695624903859
1.84614694632455,0.870862819677273
1.86754584276108,0.870045129551775
1.88919277620767,0.86923084782511
1.91109062168914,0.868420826383973
1.93324228755505,0.867628751302821
1.95565071586595,0.866855329367878
1.97831888278416,0.866101023502671
2.00124979896904,0.865352821049014
2.0244465099768,0.864623588178987
2.04791209666509,0.863926052597271
2.07164967560207,0.863232642196598
2.09566239948043,0.862568523710585
2.11995345753607,0.86193185220741
2.14452607597167,0.861293124092838
2.16938351838518,0.860676240909949
2.19452908620331,0.860077663091119
2.21996611911995,0.85949328556512
2.24569799553977,0.858904695780941
2.27172813302691,0.858334234023514
2.29805998875885,0.857748741988218
2.32469705998565,0.857169961206902
2.35164288449435,0.856563928419478
2.37890104107889,0.855966149870206
2.40647515001542,0.855328415583423
2.43436887354311,0.854686586111559
2.46258591635055,0.853992598785132
2.49113002606779,0.853283260167923
2.52000499376409,0.852539668936604
2.54921465445142,0.851757732025102
2.5787628875938,0.850919941489861
2.60865361762255,0.850052589753896
2.63889081445751,0.84915467022701
2.66947849403432,0.848211896233406
2.70042071883777,0.847239932070438
2.73172159844138,0.846226712252479
2.76338529005317,0.845190274136325
2.79541599906786,0.8441352106942
2.82781797962534,0.843081734683559
2.86059553517574,0.842006430697976
2.89375301905095,0.84096033664516
2.92729483504282,0.839905406230098
2.96122543798803,0.83887791250473
2.99554933435981,0.837883812186536
3.0302710828664,0.836928088434184
3.06539529505653,0.836014364442391
3.10092663593193,0.835144528839115
3.13686982456688,0.834333968079414
3.17322963473498,0.833564710560321
3.21001089554317,0.832847324954547
3.24721849207313,0.832158300848989
3.28485736603004,0.831518752335366
3.32293251639897,0.830883806381749
3.36144900010876,0.83026977319572
3.40041193270371,0.829643166297918
3.43982648902292,0.82898496750261
3.47969790388769,0.82830785022638
3.52003147279668,0.827559992579102
3.56083255262928,0.826740610833652
3.60210656235707,0.825832545255516
3.64385898376354,0.824839705356802
3.68609536217216,0.823736941153039
3.72882130718284,0.82253660281999
3.772042493417,0.821239984518108
3.81576466127125,0.819854002321813
3.85999361767977,0.818391238424279
3.90473523688556,0.816869672644503
3.94999546122065,0.815328973359643
3.99578030189527,0.813779117153331
4.04209583979631,0.812283618889766
4.08894822629486,0.810856412924424
4.13634368406328,0.809510398437399
4.18428850790158,0.808325171290179
4.23278906557355,0.807289346319711
4.28185179865241,0.806436850164153
4.3314832233764,0.805775511637802
4.38168993151419,0.805302558617474
4.4324785912404,0.805003176562725
4.48385594802119,0.804885731097319
4.53582882551019,0.80487355534736
4.58840412645476,0.804931555056725
4.64158883361278,0.804995977235798
4.69539001068006,0.805013533501807
4.7498148032285,0.804908792284647
4.80487043965513,0.804588685751055
4.86056423214214,0.804021316138142
4.91690357762803,0.803131096243324
4.97389595879006,0.801895630576293
5.03154894503805,0.800275871880475
5.08987019351968,0.798292768944696
5.14886745013749,0.795991556392167
5.20854855057766,0.793403454697396
5.26892142135067,0.790618331939324
5.32999408084409,0.787724739455295
5.3917746403875,0.784823600005819
5.45427130532983,0.782041720460732
5.51749237612913,0.779466901132651
5.58144624945496,0.777238160425745
5.64614141930367,0.775400880735665
5.71158647812643,0.774057237786698
5.7777901179705,0.773240816026535
5.84476113163363,0.772950118145821
5.91250841383188,0.773144457687716
5.98104096238094,0.7737422721505
6.05036787939122,0.774643067588583
6.1204983724767,0.775712434005416
6.19144175597784,0.77675060947756
6.26320745219869,0.777567569847532
6.33580499265825,0.778020485857994
6.40924401935645,0.777908967413174
6.48353428605472,0.777155948130866
6.55868565957143,0.7756979780326
6.63470812109235,0.773554342522431
6.71161176749628,0.770745124509602
6.78940681269611,0.767430686925747
6.8681035889953,0.763798270302627
6.94771254846024,0.760004480221955
7.02824426430835,0.756306911951281
7.10970943231244,0.752941601695452
7.19211887222119,0.750060500993827
7.27548352919623,0.747888068126479
7.35981447526577,0.746487452508521
7.44512291079514,0.745921815023628
7.53142016597437,0.746179197245426
7.618717702323,0.747145637398755
7.7070271142123,0.748652274415744
7.79636013040523,0.750420156929922
7.88672861561415,0.752170751341788
7.97814457207662,0.753611853653088
8.0706201411495,0.754429373686501
8.16416760492147,0.754435762272805
8.25879938784427,0.753466476819353
8.35452805838287,0.751487246788009
8.45136633068472,0.748643036134554
8.54932706626838,0.745042231612582
8.64842327573172,0.741006970203555
8.74866812047991,0.736815392534709
8.85007491447343,0.732830847559209
8.9526571259964,0.729305160463424
9.05642837944529,0.72653640994054
9.16140245713852,0.724699394885089
9.26759330114688,0.723869793334898
9.37501501514529,0.724056883905096
9.48368186628592,0.725076344866604
9.59360828709314,0.726653772005868
9.7048088773803,0.728471791805706
9.81729840618884,0.730087357406715
9.93109181374979,0.731129120529116
10.0462042134681,0.731213585149505
10.16265089393,0.730118586493996
10.2804473209331,0.727745567074199
10.3996091395412,0.724181085919559
10.5201521761616,0.719659832075789
10.6420924406472,0.714507326483023
10.7654461284232,0.709122040301875
10.8902296226373,0.703954884942929
11.0164594963366,0.699410875450292
11.1441525146679,0.695857978030647
11.2733256371049,0.693562545415859
11.4039960197003,0.692604770628795
11.5361810173648,0.692988948067056
11.6698981861715,0.694502867341157
11.8051652856881,0.696780218440216
11.9420002813353,0.699358348177749
12.0804213467733,0.701707317799448
12.2204468663149,0.703278631277047
12.3620954373677,0.703613590994509
12.5053858729039,0.702468404623176
12.650337203959,0.699752360051838
12.7969686821594,0.695559878542851
12.9452997822792,0.690280741480684
13.0953502048267,0.684360715488662
13.2471398786612,0.678293967256207
13.4006889636395,0.672702963068658
13.5560178532937,0.668029034336292
13.7131471775395,0.664762449033849
13.8720978054162,0.663144915572398
14.0328908478587,0.663302913385506
14.195547660501,0.665193708522177
14.3600898465126,0.668485654208289
14.5265392594678,0.672708786016173
14.6949180062482,0.677239258526978
14.8652484499786,0.681344055686653
15.0375532129974,0.68436201825656
15.211855179861,0.685675582408106
15.3881775003835,0.684968576837956
15.5665435927106,0.682138485777753
15.7469771464309,0.677379040233361
15.9295021257212,0.671108176142414
16.1141427725302,0.66389937439238
16.3009236097974,0.656345816116981
16.4898694447106,0.649174377620779
16.6810053720006,0.642942436908255
16.8743567772738,0.638171302797906
17.0699493403841,0.635273547070838
17.2678090388436,0.634426733720745
17.4679621512725,0.635609928964771
17.6704352608895,0.638647965711538
17.8752552590424,0.643122895529942
18.0824493487795,0.648371116052874
18.2920450484629,0.653712459850805
18.504070195423,0.65830213602435
18.7185529496558,0.661443711708941
18.935521797563,0.662582598302018
19.1550055557353,0.661386286865048
19.3770333747799,0.657837049309995
19.6016347431919,0.652182801214113
19.8288394912707,0.644913267986061
20.0586777950823,0.636555253785471
20.2911801804668,0.627798995480336
20.5263775270925,0.619307240247138
20.7643010725577,0.611695596479813
21.0049824165392,0.605495209428748
21.2484535249888,0.601086389313602
21.4947467343798,0.598740874720333
21.7438947560008,0.598630955343908
21.9959306803007,0.600585149257157
22.2508879812837,0.604439103900926
22.5088005209546,0.609685088889048
22.7697025538168,0.615750762631258
23.0336287314213,0.621886243940831
23.3006141069692,0.627360058101657
23.5706941399673,0.631455778590485
23.8439047009372,0.633563721816858
24.1202820761801,0.633385875053183
24.3998629725955,0.630741873632723
24.6826845225569,0.625827858463581
24.9687842888433,0.618937051066744
25.2582002696278,0.610573910443285
25.5509709035251,0.601251012672796
25.8471350746956,0.591584249658879
26.1467321180109,0.582103829944854
26.4498018242772,0.573412222339
26.7563844455205,0.565933407777514
27.0665207003324,0.560083968476711
27.3802517792786,0.556108612904917
27.6976193503689,0.554252205982698
28.018665564592,0.554494605556934
28.3434330615131,0.556863875911817
28.6719649749377,0.561078757970993
29.0043049386399,0.566828340740125
29.3404970921579,0.573674449496195
29.680586086656,0.581040549285838
30.0246170908555,0.588247964307382
30.3726357970331,0.594733385298855
30.72468842709,0.599813057564923
31.0808217386906,0.603048584840478
31.4410830314726,0.604059990893413
31.8055201533292,0.602762241392488
32.1741815067637,0.599146221929204
32.5471160553185,0.593433825940984
32.9243733300777,0.585966939452309
33.3060034362459,0.577122849900902
33.6920570598027,0.567314783293004
34.0825854742345,0.557048758053308
34.4776405473446,0.546733656735842
34.8772747481418,0.536705761597192
35.2815411538088,0.527434412058483
35.6904934567523,0.519171130236708
36.1041859717334,0.512202109520894
36.5226736430818,0.506757481105618
36.946012051993,0.503007348522362
37.3742574239106,0.500979788515704
37.8074666359935,0.500758866957692
38.24569722467,0.502318529639187
38.6890073932798,0.505524678782949
39.1374560198038,0.510210001590949
39.5911026646846,0.516135642505137
40.0500075787361,0.52299547906032
40.5142317111465,0.530389377917861
40.9838367175726,0.537944414103972
41.4588849683291,0.545156820857656
41.9394395566719,0.551670269634693
42.4255643071778,0.557017198617737
42.9173237842216,0.560942844525752
43.4147833005509,0.563129593564323
43.9180089259609,0.56351796529206
44.4270674960688,0.5619924357412
44.9420266211914,0.558652954245737
45.462954695324,0.553636565709828
45.9899209052244,0.547136757237502
46.5229952396019,0.539383245348562
47.0622484984128,0.530672515249127
47.6077523022637,0.521211561777634
48.1595791019235,0.511248444284533
48.7178021879463,0.501069054914331
49.2824957004051,0.490894080977779
49.8537346387389,0.480924495005425
50.4315948717136,0.471389959046602
51.0161531474983,0.462448162805445
51.6074871038591,0.454234678062106
52.2056752784698,0.446863453544905
52.8107971193433,0.440474813129896
53.4229329953835,0.435138603609836
54.0421642070592,0.430949715955711
54.6685729972018,0.427978958406953
55.302242561929,0.426184992864155
55.9432570616938,0.425595593766574
56.5917016324624,0.426213652542307
57.2476623970218,0.42797585198665
57.9112264764176,0.430837400024669
58.5824820015254,0.434728135855258
59.2615181247555,0.439513396391669
59.9484250318941,0.445074864942105
60.6432939540806,0.451231657157689
61.3462171799251,0.457859581744888
62.057288067765,0.4647770290072
62.776601058065,0.471710216374642
63.5042516859596,0.478534042231594
64.2403365939419,0.484964224439981
64.9849535446989,0.490842493182816
65.7382014340959,0.495986763340735
66.5001803043112,0.50019496583872
67.2709913571234,0.50342415021709
68.0507369673521,0.505491309733786
68.839520696455,0.506380512587324
69.6374473062822,0.506066791603243
70.4446227729904,0.504605971904712
71.2611543011175,0.501983021870461
72.0871503378214,0.4982502297314
72.9227205872831,0.493581129236556
73.7679760252773,0.48800323875705
74.6230289139111,0.481654316348928
75.4879928165343,0.474618981488013
76.3629826128224,0.467035465629964
77.248114514034,0.458922574216321
78.1435060784454,0.450465216893604
79.0492762269642,0.441785137316914
79.9655452589235,0.432876601343926
80.8924348680594,0.423842880887104
81.8300681586739,0.414839432865564
82.7785696619847,0.405832482890964
83.7380653526649,0.396960136983183
84.708682665574,0.388231522263486
85.6905505126835,0.379767924094644
86.6837993001977,0.371562258060809
87.6885609458743,0.363660121916693
88.704968896544,0.35609980478863
89.7331581458352,0.348912643141284
90.7732652521022,0.342180878387701
91.8254283565628,0.335864289297645
92.889787201645,0.330031668969519
93.9664831495469,0.32463289167976
95.0556592010119,0.319779342258956
96.157460014321,0.315410393663757
97.2720319245054,0.311569967024462
98.3995229627823,0.308242747187632
99.5400828762152,0.30551178259706
100.693863147603,0.303249309451997
101.861017015598,0.3015284764349
103.041699495059,0.300364251746757
104.23606739764,0.299765603506009
105.444279352617,0.299642128366684
106.666495827954,0.300042261827599
107.902879151618,0.300960624062618
109.153593533139,0.302341906974928
110.418805085416,0.30421649593349
111.698681846782,0.306563792179641
112.993393803322,0.309358392350148
114.303112911448,0.312527286198437
115.628013120738,0.316121356360757
116.968270397038,0.320057399671953
118.324062745838,0.324290260077896
119.695570235904,0.328853523551741
121.082975023204,0.333649021298101
122.486461375093,0.338699772680807
123.906215694792,0.343897344820744
125.34242654614,0.349212372155635
126.795284678643,0.354654002537202
128.264983052806,0.360098538177988
129.751716865759,0.365591187064583
131.255683577184,0.370954932103335
132.777082935543,0.376274698199248
134.316117004602,0.381410519421518
135.872990190271,0.386355407265473
137.447909267754,0.391056094613921
139.041083409007,0.395458013122539
140.652724210524,0.399555437037474
142.283045721435,0.403243681513108
143.932264471941,0.406621324802439
145.600599502065,0.409532678680434
147.28827239075,0.412029283867668
148.995507285286,0.414114300516039
150.722530931076,0.415736211129959
152.469572701757,0.416898113906402
154.236864629663,0.417603602708667
156.024641436637,0.417855822490298
157.833140565212,0.417718059969307
159.662602210143,0.41706752242834
161.513269350309,0.416087848181312
163.385387780986,0.414711907623501
165.27920614649,0.412928478468712
167.194975973199,0.410786897443403
169.132951702965,0.408333316914242
171.093390726902,0.405609701461005
173.076553419573,0.402582938347332
175.082703173572,0.39921033408723
177.112106434509,0.395654419076475
179.16503273639,0.391932292625314
181.241754737424,0.387906433856187
183.342548256229,0.383721178203946
185.46769230847,0.379443281840137
187.617469143912,0.374906682968765
189.79216428391,0.370310778824917
191.992066559328,0.365546053274209
194.217468148903,0.36072192739478
196.468664618045,0.355786447989469
198.745954958098,0.350833172479199
201.04964162605,0.34579153380018
203.380030584698,0.340658931059678
205.737431343291,0.335502550429604
208.122156998634,0.330301811316136
210.534524276671,0.325105979083051
212.974853574552,0.319875436741213
215.443469003188,0.314720625288499
217.940698430296,0.309502523848774
220.466873523941,0.304312325084849
223.022329796594,0.299071107473162
225.607406649686,0.293931172406946
228.22244741869,0.288793724451717
230.867799418717,0.283710722859049
233.543813990648,0.278563106661777
236.250846547795,0.27354341674605
238.989256623105,0.26859244389321
241.759407916913,0.263640810711154
244.561668345245,0.258689187965066
247.396410088681,0.253887549749261
250.264009641792,0.249055333113363
253.164847863136,0.244320900372324
256.099310025846,0.239642113709493
259.067785868801,0.235045506887842
262.070669648385,0.230467689430318
265.108360190854,0.225992114264687
268.181260945302,0.221533745039866
271.289780037247,0.217153459560137
274.434330322837,0.21282253886559
277.61532944368,0.208578707853325
280.833199882317,0.204447746049744
284.08836901833,0.200290740338196
287.381269185107,0.196264246307814
290.712337727258,0.192283303151594
294.082017058706,0.188328407160629
297.490754721444,0.184443733862201
300.939003444972,0.180660835548043
304.42722120643,0.176924884355533
307.955871291423,0.173317531178524
311.525422355549,0.169687525160553
315.136348486648,0.166165750288335
318.789129267765,0.162723670455891
322.484249840844,0.159321464432924
326.222200971167,0.155979455016304
330.003479112529,0.152634693256866
333.828586473176,0.149424273105926
337.698031082509,0.146260320302907
341.612326858553,0.143183453400175
345.571993676214,0.140152186901502
349.577557436328,0.137182013663755
353.629550135504,0.134207977428662
357.728509936787,0.131355915448267
361.874981241128,0.128535653905637
366.06951475969,0.12577933387066
370.312667586993,0.123040023592924
374.605003274899,0.120389629522505
378.947091907467,0.117820654342166
383.33951017666,0.1152492154775
387.782841458946,0.112771598390796
392.277675892772,0.110342444268707
396.824610456948,0.107967399956356
401.424249049932,0.105577291696993
406.077202570037,0.103276202064581
410.784088996565,0.101030296428083
415.545533471888,0.0988541276437525
420.362168384471,0.0966890941851654
425.234633452868,0.0945838845587382
430.16357581068,0.0925138513172588
435.149650092505,0.0904420979746437
440.193518520887,0.0884925999694638
445.295850994266,0.086543676108148
450.457325175946,0.0846343185667027
455.678626584106,0.0827889131327641
460.960448682843,0.0809622805539888
466.303492974273,0.0791525781832195
471.708469091702,0.0773991628865102
477.176094893875,0.0756727380698596
482.707096560318,0.0740384929652449
488.302208687788,0.0723872398771733
493.962174387832,0.0707575860259059
499.687745385488,0.0692251092210982
505.479682119124,0.0676950646474756
511.338753841433,0.0661645525738073
517.265738721602,0.0647180043075908
523.261423948666,0.0632735621320592
529.326605836056,0.0618377345713037
535.462089927361,0.0605009559618513
541.668691103315,0.0591430757002856
547.947233690029,0.0578266390391897
554.298551568467,0.0565507300806712
560.723488285203,0.0552539223747661
567.222897164454,0.0540494340265458
573.797641421413,0.052848372240559
580.448594276898,0.051642759167794
587.176639073326,0.0505013799027754
593.982669392036,0.0493427713839578
600.867589171969,0.0482515739330239
607.832312829723,0.0471642386840125
614.877765381002,0.0461357186197823
622.004882563471,0.0450766235325062
629.214610961034,0.0440567984408949
636.507908129557,0.0430875354695447
643.885742724042,0.0421243941424336
651.34909462728,0.0411929877210009
658.898955079995,0.0402634403669163
666.536326812491,0.0393334507648771
674.262224177834,0.0384664532839615
682.077673286569,0.0375913825377736
689.983712143002,0.0367429835643434
697.981390783066,0.0359406582530418
706.071771413777,0.0351128896312354
714.255928554313,0.0343280052523382
722.534949178721,0.0335629565094217
730.909932860291,0.0328186048364594
739.381991917587,0.0320453218063647
747.952251562182,0.0313260549996656
756.621850048105,0.030619110309186
765.391938823015,0.0299412323435001
774.263682681127,0.0292595089841681
783.23825991792,0.0285975791068313
792.316862486625,0.0279640662783727
801.50069615654,0.0273193662267299
810.790980673169,0.0267119441447247
820.18894992022,0.0261079431636337
829.695852083491,0.0255263979745126
839.312949816636,0.0249390785454728
849.041520408875,0.0243689904039333
858.882855954625,0.0238240754275916
868.838263525118,0.0232978527643691
878.909065341995,0.0227700226272811
889.096598952916,0.0222377391141948
899.402217409204,0.0217448387281444
909.827289445556,0.0212591595148235
920.373199661822,0.0207654728746277
931.041348706908,0.0202937816861379
941.833153464795,0.0198586578078787
952.750047242729,0.0194024835397453
963.793479961579,0.0189695601948857
974.964918348409,0.0185319577861766
986.265846131282,0.0181043485495706
997.69776423632,0.0177140596991125
1009.26219098705,0.0172915772033465
1020.96066230605,0.016917398563647
1032.79473191895,0.0165215212916463
1044.76597156081,0.0161541471049938
1056.87597118481,0.0157971428536546
1069.12633917348,0.015418962967239
1081.51870255229,0.0150768642672159
1094.05470720574,0.0147360267538396
1106.73601809597,0.0143986199155471
1119.56431948388,0.0140770691396087
1132.54131515281,0.0137447470920595
1145.66872863487,0.0134340261450341
1158.94830343981,0.0131378791439017
1172.3818032866,0.0128353521585755
1185.97101233767,0.0125386240295576
1199.71773543589,0.0122680583913849
1213.62379834424,0.0119834650545577
1227.69104798836,0.0117219888230377
1241.92135270178,0.0114382749967125
1256.31660247412,0.0111844957359598
1270.87870920206,0.0109311200979545
1285.6096069433,0.0106785983939579
1300.51125217341,0.0104343143649953
1315.58562404571,0.0102120389533239
1330.83472465408,0.00996915878451163
1346.26057929891,0.00975325778816205
1361.86523675608,0.00953467140124368
1377.65076954905,0.00931087866652001
1393.61927422414,0.00910486436713919
1409.77287162897,0.00888507508586438
1426.11370719413,0.00868462916173231
1442.64395121816,0.00850170888169248
1459.36579915576,0.008301309136962
1476.28147190939,0.00811066318957988
1493.39321612425,0.00792295639882216
1510.70330448666,0.00775401370964127
1528.21403602587,0.00756841168435534
1545.92773641948,0.00740755656158217
1563.84675830225,0.0072258507972907
1581.9734815786,0.00707047725103031
1600.3103137387,0.0069029489453418
1618.8596901782,0.0067577517805297
1637.62407452169,0.00660273624694865
1656.60595894992,0.00644306304930468
1675.80786453077,0.00630242331199725
1695.23234155412,0.00615640629089267
1714.88196987054,0.0060158692855392
1734.75935923393,0.00587685262922557
1754.86714964815,0.00575284902443739
1775.20801171764,0.00561115132044616
1795.7846470021,0.00548343420191841
1816.59978837533,0.0053703377144942
1837.65620038817,0.00524301796601522
1858.95667963569,0.0051193123829454
1880.50405512858,0.00500190992524486
1902.30118866895,0.00489362400273216
1924.35097523033,0.00478279210411813
1946.65634334226,0.00467244962572822
1969.22025547917,0.00456524949208031
1992.04570845387,0.00446331342343666
2015.13573381556,0.00435431421842346
2038.49339825246,0.00426662474417757
2062.12180399914,0.00415910166837876
2086.0240892485,0.00407132055939075
2110.2034285686,0.00397405391877
2134.66303332425,0.00389010872022963
2159.40615210357,0.0038011654251953
2184.43607114943,0.00371353433605349
2209.7561147959,0.00363145896702861
2235.3696459098,0.00354461981352481
2261.28006633728,0.00346568436549984
2287.4908173557,0.00338022447591661
2314.00538013065,0.00330815009168456
2340.82727617829,0.00323035590299158
2367.96006783308,0.00316118956834311
2395.40735872088,0.00308837413900302
2423.1727942376,0.00302024455299549
2451.26006203334,0.00295038376204336
2479.67289250216,0.00288072732630736
2508.41505927754,0.00282092864803875
2537.49037973357,0.00275485530077641
2566.90271549195,0.00268525107874617
2596.65597293487,0.00263249751400588
2626.75410372384,0.00256989642064304
2657.20110532451,0.00250993671486401
2688.00102153761,0.00245016248414077
2719.15794303602,0.00239431413508758
2750.67600790807,0.00234169893383405
2782.55940220713,0.00228727446491474
2814.81236050758,0.00224150523332771
2847.43916646725,0.00219021736471422
2880.4441533963,0.00213448767332956
2913.83170483279,0.00208962420306359
2947.60625512486,0.00203696355544852
2981.77229001967,0.00199097915914241
3016.3343472592,0.00195110674208693
3051.29701718287,0.00190241370313806
3086.66494333727,0.0018613579747686
3122.44282309286,0.00182034768792621
3158.63540826782,0.00177537144008932
3195.24750575921,0.00173435733604045
3232.28397818138,0.00169909766647394
3269.74974451177,0.0016569109400355
3307.64978074424,0.0016233961128832
3345.98912054997,0.00158240450220579
3384.77285594598,0.00154527130732244
3424.00613797143,0.00151655778989862
3463.69417737173,0.00147818058048738
3503.84224529068,0.00144617608248694
3544.45567397044,0.00141360605940187
3585.53985745982,0.00138275589044624
3627.10025233065,0.00134908723919299
3669.14237840249,0.00131665658514414
3711.67181947577,0.00128994693511115
3754.69422407334,0.00125883784449727
3798.21530619074,0.00122861453757111
3842.24084605506,0.00120442567341855
3886.77669089267,0.00117678464607045
3931.82875570577,0.00115058464569531
3977.40302405804,0.0011230998942792
4023.50554886929,0.00109811047791728
4070.14245321944,0.00107166543703737
4117.31993116168,0.0010459006735256
4165.04424854518,0.00102183302499823
4213.32174384729,0.00099926022204221
4262.15882901532,0.000976664810440646
4311.56199031823,0.000957587375032046
4361.53778920801,0.000931000285933851
4412.09286319119,0.000909880048278947
4463.2339267104,0.000892210103877997
4514.9677720361,0.00087401081411634
4567.30127016875,0.000849272664371746
4620.24137175131,0.000834063703761062
4673.79510799246,0.000811422697138154
4727.96959160039,0.000797919807712375
4782.77201772749,0.000777473852960814
4838.20966492596,0.000760673638045516
4894.28989611453,0.000743210484917525
4951.02015955635,0.00072346115930363
5008.40798984821,0.000707733181170895
5066.46100892127,0.000693145547691402
5125.18692705333,0.000678857444223238
5184.59354389291,0.000660407736450358
5244.68874949512,0.000645718932897218
5305.48052536957,0.000633197557749321
5366.97694554048,0.000617299452355025
5429.18617761894,0.000604006692505539
5492.11648388779,0.000589694319258967
5555.77622239888,0.000576568899551278
5620.17384808319,0.000562249706559697
5685.31791387375,0.000549671578142931
5751.21707184161,0.000536924738767872
5817.88007434494,0.000526945885301543
5885.31577519145,0.00051286528004781
5953.53313081437,0.000501818799348691
6022.54120146193,0.000490838721841486
6092.34915240071,0.0004809892045581
6162.96625513294,0.000467921254146525
6234.40188862786,0.000459917023149541
6306.66554056741,0.000446042357953999
6379.76680860628,0.000436421918971762
6453.7154016467,0.000426311111071606
6528.52114112785,0.000418121701074748
6604.19396233031,0.000408194156279857
6680.74391569562,0.000399491613098568
6758.18116816111,0.00038868684874659
6836.51600451024,0.000382663354029748
6915.75882873853,0.000373583590233443
6995.92016543537,0.000363471054674073
7077.01066118189,0.00035560820935491
7159.04108596489,0.000346509733699902
7242.02233460732,0.000341536966424976
7325.96542821523,0.000331397620031666
7410.88151564157,0.000326682212645223
7496.78187496688,0.00031935960612012
7583.67791499719,0.000309418922634886
7671.5811767793,0.000304256822964426
7760.50333513357,0.000296513165466618
7850.45620020451,0.0002896216376389
7941.45171902934,0.000282981363610597
8033.50197712473,0.000275494501376772
8126.61920009195,0.000272289348274122
8220.81575524054,0.000263844268042956
8316.10415323096,0.000260208709439648
8412.49704973612,0.000253227355937723
8510.00724712225,0.000246938964441619
8608.64769614924,0.00024049762690447
8708.43149769072,0.000234696248190253
8809.37190447399,0.000231708682173483
8911.4823228402,0.000225454776900405
9014.77631452492,0.000220472770869196
9119.2675984593,0.000215853350758524
9224.97005259217,0.000211433085311674
9331.89771573324,0.00020459616188905
9440.0647894176,0.000202070982033958
9549.48563979197,0.000195865222805362
9660.17479952265,0.000192810596099565
9772.14696972573,0.000187865743067101
9885.41702191957,0.000184380432335843
10000,0.000179500138743177


==> tikzfigs/data/d_2_64_45.dat <==
0.1,0.982867714613871
0.101159111222383,0.98267059496217
0.102331657833024,0.982473079760966
0.103517795563018,0.982271572136882
0.104717681948552,0.982069523045894
0.105931476351837,0.981863297484773
0.107159339982267,0.981652783978521
0.108401435917833,0.981437868016786
0.109657929126781,0.981222040417456
0.110928986489522,0.981001596121156
0.112214776820798,0.980751236928915
0.1135154708921,0.980534698390635
0.114831241454351,0.98031799629578
0.11616226326085,0.980096873721385
0.117508713090481,0.979875450079544
0.11887076977119,0.979649409550732
0.120248614203741,0.979418623410843
0.121642429385737,0.979187271120964
0.123052400435926,0.978950950888477
0.124478714618791,0.978709521589104
0.125921561369415,0.978462837993062
0.127381132318648,0.978215151624865
0.128857621318552,0.977966371470648
0.130351224468151,0.977707515803935
0.131862140139475,0.977447282153356
0.133390569003906,0.977185558409834
0.134936714058831,0.976913228137884
0.136500780654601,0.976652820152364
0.138082976521809,0.976351927010626
0.139683511798874,0.976045968011325
0.141302599059953,0.975730741890746
0.142940453343176,0.975409747625429
0.144597292179202,0.975078814403081
0.146273335620113,0.974741347996611
0.14796880626864,0.974393215319224
0.149683929307726,0.974034071169205
0.151418932530435,0.973667164400956
0.153174046370208,0.973380149628892
0.154949503931463,0.973048388113346
0.156745541020559,0.972707690228114
0.158562396177114,0.9723577634182
0.160400310705682,0.972003262803284
0.162259528707809,0.971643891830684
0.164140297114447,0.971274370979807
0.166042865718753,0.970894361048431
0.167967487209265,0.970508476214098
0.169914417203463,0.970111387391482
0.171883914281715,0.969630343296622
0.173876240021625,0.969196059660056
0.175891659032773,0.968752826740881
0.177930438991858,0.968295597470592
0.179992850678248,0.967828387501513
0.182079168009946,0.967346157014609
0.184189668079971,0.966852820538768
0.186324631193156,0.966343353891401
0.18848434090338,0.965821555240919
0.190669084051225,0.965282425217213
0.192879150802078,0.964729629308874
0.195114834684662,0.964158202980673
0.197376432630026,0.963696430872101
0.199664245010979,0.963101024050798
0.201978575681988,0.962485481597103
0.204319732019527,0.961849128105487
0.206688024962908,0.961195262509993
0.209083769055575,0.960522967931037
0.21150728248688,0.959831281714895
0.213958887134342,0.959115425740017
0.216438908606402,0.958374594065215
0.218947676285662,0.95761155695734
0.221485523372636,0.956875869967118
0.224052786930002,0.95615526460924
0.226649807927369,0.955409937112585
0.229276931286565,0.954639026202214
0.231934505927443,0.953851258126902
0.234622884814226,0.9530358031047
0.237342425002387,0.952191698647805
0.240093487686065,0.952174466931163
0.242876438246045,0.951537188501403
0.245691646298279,0.950879807433793
0.24853948574298,0.950218621876801
0.25142033481428,0.949535759543514
0.254334576130465,0.948838889016863
0.257282596744793,0.948118605957685
0.260264788196901,0.947382464004362
0.263281546564802,0.946525381569585
0.266333272517498,0.94582917106741
0.269420371368188,0.945109462173563
0.272543253128103,0.944384245826381
0.275702332560958,0.943624044715825
0.278898029238044,0.941816374939815
0.282130767593947,0.941250742878142
0.285400976982924,0.940535779438409
0.288709091735924,0.939809681146268
0.292055551218275,0.939071511602283
0.295440799888038,0.938320257554035
0.298865287355038,0.937554824879469
0.302329468440578,0.936763070424323
0.305833803237843,0.935954795130058
0.309378757173014,0.933987325994188
0.312964801067075,0.933580168443862
0.316592411198352,0.933178386559236
0.320262069365765,0.932781352388401
0.32397426295282,0.932388341057647
0.327729484992338,0.931981470094268
0.331528234231942,0.931593890706957
0.335371015200293,0.931190441461531
0.339258338274099,0.929528866879298
0.343190719745904,0.929075827379006
0.347168681892656,0.92862105998694
0.351192753045073,0.928180082958343
0.355263467657814,0.927717817675204
0.359381366380463,0.927702838241902
0.363546996129332,0.927006517454994
0.367760910160103,0.926277729569951
0.372023668141307,0.925528502555459
0.376335836228653,0.924770330523759
0.380697987140229,0.923973324180081
0.385110700232557,0.923162210240569
0.38957456157755,0.922307317999132
0.394090164040345,0.921432458256116
0.398658107358044,0.921859535761426
0.403278998219371,0.921547629204449
0.407953450345245,0.921228920212532
0.412682084570295,0.920901019919699
0.417465528925314,0.920580015130843
0.422304418720667,0.920225612031536
0.427199396630678,0.919871974857879
0.432151112778976,0.919012141341142
0.43716022482485,0.918788094106072
0.44222739805059,0.918805914766086
0.447353305449847,0.91859291161974
0.452538627817017,0.918376411464998
0.457784053837662,0.918131949546459
0.463090280179974,0.91787399262753
0.468458011587305,0.917577757161832
0.473887960971765,0.917237802106204
0.479380849508911,0.91684835641797
0.484937406733524,0.916421246949909
0.490558370636505,0.91593134859904
0.496244487762892,0.915388952017342
0.501996513311008,0.915101894395392
0.507815211232767,0.915034262399382
0.513701354335134,0.914936096519896
0.519655724382766,0.914777933593667
0.525679112201842,0.914571559805583
0.531772317785097,0.914187134896341
0.53793615039807,0.913886893124712
0.544171428686589,0.913570675081569
0.550478980785497,0.913171640553724
0.556859644428641,0.912739614388802
0.563314267060135,0.912208945447228
0.569843705946914,0.911626110709461
0.576448828292588,0.91094442913441
0.583130511352622,0.910650508321619
0.58988964255085,0.909971004561807
0.596727119597331,0.909192418688881
0.603643850607587,0.908285334330628
0.610640754223204,0.90727021701711
0.617718759733849,0.906100390499048
0.624878807200689,0.904777910246013
0.632121847581245,0.903273626187563
0.639448842855694,0.903156959349499
0.646860766154633,0.901927704696337
0.654358601888323,0.901508575541945
0.661943345877439,0.900654384566787
0.669616005485322,0.899687648143111
0.677377599751775,0.897016209039058
0.685229159528406,0.896676070578982
0.693171727615541,0.896270130995834
0.701206358900718,0.895831040927351
0.7093341204988,0.895298445054945
0.717556091893693,0.894679282782074
0.725873365081725,0.893956275724161
0.734287044716676,0.893131302518453
0.742798248256492,0.892143147596815
0.751408106111697,0.890758563476163
0.760117761795533,0.889397406075796
0.768928372075831,0.887849111820943
0.777841107128649,0.886070723445231
0.786857150693685,0.884037169895234
0.795977700231498,0.88173692058346
0.805203967082548,0.879113666650091
0.814537176628074,0.876167829824782
0.823978568452852,0.872857447250107
0.833529396509819,0.875251747687255
0.843190929286626,0.873039889461327
0.852964449974102,0.870553404192361
0.862851256636689,0.868074380275481
0.872852662384838,0.86891934273141
0.882969995549409,0.8666702980482
0.893204599858097,0.866382433804625
0.903557834613893,0.865984289399245
0.914031074875623,0.865471307818553
0.924625711640574,0.863282564799284
0.935343152029238,0.862819646924894
0.9461848194722,0.862224914438923
0.957152153899186,0.861433089244886
0.968246611930312,0.860426969845339
0.979469667069539,0.859159741535752
0.99082280990038,0.857581660838415
1.00230754828387,0.8556204690211
1.01392540755882,0.853262962183119
1.02567793074442,0.850414809285629
1.03756667874519,0.850692424431638
1.04959323055823,0.850314891711355
1.061759183483,0.84958809240757
1.07406615333343,0.848540332493354
1.08651577465254,0.847111101159885
1.0991097009295,0.845237605032162
1.11184960481927,0.842855377895496
1.12473717836475,0.839898975918866
1.13777413322149,0.838470756411763
1.15096220088503,0.840625615508283
1.16430313292088,0.839728191658272
1.17779870119712,0.838330399155641
1.19145069811978,0.836206901467024
1.20526093687084,0.83733162855849
1.21923125164911,0.838298566999984
1.23336349791378,0.836842792454903
1.24765955263087,0.838014471805431
1.26212131452255,0.838964820026796
1.27675070431927,0.839652573701339
1.29154966501488,0.839959023664036
1.30652016212472,0.839730212136931
1.32166418394661,0.838860347109584
1.33698374182495,0.839534155538317
1.35248087041788,0.838957305074186
1.36815762796747,0.83753801830659
1.38401609657313,0.835149395968771
1.4000583824681,0.836350617205184
1.4162866162992,0.838421730517548
1.43270295340983,0.839999618805648
1.44930957412622,0.840899693829705
1.46610868404698,0.840929678089899
1.4831025143361,0.839917909938105
1.50029332201922,0.837625835078202
1.51768339028341,0.833915884095089
1.53527502878042,0.828601863358019
1.55307057393346,0.821541135667053
1.57107238924745,0.8354091376484
1.58928286562298,0.833342826667838
1.60770442167382,0.832894517275237
1.62633950404819,0.8332684390309
1.64519058775366,0.833184195651983
1.6642601764859,0.832015198757483
1.6835508029612,0.830359648295813
1.70306502925284,0.828694413402507
1.72280544713139,0.827543736939498
1.74277467840892,0.826764759091981
1.76297537528721,0.825689481163036
1.78341022071001,0.8248815084805
1.80408192871938,0.823562785348447
1.82499324481615,0.822170408321912
1.84614694632455,0.820766088045251
1.86754584276108,0.819251966759221
1.88919277620767,0.817992099280986
1.91109062168914,0.816674777585076
1.93324228755505,0.815517625106851
1.95565071586595,0.814322592737716
1.97831888278416,0.81324942890599
2.00124979896904,0.812331627446998
2.0244465099768,0.811462196796807
2.04791209666509,0.810693168276649
2.07164967560207,0.809941815475542
2.09566239948043,0.809207815327712
2.11995345753607,0.808464989215469
2.14452607597167,0.807688491963823
2.16938351838518,0.806855135967234
2.19452908620331,0.805944078857751
2.21996611911995,0.804937878737253
2.24569799553977,0.803823804346488
2.27172813302691,0.802622505081638
2.29805998875885,0.801307270130078
2.32469705998565,0.799914126141699
2.35164288449435,0.798432779392511
2.37890104107889,0.796915322888208
2.40647515001542,0.795393028440766
2.43436887354311,0.793873788287097
2.46258591635055,0.792422229526702
2.49113002606779,0.791074006725078
2.52000499376409,0.789859881256471
2.54921465445142,0.788831123088718
2.5787628875938,0.787941911626631
2.60865361762255,0.78724776592089
2.63889081445751,0.786702835717802
2.66947849403432,0.786274931873873
2.70042071883777,0.785947840879827
2.73172159844138,0.785635278445093
2.76338529005317,0.785333541821531
2.79541599906786,0.784919238992216
2.82781797962534,0.784363997810379
2.86059553517574,0.783592625786958
2.89375301905095,0.782636685666721
2.92729483504282,0.781461256733778
2.96122543798803,0.780113998676001
2.99554933435981,0.778576876875394
3.0302710828664,0.77696700787898
3.06539529505653,0.775353965026283
3.10092663593193,0.773779608697628
3.13686982456688,0.772337434633396
3.17322963473498,0.771074476287622
3.21001089554317,0.770013087816384
3.24721849207313,0.769115208568636
3.28485736603004,0.768405953041144
3.32293251639897,0.767792090784377
3.36144900010876,0.767226040966909
3.40041193270371,0.766589367687183
3.43982648902292,0.765799422501135
3.47969790388769,0.764828345401752
3.52003147279668,0.763639025010474
3.56083255262928,0.762231277787581
3.60210656235707,0.760642344476779
3.64385898376354,0.758940241524976
3.68609536217216,0.757242876975508
3.72882130718284,0.755606348106889
3.772042493417,0.754101971118774
3.81576466127125,0.752802157754869
3.85999361767977,0.751673105386861
3.90473523688556,0.750736349796312
3.94999546122065,0.749846006037648
3.99578030189527,0.748969424357294
4.04209583979631,0.747944120659297
4.08894822629486,0.746801072344401
4.13634368406328,0.745416215796742
4.18428850790158,0.743919260675898
4.23278906557355,0.742320688954507
4.28185179865241,0.740759935099293
4.3314832233764,0.739342387250534
4.38168993151419,0.738139987959482
4.4324785912404,0.737198155077532
4.48385594802119,0.736417952912183
4.53582882551019,0.735700668245326
4.58840412645476,0.734837730864394
4.64158883361278,0.733732713304599
4.69539001068006,0.732209010057383
4.7498148032285,0.730332497452561
4.80487043965513,0.728182227695865
4.86056423214214,0.726005952316361
4.91690357762803,0.724025765197604
4.97389595879006,0.722502143150194
5.03154894503805,0.721547569841862
5.08987019351968,0.721137933728428
5.14886745013749,0.720949139799678
5.20854855057766,0.720699119994401
5.26892142135067,0.719848539007103
5.32999408084409,0.718187826267748
5.3917746403875,0.715592831628207
5.45427130532983,0.712269454212838
5.51749237612913,0.708678724878879
5.58144624945496,0.705408298852855
5.64614141930367,0.703063598606488
5.71158647812643,0.701852146977661
5.7777901179705,0.701746228477655
5.84476113163363,0.70215193675793
5.91250841383188,0.70235032893816
5.98104096238094,0.701537944141162
6.05036787939122,0.699231418409626
6.1204983724767,0.695500138037857
6.19144175597784,0.690950903106085
6.26320745219869,0.686714752599559
6.33580499265825,0.683754244946233
6.40924401935645,0.682764044275368
6.48353428605472,0.683698657358774
6.55868565957143,0.685845480489842
6.63470812109235,0.687845143983076
6.71161176749628,0.68825053570209
6.78940681269611,0.686271652668068
6.8681035889953,0.682090280863677
6.94771254846024,0.676696919837281
7.02824426430835,0.671711587284043
7.10970943231244,0.668524201979309
7.19211887222119,0.667802787157098
7.27548352919623,0.669225445422067
7.35981447526577,0.671425929536918
7.44512291079514,0.672898856094908
7.53142016597437,0.672404714015987
7.618717702323,0.669942455919257
7.7070271142123,0.666471751073479
7.79636013040523,0.663502363213728
7.88672861561415,0.662323462494725
7.97814457207662,0.663145929169
8.0706201411495,0.665078335870331
8.16416760492147,0.666580871591648
8.25879938784427,0.666310898982553
8.35452805838287,0.664064502948942
8.45136633068472,0.660845301491192
8.54932706626838,0.658382579343123
8.64842327573172,0.658158064927696
8.74866812047991,0.660315006052865
8.85007491447343,0.663592945106598
8.9526571259964,0.665780125833364
9.05642837944529,0.665237918714744
9.16140245713852,0.661787336275481
9.26759330114688,0.657037583895763
9.37501501514529,0.653340988217746
9.48368186628592,0.652287916223072
9.59360828709314,0.653968261713821
9.7048088773803,0.65662103929513
9.81729840618884,0.657574789535842
9.93109181374979,0.655341506826323
10.0462042134681,0.650333515942419
10.16265089393,0.644922742062544
10.2804473209331,0.641838324426742
10.3996091395412,0.642443468606159
10.5201521761616,0.64580780214184
10.6420924406472,0.648873572349352
10.7654461284232,0.648450036948424
10.8902296226373,0.643296875360427
11.0164594963366,0.635087500544169
11.1441525146679,0.62723522560382
11.2733256371049,0.622897941483753
11.4039960197003,0.623202321171707
11.5361810173648,0.626350620267984
11.6698981861715,0.628576682018718
11.8051652856881,0.626386058152454
11.9420002813353,0.619173558310478
12.0804213467733,0.609275991875425
12.2204468663149,0.600618655363978
12.3620954373677,0.596345321276582
12.5053858729039,0.597006537769071
12.650337203959,0.600128057791605
12.7969686821594,0.601516274241456
12.9452997822792,0.597990032625199
13.0953502048267,0.589482162104075
13.2471398786612,0.578920618296353
13.4006889636395,0.570373827438537
13.5560178532937,0.566832007274707
13.7131471775395,0.5684981551305
13.8720978054162,0.572540379203298
14.0328908478587,0.574645766333372
14.195547660501,0.571462672433229
14.3600898465126,0.562977344716205
14.5265392594678,0.552216916814397
14.6949180062482,0.543516390905751
14.8652484499786,0.53998858792708
15.0375532129974,0.542433299826898
15.211855179861,0.548354553306981
15.3881775003835,0.553323170103101
15.5665435927106,0.553261964649442
15.7469771464309,0.546965590333144
15.9295021257212,0.536537601807838
16.1141427725302,0.526082332034328
16.3009236097974,0.519611416696655
16.4898694447106,0.519291319374482
16.6810053720006,0.524794993695414
16.8743567772738,0.533057694973291
17.0699493403841,0.539617099649065
17.2678090388436,0.540860765781785
17.4679621512725,0.535859784956921
17.6704352608895,0.52656955100928
17.8752552590424,0.516688455913184
18.0824493487795,0.509927434262864
18.2920450484629,0.508856027458297
18.504070195423,0.514098321379196
18.7185529496558,0.52404541467517
18.935521797563,0.535312546799802
19.1550055557353,0.544017173398995
19.3770333747799,0.547222775793811
19.6016347431919,0.544234953887343
19.8288394912707,0.536655444867134
20.0586777950823,0.527388512078453
20.2911801804668,0.519527748638393
20.5263775270925,0.515479201574724
20.7643010725577,0.516579950158072
21.0049824165392,0.522756283234852
21.2484535249888,0.532620302372531
21.4947467343798,0.543702271634822
21.7438947560008,0.553112436011467
21.9959306803007,0.558328957798685
22.2508879812837,0.558290299469421
22.5088005209546,0.553194713033389
22.7697025538168,0.544544927617469
23.0336287314213,0.534278958904349
23.3006141069692,0.524417297205104
23.5706941399673,0.516595775167855
23.8439047009372,0.51204582566088
24.1202820761801,0.511189895705835
24.3998629725955,0.51402332321152
24.6826845225569,0.519721948217174
24.9687842888433,0.526875022069567
25.2582002696278,0.534059392298252
25.5509709035251,0.53949917356338
25.8471350746956,0.542000756682074
26.1467321180109,0.540900837294379
26.4498018242772,0.53619191715096
26.7563844455205,0.528346613111134
27.0665207003324,0.518251456491494
27.3802517792786,0.507013457668702
27.6976193503689,0.495592652064421
28.018665564592,0.484834215608908
28.3434330615131,0.475622270470905
28.6719649749377,0.468347372652365
29.0043049386399,0.463456237833081
29.3404970921579,0.460812823606559
29.680586086656,0.460472610775241
30.0246170908555,0.461934019006099
30.3726357970331,0.464657094163863
30.72468842709,0.468043262344301
31.0808217386906,0.471369777326608
31.4410830314726,0.473870133660789
31.8055201533292,0.474950746045061
32.1741815067637,0.474258695318787
32.5471160553185,0.47157537630474
32.9243733300777,0.466809819970472
33.3060034362459,0.460191616230343
33.6920570598027,0.45200731011201
34.0825854742345,0.442624113071142
34.4776405473446,0.432368557451179
34.8772747481418,0.421804380071541
35.2815411538088,0.41124071647459
35.6904934567523,0.40102735383286
36.1041859717334,0.39154433467766
36.5226736430818,0.382965157326236
36.946012051993,0.375562440481257
37.3742574239106,0.369476940048185
37.8074666359935,0.36486757451453
38.24569722467,0.36162570729233
38.6890073932798,0.359947319196215
39.1374560198038,0.359628058357047
39.5911026646846,0.360693226183691
40.0500075787361,0.362922641827885
40.5142317111465,0.366191305629459
40.9838367175726,0.370275915508271
41.4588849683291,0.374928569690027
41.9394395566719,0.379947736593874
42.4255643071778,0.385125105020683
42.9173237842216,0.390067338322212
43.4147833005509,0.394649057269133
43.9180089259609,0.398709390133075
44.4270674960688,0.401992894319089
44.9420266211914,0.40448054407902
45.462954695324,0.405999315371442
45.9899209052244,0.406551320163467
46.5229952396019,0.406110292373845
47.0622484984128,0.40475330287761
47.6077523022637,0.402586750264505
48.1595791019235,0.399665225014717
48.7178021879463,0.396128253933492
49.2824957004051,0.391973145457878
49.8537346387389,0.387496829946693
50.4315948717136,0.38269448851686
51.0161531474983,0.377628633775628
51.6074871038591,0.372583191265507
52.2056752784698,0.36745069578537
52.8107971193433,0.362495796158185
53.4229329953835,0.357742469355568
54.0421642070592,0.35312777869545
54.6685729972018,0.34888362292493
55.302242561929,0.345002531895217
55.9432570616938,0.341542509332048
56.5917016324624,0.338477237899695
57.2476623970218,0.335846969267267
57.9112264764176,0.333756173276971
58.5824820015254,0.33208026185968
59.2615181247555,0.330979477890236
59.9484250318941,0.330315389344876
60.6432939540806,0.330230730477579
61.3462171799251,0.330574619755607
62.057288067765,0.331333433397087
62.776601058065,0.332626734234944
63.5042516859596,0.334286586904679
64.2403365939419,0.336349723717852
64.9849535446989,0.338707390944726
65.7382014340959,0.341454162941748
66.5001803043112,0.344470797923388
67.2709913571234,0.347702830627303
68.0507369673521,0.351091227489753
68.839520696455,0.354714489018699
69.6374473062822,0.358294383317492
70.4446227729904,0.36197517758989
71.2611543011175,0.365687880814602
72.0871503378214,0.369214073128892
72.9227205872831,0.372700522433557
73.7679760252773,0.376076979224244
74.6230289139111,0.37911877269989
75.4879928165343,0.381983016252699
76.3629826128224,0.384602665878452
77.248114514034,0.386830177636252
78.1435060784454,0.388759631520555
79.0492762269642,0.390328764182537
79.9655452589235,0.391560289662515
80.8924348680594,0.392395542705615
81.8300681586739,0.392774791112063
82.7785696619847,0.392815514386208
83.7380653526649,0.392462671173269
84.708682665574,0.391658221519069
85.6905505126835,0.390621488749241
86.6837993001977,0.389108824346238
87.6885609458743,0.387246138652281
88.704968896544,0.385164370765597
89.7331581458352,0.38270169285017
90.7732652521022,0.379984875774429
91.8254283565628,0.376940633397326
92.889787201645,0.373692938570915
93.9664831495469,0.370159917469929
95.0556592010119,0.366460490556831
96.157460014321,0.362607940592268
97.2720319245054,0.358504633225077
98.3995229627823,0.35425871716486
99.5400828762152,0.349868776394375
100.693863147603,0.345436551843103
101.861017015598,0.340842686243923
103.041699495059,0.336069357763656
104.23606739764,0.331313761771155
105.444279352617,0.326549985423931
106.666495827954,0.321634872372175
107.902879151618,0.316640880551729
109.153593533139,0.311748057125843
110.418805085416,0.306684420549213
111.698681846782,0.301731807672278
112.993393803322,0.296718735578148
114.303112911448,0.291692516244535
115.628013120738,0.286695328597412
116.968270397038,0.281651284647074
118.324062745838,0.276704513122682
119.695570235904,0.271768231292793
121.082975023204,0.266862909311349
122.486461375093,0.262003494995509
123.906215694792,0.257087072849532
125.34242654614,0.252342222825284
126.795284678643,0.247542844328426
128.264983052806,0.242905578728184
129.751716865759,0.238194199035491
131.255683577184,0.233613343105882
132.777082935543,0.22913840654206
134.316117004602,0.224629126463541
135.872990190271,0.220161235884561
137.447909267754,0.215803720411834
139.041083409007,0.211509798952592
140.652724210524,0.207336158748654
142.283045721435,0.203116750413176
143.932264471941,0.199005177310456
145.600599502065,0.194932483892447
147.28827239075,0.19103794152366
148.995507285286,0.187028871230666
150.722530931076,0.183244205174045
152.469572701757,0.179486466628032
154.236864629663,0.175660647942811
156.024641436637,0.17208149008732
157.833140565212,0.168433795358539
159.662602210143,0.164914572479364
161.513269350309,0.161506845316241
163.385387780986,0.158087280988539
165.27920614649,0.154729801311857
167.194975973199,0.151400897860443
169.132951702965,0.148259115273371
171.093390726902,0.145060606000552
173.076553419573,0.141951161773131
175.082703173572,0.138969654932348
177.112106434509,0.135955971568879
179.16503273639,0.13303367679087
181.241754737424,0.130127701313193
183.342548256229,0.127346109466885
185.46769230847,0.124601615001652
187.617469143912,0.121895389030887
189.79216428391,0.119313548774616
191.992066559328,0.116661249766682
194.217468148903,0.114102986824409
196.468664618045,0.111613251165176
198.745954958098,0.109249245632634
201.04964162605,0.106797034371269
203.380030584698,0.104477576361523
205.737431343291,0.10223960268952
208.122156998634,0.0999417337582987
210.534524276671,0.0977792455847824
212.974853574552,0.0955988084641715
215.443469003188,0.0934950912027224
217.940698430296,0.0914705252222552
220.466873523941,0.0894392861927136
223.022329796594,0.0874736573665064
225.607406649686,0.0855566220589056
228.22244741869,0.083665136527189
230.867799418717,0.0818489468283375
233.543813990648,0.0799935754135753
236.250846547795,0.0782135149271229
238.989256623105,0.0764595178111447
241.759407916913,0.0748287808658489
244.561668345245,0.0731083726978375
247.396410088681,0.071531994700518
250.264009641792,0.0699502358156052
253.164847863136,0.0683581913292876
256.099310025846,0.0668165002581101
259.067785868801,0.0653766715129496
262.070669648385,0.0638694389823448
265.108360190854,0.0624751501758742
268.181260945302,0.0610832372277267
271.289780037247,0.059717792839968
274.434330322837,0.0583951511391868
277.61532944368,0.0570569534525349
280.833199882317,0.0557734004742166
284.08836901833,0.0545391790539923
287.381269185107,0.0533423216295055
290.712337727258,0.0521644565214818
294.082017058706,0.0509810665242307
297.490754721444,0.0498249928428619
300.939003444972,0.0487208533995715
304.42722120643,0.0476234237587849
307.955871291423,0.0465437056884321
311.525422355549,0.0454853440763325
315.136348486648,0.0445049352692916
318.789129267765,0.0434715901248922
322.484249840844,0.0424880303002082
326.222200971167,0.0415294552545471
330.003479112529,0.0406226897171219
333.828586473176,0.0397295283147365
337.698031082509,0.0388063583201678
341.612326858553,0.0379159972981192
345.571993676214,0.0371116521080874
349.577557436328,0.0362735111684445
353.629550135504,0.0354418454746879
357.728509936787,0.0346482690350144
361.874981241128,0.0338631746628004
366.06951475969,0.0331035132281129
370.312667586993,0.0323267531752394
374.605003274899,0.0316387530121247
378.947091907467,0.0309312435089709
383.33951017666,0.0301937207319216
387.782841458946,0.0295082876882155
392.277675892772,0.0288484213034421
396.824610456948,0.0282301945545778
401.424249049932,0.0275659432878165
406.077202570037,0.0269546093723879
410.784088996565,0.0263429710086377
415.545533471888,0.025765920522993
420.362168384471,0.0251578860351471
425.234633452868,0.0245854090543789
430.16357581068,0.0240601710936273
435.149650092505,0.023497233093819
440.193518520887,0.0229842634803403
445.295850994266,0.0224675225876182
450.457325175946,0.0219315287154458
455.678626584106,0.021439508817272
460.960448682843,0.0209606726271835
466.303492974273,0.0205000841759812
471.708469091702,0.0200143053804858
477.176094893875,0.0195768540425508
482.707096560318,0.0191301245766449
488.302208687788,0.0186915580881394
493.962174387832,0.018270727122872
499.687745385488,0.0178696688974876
505.479682119124,0.0174446733342048
511.338753841433,0.0170611313226323
517.265738721602,0.0166614115960407
523.261423948666,0.0162950513652587
529.326605836056,0.0159285967705088
535.462089927361,0.0155593558916852
541.668691103315,0.0152136629395614
547.947233690029,0.0148739187504832
554.298551568467,0.0145161507265208
560.723488285203,0.0142148509874952
567.222897164454,0.0138617722959548
573.797641421413,0.0135507572674799
580.448594276898,0.013263276280622
587.176639073326,0.0129411247189833
593.982669392036,0.0126533138507815
600.867589171969,0.0123609204310915
607.832312829723,0.0120839984167504
614.877765381002,0.0118345701093451
622.004882563471,0.0115539209252883
629.214610961034,0.0113034153198901
636.507908129557,0.0110420915941655
643.885742724042,0.0107845737369185
651.34909462728,0.0105376658322888
658.898955079995,0.0103006931533124
666.536326812491,0.0100658336306299
674.262224177834,0.00984755566136887
682.077673286569,0.00962370377340153
689.983712143002,0.00939440154008089
697.981390783066,0.00918074507894009
706.071771413777,0.00896787021580409
714.255928554313,0.00876190682230571
722.534949178721,0.00856152661032328
730.909932860291,0.00838517389010745
739.381991917587,0.00819007275748713
747.952251562182,0.00800707440755081
756.621850048105,0.00780645272807462
765.391938823015,0.00762975069913377
774.263682681127,0.00745862619412524
783.23825991792,0.00729348580009587
792.316862486625,0.00712752125240483
801.50069615654,0.00697159760676776
810.790980673169,0.00680460520823816
820.18894992022,0.00664721581272053
829.695852083491,0.00651197555489698
839.312949816636,0.00635670347761913
849.041520408875,0.00620355129946103
858.882855954625,0.00606646590519877
868.838263525118,0.00592888520538078
878.909065341995,0.0057902069022717
889.096598952916,0.00566482422406236
899.402217409204,0.00553735817387667
909.827289445556,0.00540758071251722
920.373199661822,0.00528950177348371
931.041348706908,0.0051681014224502
941.833153464795,0.00504277376756646
952.750047242729,0.00494715505404048
963.793479961579,0.00482422299015017
974.964918348409,0.00471356702973987
986.265846131282,0.00460573161231155
997.69776423632,0.00450426286606759
1009.26219098705,0.00440532962127711
1020.96066230605,0.00429804792425656
1032.79473191895,0.00420306685602504
1044.76597156081,0.00411397687527317
1056.87597118481,0.00401742035442337
1069.12633917348,0.00393040368903223
1081.51870255229,0.00382538380282782
1094.05470720574,0.00374110698135724
1106.73601809597,0.00365377891911105
1119.56431948388,0.0035864062220232
1132.54131515281,0.00350136041696928
1145.66872863487,0.0034245293600363
1158.94830343981,0.00333926695187437
1172.3818032866,0.00325621358004501
1185.97101233767,0.00319495418234671
1199.71773543589,0.00311751315377833
1213.62379834424,0.00304559168734576
1227.69104798836,0.00297656897436591
1241.92135270178,0.00291664761513935
1256.31660247412,0.00284878655194197
1270.87870920206,0.00278053479150422
1285.6096069433,0.00271197383460708
1300.51125217341,0.0026511268175857
1315.58562404571,0.0025984273528741
1330.83472465408,0.00253216741806456
1346.26057929891,0.00248322022260455
1361.86523675608,0.00241566229433599
1377.65076954905,0.00235983357868216
1393.61927422414,0.00230904240321391
1409.77287162897,0.00226371689109376
1426.11370719413,0.00220312728457298
1442.64395121816,0.00215516265007037
1459.36579915576,0.00211207895450193
1476.28147190939,0.00205922918885433
1493.39321612425,0.002015190672642
1510.70330448666,0.00196423577351202
1528.21403602587,0.00192299186748819
1545.92773641948,0.0018744776348747
1563.84675830225,0.00183322754220411
1581.9734815786,0.00179336971504579
1600.3103137387,0.00175443136361365
1618.8596901782,0.00170872301067641
1637.62407452169,0.00167794931378734
1656.60595894992,0.00163972502819907
1675.80786453077,0.00160089601805931
1695.23234155412,0.00156076633242316
1714.88196987054,0.00152298469836066
1734.75935923393,0.00149520926197051
1754.86714964815,0.00145493437532929
1775.20801171764,0.00142923889271496
1795.7846470021,0.00139259164303274
1816.59978837533,0.00135702396430254
1837.65620038817,0.00132676549418194
1858.95667963569,0.00129862251942816
1880.50405512858,0.00127284115844524
1902.30118866895,0.00124240406370279
1924.35097523033,0.00121397734443632
1946.65634334226,0.00118667969627549
1969.22025547917,0.00116249473520614
1992.04570845387,0.00113606295238347
2015.13573381556,0.00110486716009252
2038.49339825246,0.00107871784230422
2062.12180399914,0.00105972709309282
2086.0240892485,0.00103316115439523
2110.2034285686,0.00100590356408281
2134.66303332425,0.000986554787518403
2159.40615210357,0.00096691739974299
2184.43607114943,0.000940974280645091
2209.7561147959,0.000922672896826285
2235.3696459098,0.000900330638715923
2261.28006633728,0.000881863173293763
2287.4908173557,0.000858901917878169
2314.00538013065,0.00084193366212992
2340.82727617829,0.00082524508974146
2367.96006783308,0.000804494455638361
2395.40735872088,0.00078487439534446
2423.1727942376,0.000764084119931731
2451.26006203334,0.000748857819730836
2479.67289250216,0.000730385120841564
2508.41505927754,0.000716722139551138
2537.49037973357,0.000700496079100176
2566.90271549195,0.00068287383291289
2596.65597293487,0.000665366036380829
2626.75410372384,0.000649711780497309
2657.20110532451,0.000637787669813875
2688.00102153761,0.000624143279843611
2719.15794303602,0.000610908393678741
2750.67600790807,0.000592868057334543
2782.55940220713,0.000579188034082004
2814.81236050758,0.000571369237734203
2847.43916646725,0.000556615723653219
2880.4441533963,0.000543028147215508
2913.83170483279,0.000531082365763317
2947.60625512486,0.000520716034892959
2981.77229001967,0.000504612101583028
3016.3343472592,0.000494854253090588
3051.29701718287,0.000482725559752251
3086.66494333727,0.000471929408191417
3122.44282309286,0.000465114269326566
3158.63540826782,0.000451256454104261
3195.24750575921,0.000443660435150134
3232.28397818138,0.000429335395613904
3269.74974451177,0.000425057268744893
3307.64978074424,0.000409574840060511
3345.98912054997,0.000402811455347331
3384.77285594598,0.000393085139185508
3424.00613797143,0.000385163434225769
3463.69417737173,0.000376352605334532
3503.84224529068,0.00036815223127366
3544.45567397044,0.000360345510671089
3585.53985745982,0.000351004453919408
3627.10025233065,0.000341985725917227
3669.14237840249,0.000333215457887327
3711.67181947577,0.000328058028505981
3754.69422407334,0.000322490633604363
3798.21530619074,0.000315850186544894
3842.24084605506,0.000305417566502873
3886.77669089267,0.000301800332973705
3931.82875570577,0.000292681786769632
3977.40302405804,0.000284046839553656
4023.50554886929,0.000279258248248105
4070.14245321944,0.00027429208528729
4117.31993116168,0.000267679238626564
4165.04424854518,0.000260305794373716
4213.32174384729,0.000255185383721644
4262.15882901532,0.000247940326183351
4311.56199031823,0.000245555516456688
4361.53778920801,0.000238328854524248
4412.09286319119,0.000232264146198602
4463.2339267104,0.000225825868108491
4514.9677720361,0.000223481583427408
4567.30127016875,0.000217899932644858
4620.24137175131,0.000212015353909138
4673.79510799246,0.000205625909759267
4727.96959160039,0.000203867111760369
4782.77201772749,0.000200257293613696
4838.20966492596,0.000193635653364475
4894.28989611453,0.000187843679395996
4951.02015955635,0.000183277386331859
5008.40798984821,0.000180992731096594
5066.46100892127,0.00017867919093905
5125.18692705333,0.000174593937615198
5184.59354389291,0.000167496233832166
5244.68874949512,0.000164087955972828
5305.48052536957,0.000159771888633997
5366.97694554048,0.000157686501633766
5429.18617761894,0.000153593786906628
5492.11648388779,0.000150636438097294
5555.77622239888,0.000148141918499967
5620.17384808319,0.000145274058771694
5685.31791387375,0.000140960252901203
5751.21707184161,0.000137290619085383
5817.88007434494,0.000135824057662642
5885.31577519145,0.000130784564226597
5953.53313081437,0.000129428728635645
6022.54120146193,0.000124824213972747
6092.34915240071,0.000122654398843584
6162.96625513294,0.000121094944174229
6234.40188862786,0.00011750532124771
6306.66554056741,0.000114716730126899
6379.76680860628,0.000111282947273476
6453.7154016467,0.000110872075123251
6528.52114112785,0.000106686601684768
6604.19396233031,0.000106040994652666
6680.74391569562,0.000102696942735552
6758.18116816111,0.000101094929589577
6836.51600451024,9.81978793825059e-05
6915.75882873853,9.53503550761471e-05
6995.92016543537,9.50924850192834e-05
7077.01066118189,9.25759902866563e-05
7159.04108596489,8.98060702372964e-05
7242.02233460732,8.69210300905389e-05
7325.96542821523,8.49214400058482e-05
7410.88151564157,8.28696031532947e-05
7496.78187496688,8.05611204544516e-05
7583.67791499719,8.10108176412785e-05
7671.5811767793,7.72610064712184e-05
7760.50333513357,7.58794967088365e-05
7850.45620020451,7.5887452605388e-05
7941.45171902934,7.40783477120598e-05
8033.50197712473,7.25096397715293e-05
8126.61920009195,7.07680661360323e-05
8220.81575524054,6.84519032973237e-05
8316.10415323096,6.7479924373916e-05
8412.49704973612,6.47747033949842e-05
8510.00724712225,6.41515706213176e-05
8608.64769614924,6.19961682934622e-05
8708.43149769072,6.12788871438752e-05
8809.37190447399,5.98378322601327e-05
8911.4823228402,5.94970147963387e-05
9014.77631452492,5.69244411072859e-05
9119.2675984593,5.69611939125751e-05
9224.97005259217,5.47792381066253e-05
9331.89771573324,5.34448691647809e-05
9440.0647894176,5.28175427218479e-05
9549.48563979197,5.17454017774843e-05
9660.17479952265,5.00961563443697e-05
9772.14696972573,4.86220211792296e-05
9885.41702191957,4.88178112638953e-05
10000,4.68221358626858e-05


==> tikzfigs/data/d_2_64_90.dat <==
0.1,0.931001385074592
0.101159111222383,0.930121168568055
0.102331657833024,0.929804541592958
0.103517795563018,0.928861119660158
0.104717681948552,0.927899528821031
0.105931476351837,0.926919287767087
0.107159339982267,0.925924861801574
0.108401435917833,0.924916105073231
0.109657929126781,0.923892873706431
0.110928986489522,0.922844387843475
0.112214776820798,0.921786092750108
0.1135154708921,0.920707078242817
0.114831241454351,0.919606817711022
0.11616226326085,0.918496441709346
0.117508713090481,0.917358306507467
0.11887076977119,0.916203668736902
0.120248614203741,0.915032386709534
0.121642429385737,0.913837940451271
0.123052400435926,0.912626294820605
0.124478714618791,0.911390645414714
0.125921561369415,0.910137240735027
0.127381132318648,0.908858984217022
0.128857621318552,0.907562418668263
0.130351224468151,0.906240147816241
0.131862140139475,0.904899019647243
0.133390569003906,0.903526826209422
0.134936714058831,0.902170824927458
0.136500780654601,0.900788098727952
0.138082976521809,0.89937803739269
0.139683511798874,0.897947618643465
0.141302599059953,0.896496742813235
0.142940453343176,0.895673183001602
0.144597292179202,0.89390482539909
0.146273335620113,0.892108640333291
0.14796880626864,0.890270583869206
0.149683929307726,0.888404003333213
0.151418932530435,0.886494360694575
0.153174046370208,0.884540812501364
0.154949503931463,0.882557525702757
0.156745541020559,0.880529209110795
0.158562396177114,0.878455052290077
0.160400310705682,0.876350077079984
0.162259528707809,0.874214328021725
0.164140297114447,0.872015131489003
0.166042865718753,0.869784217247311
0.167967487209265,0.867504773604757
0.169914417203463,0.865193324927163
0.171883914281715,0.862944382410993
0.173876240021625,0.86059358983103
0.175891659032773,0.858210618958649
0.177930438991858,0.844713838807062
0.179992850678248,0.847452514688773
0.182079168009946,0.843955930973987
0.184189668079971,0.840400013048691
0.186324631193156,0.836752126219958
0.18848434090338,0.825663707103753
0.190669084051225,0.820869786699226
0.192879150802078,0.815883573380556
0.195114834684662,0.810707372239129
0.197376432630026,0.806258774970643
0.199664245010979,0.797260018588116
0.201978575681988,0.788134237617336
0.204319732019527,0.778786284220655
0.206688024962908,0.769225675369506
0.209083769055575,0.759462321377932
0.21150728248688,0.749506554744543
0.213958887134342,0.735998715574201
0.216438908606402,0.722742815070598
0.218947676285662,0.683020287036073
0.221485523372636,0.657262169142756
0.224052786930002,0.634355029868173
0.226649807927369,0.58610314148646
0.229276931286565,0.539045740140912
0.231934505927443,0.503814677226794
0.234622884814226,0.434043272016318
0.237342425002387,0.316196427756785
0.240093487686065,0.213162768721719
0.242876438246045,0.194296345383059
0.245691646298279,0.365069741748866
0.24853948574298,0.365359784820525
0.25142033481428,0.36807130287482
0.254334576130465,0.376022838576261
0.257282596744793,0.201492843145275
0.260264788196901,0.484333727558917
0.263281546564802,0.332418465411422
0.266333272517498,0.414006611621259
0.269420371368188,0.525832914681525
0.272543253128103,0.568152880559423
0.275702332560958,0.607082227002093
0.278898029238044,0.619646262314794
0.282130767593947,0.633102617564642
0.285400976982924,0.647480734761553
0.288709091735924,0.662801395607603
0.292055551218275,0.679281621326325
0.295440799888038,0.696492023694108
0.298865287355038,0.715275981629145
0.302329468440578,0.735257696453189
0.305833803237843,0.756159489607392
0.309378757173014,0.740199482050871
0.312964801067075,0.745445827796469
0.316592411198352,0.750575285987505
0.320262069365765,0.752224185204284
0.32397426295282,0.755594500801457
0.327729484992338,0.759086188107199
0.331528234231942,0.760424553759073
0.335371015200293,0.761848743485664
0.339258338274099,0.763398568122804
0.343190719745904,0.765028124336101
0.347168681892656,0.76673319432926
0.351192753045073,0.768508812941064
0.355263467657814,0.770434643476523
0.359381366380463,0.767367426927794
0.363546996129332,0.767732026395703
0.367760910160103,0.768131672318697
0.372023668141307,0.766661787581737
0.376335836228653,0.765367227253894
0.380697987140229,0.764055049260525
0.385110700232557,0.76270430063986
0.38957456157755,0.761323644698163
0.394090164040345,0.759905808756781
0.398658107358044,0.758416445726183
0.403278998219371,0.757442405498724
0.407953450345245,0.756168959470585
0.412682084570295,0.754846321942619
0.417465528925314,0.753014646169397
0.422304418720667,0.751624278442258
0.427199396630678,0.75016817190064
0.432151112778976,0.747374663755981
0.43716022482485,0.745923386412479
0.44222739805059,0.744390402935558
0.447353305449847,0.742754194312196
0.452538627817017,0.741026322958558
0.457784053837662,0.73917450884252
0.463090280179974,0.73806216096248
0.468458011587305,0.736030649687641
0.473887960971765,0.733853780976857
0.479380849508911,0.731513633609798
0.484937406733524,0.729010649771939
0.490558370636505,0.726325921204959
0.496244487762892,0.723445106259203
0.501996513311008,0.720292664526289
0.507815211232767,0.717282237960888
0.513701354335134,0.714459135752211
0.519655724382766,0.711420260228267
0.525679112201842,0.708151057909232
0.531772317785097,0.704643787779467
0.53793615039807,0.700888479891138
0.544171428686589,0.696877833805918
0.550478980785497,0.692605865652633
0.556859644428641,0.68806805736414
0.563314267060135,0.683253535372559
0.569843705946914,0.677490506210271
0.576448828292588,0.677470134952115
0.583130511352622,0.672484577270542
0.58988964255085,0.667719965108953
0.596727119597331,0.662877543639636
0.603643850607587,0.657761892666301
0.610640754223204,0.652291547261498
0.617718759733849,0.644900897714376
0.624878807200689,0.637233334343281
0.632121847581245,0.628964806033758
0.639448842855694,0.621422314030197
0.646860766154633,0.613638468894896
0.654358601888323,0.605640519265754
0.661943345877439,0.597459278292026
0.669616005485322,0.60209587955806
0.677377599751775,0.562916164315287
0.685229159528406,0.52464903109944
0.693171727615541,0.488064329861329
0.701206358900718,0.453371205148462
0.7093341204988,0.425620447699225
0.717556091893693,0.380768102121829
0.725873365081725,0.252095340120911
0.734287044716676,0.16383332402698
0.742798248256492,0.45387420620897
0.751408106111697,0.696951957041451
0.760117761795533,0.273399401106353
0.768928372075831,0.202090376810129
0.777841107128649,0.280718473947864
0.786857150693685,0.392820773353844
0.795977700231498,0.43055108119568
0.805203967082548,0.458861160371506
0.814537176628074,0.477959934416086
0.823978568452852,0.502935223524734
0.833529396509819,0.531089291896318
0.843190929286626,0.529535135791554
0.852964449974102,0.538803566772643
0.862851256636689,0.540612616339381
0.872852662384838,0.546529620668133
0.882969995549409,0.547988583170026
0.893204599858097,0.549316231320351
0.903557834613893,0.55040755266091
0.914031074875623,0.549556328051209
0.924625711640574,0.54757635043922
0.935343152029238,0.546750736586177
0.9461848194722,0.545363932905049
0.957152153899186,0.543131846866309
0.968246611930312,0.541227107314044
0.979469667069539,0.538518862190733
0.99082280990038,0.534893030201451
1.00230754828387,0.530287098933056
1.01392540755882,0.524644026260496
1.02567793074442,0.519273346598021
1.03756667874519,0.515168592664488
1.04959323055823,0.505724217653636
1.061759183483,0.501049103299731
1.07406615333343,0.49853797599268
1.08651577465254,0.490097883611294
1.0991097009295,0.481015848037589
1.11184960481927,0.47092158893336
1.12473717836475,0.459278814709901
1.13777413322149,0.443267962217341
1.15096220088503,0.427694973809493
1.16430313292088,0.408255965304423
1.17779870119712,0.378914707044397
1.19145069811978,0.338770700949872
1.20526093687084,0.286947980147782
1.21923125164911,0.216031095271509
1.23336349791378,0.200428855215965
1.24765955263087,0.802752852961735
1.26212131452255,0.348119472645282
1.27675070431927,0.199244221189924
1.29154966501488,0.268333266528412
1.30652016212472,0.337764994427457
1.32166418394661,0.36754469743674
1.33698374182495,0.385214662989464
1.35248087041788,0.390546419357327
1.36815762796747,0.402622759381761
1.38401609657313,0.408000429900164
1.4000583824681,0.412392816097864
1.4162866162992,0.412650023654655
1.43270295340983,0.413658709932585
1.44930957412622,0.410764651277114
1.46610868404698,0.41028213710632
1.4831025143361,0.407955690725671
1.50029332201922,0.403527269046496
1.51768339028341,0.396803420816405
1.53527502878042,0.387761540488358
1.55307057393346,0.379633651535923
1.57107238924745,0.368909832008206
1.58928286562298,0.365226281162349
1.60770442167382,0.353392909232259
1.62633950404819,0.340693644488029
1.64519058775366,0.318669725033277
1.6642601764859,0.304683590239859
1.6835508029612,0.262983593569574
1.70306502925284,0.203066208706234
1.72280544713139,0.160008338881854
1.74277467840892,0.735890360817048
1.76297537528721,0.354243606560655
1.78341022071001,0.189747046023434
1.80408192871938,0.247868175406489
1.82499324481615,0.282307550165591
1.84614694632455,0.301683754493001
1.86754584276108,0.312736437829325
1.88919277620767,0.316588616596275
1.91109062168914,0.319810189228892
1.93324228755505,0.315961862232379
1.95565071586595,0.318612406298089
1.97831888278416,0.317096658170271
2.00124979896904,0.312252836326029
2.0244465099768,0.305036861098518
2.04791209666509,0.293487734321943
2.07164967560207,0.292675844717682
2.09566239948043,0.279968387009638
2.11995345753607,0.266596723939847
2.14452607597167,0.25039896445685
2.16938351838518,0.222298932280058
2.19452908620331,0.189887163562739
2.21996611911995,0.162958826404324
2.24569799553977,0.884817583441268
2.27172813302691,0.255551376838434
2.29805998875885,0.190530532042304
2.32469705998565,0.228492805384354
2.35164288449435,0.245408876951553
2.37890104107889,0.252786003733789
2.40647515001542,0.256909028663749
2.43436887354311,0.258022762494651
2.46258591635055,0.250477750172007
2.49113002606779,0.252759980301489
2.52000499376409,0.250651543156194
2.54921465445142,0.243379968147962
2.5787628875938,0.231798601920608
2.60865361762255,0.219846572431201
2.63889081445751,0.206615887692765
2.66947849403432,0.18079974870327
2.70042071883777,0.16025137136775
2.73172159844138,0.292142660280942
2.76338529005317,0.468185503876243
2.79541599906786,0.201521621313237
2.82781797962534,0.199314965330543
2.86059553517574,0.215682018744475
2.89375301905095,0.217897191688142
2.92729483504282,0.218399588945195
2.96122543798803,0.217198921033932
2.99554933435981,0.212812867154209
3.0302710828664,0.206856541433613
3.06539529505653,0.19971566738202
3.10092663593193,0.188853030756313
3.13686982456688,0.176056037184637
3.17322963473498,0.157279693691825
3.21001089554317,0.172616083516155
3.24721849207313,0.918372745501099
3.28485736603004,0.234610125911938
3.32293251639897,0.194478950989845
3.36144900010876,0.194814182478186
3.40041193270371,0.194773839050088
3.43982648902292,0.192765011012723
3.47969790388769,0.189608514197189
3.52003147279668,0.185266850461813
3.56083255262928,0.178605288466244
3.60210656235707,0.170056375433662
3.64385898376354,0.160392510938417
3.68609536217216,0.155798731751674
3.72882130718284,0.378744456805535
3.772042493417,0.404687251419981
3.81576466127125,0.195459700432011
3.85999361767977,0.185277763503299
3.90473523688556,0.182336453954428
3.94999546122065,0.178510964693362
3.99578030189527,0.174499539549957
4.04209583979631,0.168206987999313
4.08894822629486,0.161942448106683
4.13634368406328,0.15472019432739
4.18428850790158,0.159608147697909
4.23278906557355,0.49530127868803
4.28185179865241,0.314971001224572
4.3314832233764,0.193391636931916
4.38168993151419,0.179926689234267
4.4324785912404,0.173847885749096
4.48385594802119,0.168920240695763
4.53582882551019,0.163403497584553
4.58840412645476,0.158174853271456
4.64158883361278,0.155252590672145
4.69539001068006,0.183390985795304
4.7498148032285,0.943297643254456
4.80487043965513,0.232563069520642
4.86056423214214,0.190195498839538
4.91690357762803,0.176142921092354
4.97389595879006,0.169447631168358
5.03154894503805,0.164042133798878
5.08987019351968,0.160004072910549
5.14886745013749,0.161790555822279
5.20854855057766,0.247142562603694
5.26892142135067,0.523353849576501
5.32999408084409,0.215048500487194
5.3917746403875,0.186025902132622
5.45427130532983,0.175509087688921
5.51749237612913,0.169941190552939
5.58144624945496,0.166287806190523
5.64614141930367,0.17155460471355
5.71158647812643,0.290131646824367
5.7777901179705,0.417737209786145
5.84476113163363,0.212087376391091
5.91250841383188,0.188888043484594
5.98104096238094,0.178509103091811
6.05036787939122,0.175279662524855
6.1204983724767,0.177802902644351
6.19144175597784,0.233489799000368
6.26320745219869,0.729835224383596
6.33580499265825,0.232852945963905
6.40924401935645,0.197569729802276
6.48353428605472,0.189553211334099
6.55868565957143,0.184215852594171
6.63470812109235,0.193191431192307
6.71161176749628,0.336887015323374
6.78940681269611,0.353732877329116
6.8681035889953,0.22231086157691
6.94771254846024,0.202047302519843
7.02824426430835,0.196275923658128
7.10970943231244,0.201512936744269
7.19211887222119,0.27869388384821
7.27548352919623,0.524025008760529
7.35981447526577,0.235372423386854
7.44512291079514,0.215110622099975
7.53142016597437,0.20506029791176
7.618717702323,0.216144327521919
7.7070271142123,0.352191405258165
7.79636013040523,0.346249113196195
7.88672861561415,0.2328282689937
7.97814457207662,0.216642771300608
8.0706201411495,0.220032707226502
8.16416760492147,0.26454498550877
8.25879938784427,0.894038406476107
8.35452805838287,0.254613656256932
8.45136633068472,0.226846815376383
8.54932706626838,0.231327421684273
8.64842327573172,0.265641397667341
8.74866812047991,0.968374340819448
8.85007491447343,0.262601162932416
8.9526571259964,0.234108905674108
9.05642837944529,0.241810846243229
9.16140245713852,0.291896579514932
9.26759330114688,0.680054526408493
9.37501501514529,0.254761929259293
9.48368186628592,0.240865845257541
9.59360828709314,0.261271999054061
9.7048088773803,0.433862081968437
9.81729840618884,0.313562044634155
9.93109181374979,0.249120514927403
10.0462042134681,0.25591093775276
10.16265089393,0.33095655948606
10.2804473209331,0.550520598948048
10.3996091395412,0.255518866159143
10.5201521761616,0.261089839185851
10.6420924406472,0.31763936652893
10.7654461284232,0.775210834323004
10.8902296226373,0.25944555631854
11.0164594963366,0.265359730092595
11.1441525146679,0.33395227334911
11.2733256371049,0.628189308069467
11.4039960197003,0.26325428280141
11.5361810173648,0.272832504520169
11.6698981861715,0.389626707339991
11.8051652856881,0.395507635537186
11.9420002813353,0.264187724086364
12.0804213467733,0.297366372752274
12.2204468663149,0.645045795161176
12.3620954373677,0.293246637765579
12.5053858729039,0.277480698616334
12.650337203959,0.379243974252791
12.7969686821594,0.452920330632695
12.9452997822792,0.279611816317897
13.0953502048267,0.324078466896023
13.2471398786612,0.978352354576622
13.4006889636395,0.29427860344209
13.5560178532937,0.308284416281039
13.7131471775395,0.63749894276708
13.8720978054162,0.322303105080358
14.0328908478587,0.30427570464911
14.195547660501,0.536204781137791
14.3600898465126,0.344055023292037
14.5265392594678,0.309273701122744
14.6949180062482,0.559108476562579
14.8652484499786,0.342044393718746
15.0375532129974,0.316321283660053
15.211855179861,0.67072527921951
15.3881775003835,0.332060493337679
15.5665435927106,0.339542215203101
15.7469771464309,0.980900204924773
15.9295021257212,0.296207203121348
16.1141427725302,0.215107607393688
16.3009236097974,0.170126115053548
16.4898694447106,0.141401565691115
16.6810053720006,0.13508164533358
16.8743567772738,0.142956758813289
17.0699493403841,0.127421471634151
17.2678090388436,0.111753987520813
17.4679621512725,0.0986376080815263
17.6704352608895,0.0876395842580001
17.8752552590424,0.0784388577585864
18.0824493487795,0.0706964176407987
18.2920450484629,0.064034873543636
18.504070195423,0.0582188551092358
18.7185529496558,0.0530775972489403
18.935521797563,0.048502348817122
19.1550055557353,0.044420192285279
19.3770333747799,0.0407657697749392
19.6016347431919,0.0374843641628929
19.8288394912707,0.0345223264714727
20.0586777950823,0.0318539279836899
20.2911801804668,0.0294375277720359
20.5263775270925,0.0272435078402954
20.7643010725577,0.0252463256594406
21.0049824165392,0.0234239170002662
21.2484535249888,0.0217628919492423
21.4947467343798,0.0202460950364366
21.7438947560008,0.0188478730416155
21.9959306803007,0.0175717261291529
22.2508879812837,0.0163906529600689
22.5088005209546,0.01530523689743
22.7697025538168,0.014301898149273
23.0336287314213,0.0133777497706787
23.3006141069692,0.0125214546756098
23.5706941399673,0.0117272583302818
23.8439047009372,0.010994161273201
24.1202820761801,0.0103093156223065
24.3998629725955,0.00967678141105971
24.6826845225569,0.00908516341924142
24.9687842888433,0.0085352396842462
25.2582002696278,0.00802065497213315
25.5509709035251,0.00754255958507729
25.8471350746956,0.00709536298228559
26.1467321180109,0.00668046674309339
26.4498018242772,0.00628982016901226
26.7563844455205,0.00592527620467254
27.0665207003324,0.00558264307007058
27.3802517792786,0.00526383678803957
27.6976193503689,0.00496233243052005
28.018665564592,0.00468295915344025
28.3434330615131,0.00441710324272316
28.6719649749377,0.00416963105979843
29.0043049386399,0.00393757065154591
29.3404970921579,0.00371827807322952
29.680586086656,0.00351169988095883
30.0246170908555,0.00332000586036658
30.3726357970331,0.0031364952119514
30.72468842709,0.00296569895708417
31.0808217386906,0.00280350740384485
31.4410830314726,0.00265219884452607
31.8055201533292,0.00250805067009151
32.1741815067637,0.00237335160953212
32.5471160553185,0.00224652518930502
32.9243733300777,0.00212617061410626
33.3060034362459,0.00201276655455834
33.6920570598027,0.00190675510980454
34.0825854742345,0.00180528587398687
34.4776405473446,0.00170899829239603
34.8772747481418,0.00162000514473876
35.2815411538088,0.0015342319871896
35.6904934567523,0.00145386774704813
36.1041859717334,0.00137805377514473
36.5226736430818,0.0013060349605212
36.946012051993,0.00123715579345715
37.3742574239106,0.00117344043875665
37.8074666359935,0.00111292743202042
38.24569722467,0.0010550955649055
38.6890073932798,0.00100070192543525
39.1374560198038,0.000949269827978845
39.5911026646846,0.000900386255150641
40.0500075787361,0.000853698808408182
40.5142317111465,0.000809987197009783
40.9838367175726,0.000767870386298741
41.4588849683291,0.000729174359395325
41.9394395566719,0.000691599544986253
42.4255643071778,0.000656950703479854
42.9173237842216,0.000623101733683123
43.4147833005509,0.000591831354158105
43.9180089259609,0.000561174417446763
44.4270674960688,0.000532864379243015
44.9420266211914,0.000505934614113853
45.462954695324,0.000480354081772502
45.9899209052244,0.000456111062082782
46.5229952396019,0.000433210889068236
47.0622484984128,0.000410912833646132
47.6077523022637,0.000390049476331616
48.1595791019235,0.000370655451838837
48.7178021879463,0.000352087161144944
49.2824957004051,0.000334455311976037
49.8537346387389,0.000317877179958447
50.4315948717136,0.000301820749792843
51.0161531474983,0.000286460109306186
51.6074871038591,0.000271963703488796
52.2056752784698,0.000258491013653056
52.8107971193433,0.000245626686115032
53.4229329953835,0.000233572508585213
54.0421642070592,0.000221971459502705
54.6685729972018,0.000210517397188376
55.302242561929,0.000199995668691761
55.9432570616938,0.000190105062265518
56.5917016324624,0.000180591729002236
57.2476623970218,0.000171716067029676
57.9112264764176,0.00016326219927795
58.5824820015254,0.000155046290189702
59.2615181247555,0.00014735827902691
59.9484250318941,0.000140041081962959
60.6432939540806,0.000133385008663956
61.3462171799251,0.000126844207802197
62.057288067765,0.00012033526289557
62.776601058065,0.000114580428699471
63.5042516859596,0.000108720151099336
64.2403365939419,0.000103467907833056
64.9849535446989,9.84033497936519e-05
65.7382014340959,9.35062957703411e-05
66.5001803043112,8.91105146655208e-05
67.2709913571234,8.45310891834237e-05
68.0507369673521,8.04560470763965e-05
68.839520696455,7.65726418673049e-05
69.6374473062822,7.29147479144729e-05
70.4446227729904,6.92239366477278e-05
71.2611543011175,6.58602403780768e-05
72.0871503378214,6.28759642766547e-05
72.9227205872831,5.97706330245457e-05
73.7679760252773,5.69189862520172e-05
74.6230289139111,5.4136093341576e-05
75.4879928165343,5.15257088360456e-05
76.3629826128224,4.89411747967208e-05
77.248114514034,4.67390762364885e-05
78.1435060784454,4.45500947574297e-05
79.0492762269642,4.22733724229412e-05
79.9655452589235,4.02787698890447e-05
80.8924348680594,3.84708539199161e-05
81.8300681586739,3.65620189635291e-05
82.7785696619847,3.49173781571702e-05
83.7380653526649,3.32757679682534e-05
84.708682665574,3.18004586736625e-05
85.6905505126835,3.02599802311519e-05
86.6837993001977,2.88347944400013e-05
87.6885609458743,2.75082300829293e-05
88.704968896544,2.6274640200702e-05
89.7331581458352,2.51383495383065e-05
90.7732652521022,2.39385689553938e-05
91.8254283565628,2.28707642989284e-05
92.889787201645,2.17981714310241e-05
93.9664831495469,2.09105339063499e-05
95.0556592010119,1.99400034563924e-05
96.157460014321,1.90893975189012e-05
97.2720319245054,1.82635846307543e-05
98.3995229627823,1.75238338416378e-05
99.5400828762152,1.66591652384693e-05
100.693863147603,1.60104873690923e-05
101.861017015598,1.53900331894307e-05
103.041699495059,1.47473594200706e-05
104.23606739764,1.40516749246246e-05
105.444279352617,1.3510984196723e-05
106.666495827954,1.29818637456189e-05
107.902879151618,1.24485252087017e-05
109.153593533139,1.20117060403766e-05
110.418805085416,1.15568867671343e-05
111.698681846782,1.10879484981637e-05
112.993393803322,1.06212378739817e-05
114.303112911448,1.0263240474923e-05
115.628013120738,9.84507986896885e-06
116.968270397038,9.4835390763438e-06
118.324062745838,9.20099732353922e-06
119.695570235904,8.86174111078661e-06
121.082975023204,8.58931977397968e-06
122.486461375093,8.26024853936232e-06
123.906215694792,8.00196879567096e-06
125.34242654614,7.78612848861347e-06
126.795284678643,7.51085036295505e-06
128.264983052806,7.31466302769705e-06
129.751716865759,7.03796015261369e-06
131.255683577184,6.88488108506448e-06
132.777082935543,6.64945396743171e-06
134.316117004602,6.46994777274606e-06
135.872990190271,6.28887115634385e-06
137.447909267754,6.11803629023299e-06
139.041083409007,5.97042113307256e-06
140.652724210524,5.81194220546952e-06
142.283045721435,5.71601146079049e-06
143.932264471941,5.54761290695205e-06
145.600599502065,5.44397190850599e-06
147.28827239075,5.33424892762878e-06
148.995507285286,5.20283072902245e-06
150.722530931076,5.09171557111628e-06
152.469572701757,4.99214759418416e-06
154.236864629663,4.90144242929031e-06
156.024641436637,4.82098452420055e-06
157.833140565212,4.71695132028039e-06
159.662602210143,4.67188702823898e-06
161.513269350309,4.58005600934983e-06
163.385387780986,4.49955765932968e-06
165.27920614649,4.44119427920049e-06
167.194975973199,4.39085734556367e-06
169.132951702965,4.33348358767016e-06
171.093390726902,4.26009171787585e-06
173.076553419573,4.20376495725516e-06
175.082703173572,4.1796446692753e-06
177.112106434509,4.13195233376482e-06
179.16503273639,4.06576984869372e-06
181.241754737424,4.03792763420007e-06
183.342548256229,4.00533761166637e-06
185.46769230847,3.95029743837911e-06
187.617469143912,3.93116709183968e-06
189.79216428391,3.89177268491984e-06
191.992066559328,3.87211005995584e-06
194.217468148903,3.83956700621527e-06
196.468664618045,3.81746385362914e-06
198.745954958098,3.77975687335644e-06
201.04964162605,3.75363296615237e-06
203.380030584698,3.73605744595517e-06
205.737431343291,3.71720223378136e-06
208.122156998634,3.70363974627199e-06
210.534524276671,3.68432383503031e-06
212.974853574552,3.67284037373395e-06
215.443469003188,3.64342512789731e-06
217.940698430296,3.6293763741502e-06
220.466873523941,3.61457218803985e-06
223.022329796594,3.60953662498809e-06
225.607406649686,3.59251103260147e-06
228.22244741869,3.58098776710507e-06
230.867799418717,3.56915790982351e-06
233.543813990648,3.56898551890078e-06
236.250846547795,3.55630746742751e-06
238.989256623105,3.54330172501255e-06
241.759407916913,3.53593669356673e-06
244.561668345245,3.5356345931661e-06
247.396410088681,3.52280682179813e-06
250.264009641792,3.52105696606136e-06
253.164847863136,3.51462434748974e-06
256.099310025846,3.50898551241796e-06
259.067785868801,3.50185232382545e-06
262.070669648385,3.49859181028585e-06
265.108360190854,3.49356894214703e-06
268.181260945302,3.49058130209357e-06
271.289780037247,3.48762086722591e-06
274.434330322837,3.48662076663966e-06
277.61532944368,3.48340699714326e-06
280.833199882317,3.4797992719112e-06
284.08836901833,3.47759993222524e-06
287.381269185107,3.47520448368398e-06
290.712337727258,3.4738417868117e-06
294.082017058706,3.47253271486127e-06
297.490754721444,3.47466517292161e-06
300.939003444972,3.47215392446713e-06
304.42722120643,3.47272168123938e-06
307.955871291423,3.46794485930655e-06
311.525422355549,3.46814145536152e-06
315.136348486648,3.46676471810158e-06
318.789129267765,3.46684747101002e-06
322.484249840844,3.46706941310069e-06
326.222200971167,3.46728963392287e-06
330.003479112529,3.46784295215175e-06
333.828586473176,3.466359379161e-06
337.698031082509,3.4665534501285e-06
341.612326858553,3.46565092027355e-06
345.571993676214,3.46645750267416e-06
349.577557436328,3.4685001124436e-06
353.629550135504,3.46681526975409e-06
357.728509936787,3.4667818166042e-06
361.874981241128,3.46711904026666e-06
366.06951475969,3.46760612506722e-06
370.312667586993,3.47033425171189e-06
374.605003274899,3.47066304494241e-06
378.947091907467,3.46913928862876e-06
383.33951017666,3.47108127630029e-06
387.782841458946,3.47036998882233e-06
392.277675892772,3.47134955399371e-06
396.824610456948,3.47465309164778e-06
401.424249049932,3.47255425965119e-06
406.077202570037,3.47336155149589e-06
410.784088996565,3.47373488079336e-06
415.545533471888,3.47604352888559e-06
420.362168384471,3.47614900535193e-06
425.234633452868,3.47843432018504e-06
430.16357581068,3.4794873004388e-06
435.149650092505,3.47774824715046e-06
440.193518520887,3.47981196958165e-06
445.295850994266,3.47992279119255e-06
450.457325175946,3.48002385504079e-06
455.678626584106,3.48360745423805e-06
460.960448682843,3.48386029794355e-06
466.303492974273,3.48166967819987e-06
471.708469091702,3.48230942506152e-06
477.176094893875,3.48409341102744e-06
482.707096560318,3.48578058067501e-06
488.302208687788,3.4848451946752e-06
493.962174387832,3.48617829153524e-06
499.687745385488,3.48753313369689e-06
505.479682119124,3.48927105236232e-06
511.338753841433,3.48721530431931e-06
517.265738721602,3.48977047022704e-06
523.261423948666,3.48949385703932e-06
529.326605836056,3.49002570462241e-06
535.462089927361,3.49298076595618e-06
541.668691103315,3.49154681787731e-06
547.947233690029,3.49238976617259e-06
554.298551568467,3.49601677597447e-06
560.723488285203,3.49247429051675e-06
567.222897164454,3.4956019114091e-06
573.797641421413,3.49775126569229e-06
580.448594276898,3.4941157311004e-06
587.176639073326,3.49609880360909e-06
593.982669392036,3.49609305313229e-06
600.867589171969,3.49572963957026e-06
607.832312829723,3.49651944980661e-06
614.877765381002,3.49948968486472e-06
622.004882563471,3.49742964091834e-06
629.214610961034,3.49895836809906e-06
636.507908129557,3.49851374098607e-06
643.885742724042,3.49932206931282e-06
651.34909462728,3.50266466108229e-06
658.898955079995,3.50181812412837e-06
666.536326812491,3.50073188493286e-06
674.262224177834,3.50118236364959e-06
682.077673286569,3.50117423307023e-06
689.983712143002,3.50179055430071e-06
697.981390783066,3.50459813907544e-06
706.071771413777,3.50243033886283e-06
714.255928554313,3.50298943065064e-06
722.534949178721,3.50439084310305e-06
730.909932860291,3.50798370210119e-06
739.381991917587,3.50509409117965e-06
747.952251562182,3.50500031725326e-06
756.621850048105,3.50550363807553e-06
765.391938823015,3.50524639590936e-06
774.263682681127,3.50560134477931e-06
783.23825991792,3.50610718973844e-06
792.316862486625,3.50659741227826e-06
801.50069615654,3.50705488367362e-06
810.790980673169,3.50690715292895e-06
820.18894992022,3.50720193725691e-06
829.695852083491,3.50832141123137e-06
839.312949816636,3.50786976166181e-06
849.041520408875,3.50895977680611e-06
858.882855954625,3.50852284190474e-06
868.838263525118,3.50968213418478e-06
878.909065341995,3.50970752267972e-06
889.096598952916,3.51043570001906e-06
899.402217409204,3.50956972856546e-06
909.827289445556,3.51032558777719e-06
920.373199661822,3.51066369029367e-06
931.041348706908,3.51128103932167e-06
941.833153464795,3.51387000652411e-06
952.750047242729,3.51187120263648e-06
963.793479961579,3.51405022843579e-06
974.964918348409,3.51188855364924e-06
986.265846131282,3.51166450269574e-06
997.69776423632,3.51636334442654e-06
1009.26219098705,3.51231630947597e-06
1020.96066230605,3.51504936654417e-06
1032.79473191895,3.51251600280491e-06
1044.76597156081,3.51360258779417e-06
1056.87597118481,3.51724313753628e-06
1069.12633917348,3.51346181191313e-06
1081.51870255229,3.5135240412797e-06
1094.05470720574,3.51383180466038e-06
1106.73601809597,3.51376234096342e-06
1119.56431948388,3.51447984183824e-06
1132.54131515281,3.51530272085094e-06
1145.66872863487,3.51520115635041e-06
1158.94830343981,3.51459036519264e-06
1172.3818032866,3.51484372955665e-06
1185.97101233767,3.5162508330915e-06
1199.71773543589,3.51577147221418e-06
1213.62379834424,3.51523658781483e-06
1227.69104798836,3.51753110874153e-06
1241.92135270178,3.51701875619499e-06
1256.31660247412,3.51583478454517e-06
1270.87870920206,3.51595600855171e-06
1285.6096069433,3.51690925266675e-06
1300.51125217341,3.51767536082234e-06
1315.58562404571,3.51760089235661e-06
1330.83472465408,3.51696962823275e-06
1346.26057929891,3.51772563016374e-06
1361.86523675608,3.51901644066058e-06
1377.65076954905,3.51703657986251e-06
1393.61927422414,3.51846374667713e-06
1409.77287162897,3.51836230565037e-06
1426.11370719413,3.51805167471789e-06
1442.64395121816,3.52034509042245e-06
1459.36579915576,3.51781669135632e-06
1476.28147190939,3.51780480881533e-06
1493.39321612425,3.51830770765294e-06
1510.70330448666,3.52001935299311e-06
1528.21403602587,3.51831650492379e-06
1545.92773641948,3.52125466421677e-06
1563.84675830225,3.51911361038104e-06
1581.9734815786,3.51931910833942e-06
1600.3103137387,3.51890789801308e-06
1618.8596901782,3.52207173805858e-06
1637.62407452169,3.52118929471812e-06
1656.60595894992,3.51923062572476e-06
1675.80786453077,3.51972518321907e-06
1695.23234155412,3.51931516063352e-06
1714.88196987054,3.51940033110167e-06
1734.75935923393,3.51968946715653e-06
1754.86714964815,3.52214970557372e-06
1775.20801171764,3.52028462551403e-06
1795.7846470021,3.52043195999945e-06
1816.59978837533,3.52299334701074e-06
1837.65620038817,3.5203848295425e-06
1858.95667963569,3.52033782670277e-06
1880.50405512858,3.52068099530259e-06
1902.30118866895,3.52070914470161e-06
1924.35097523033,3.5209280370428e-06
1946.65634334226,3.52065295027021e-06
1969.22025547917,3.52066372042216e-06
1992.04570845387,3.52102647271755e-06
2015.13573381556,3.52251737467952e-06
2038.49339825246,3.52313253477338e-06
2062.12180399914,3.52229842797056e-06
2086.0240892485,3.5214741623125e-06
2110.2034285686,3.52158790952358e-06
2134.66303332425,3.52240299660214e-06
2159.40615210357,3.52223098289264e-06
2184.43607114943,3.52184291261617e-06
2209.7561147959,3.52304493513621e-06
2235.3696459098,3.52167591541478e-06
2261.28006633728,3.52202289208419e-06
2287.4908173557,3.52354024102346e-06
2314.00538013065,3.52193009242806e-06
2340.82727617829,3.52246839145066e-06
2367.96006783308,3.52239494676998e-06
2395.40735872088,3.52225548171628e-06
2423.1727942376,3.5230440423191e-06
2451.26006203334,3.52262568086693e-06
2479.67289250216,3.52246902385696e-06
2508.41505927754,3.52471065880503e-06
2537.49037973357,3.52337310088003e-06
2566.90271549195,3.5241929215733e-06
2596.65597293487,3.52454389069385e-06
2626.75410372384,3.52303493069563e-06
2657.20110532451,3.52287991740372e-06
2688.00102153761,3.52369869704752e-06
2719.15794303602,3.52382280424257e-06
2750.67600790807,3.52317747261234e-06
2782.55940220713,3.52360784439674e-06
2814.81236050758,3.52532677340248e-06
2847.43916646725,3.5250652212683e-06
2880.4441533963,3.52390264140426e-06
2913.83170483279,3.52377473464366e-06
2947.60625512486,3.52506480312137e-06
2981.77229001967,3.52481240586606e-06
3016.3343472592,3.52437990413798e-06
3051.29701718287,3.5242547641598e-06
3086.66494333727,3.52379924178434e-06
3122.44282309286,3.52419592654595e-06
3158.63540826782,3.52451107653363e-06
3195.24750575921,3.52498947986768e-06
3232.28397818138,3.5244309977351e-06
3269.74974451177,3.52470233423102e-06
3307.64978074424,3.52494729773897e-06
3345.98912054997,3.52480206404147e-06
3384.77285594598,3.52575352957577e-06
3424.00613797143,3.52638594318684e-06
3463.69417737173,3.52445615342575e-06
3503.84224529068,3.52470316011591e-06
3544.45567397044,3.52489857794852e-06
3585.53985745982,3.52590748566953e-06
3627.10025233065,3.52468148213506e-06
3669.14237840249,3.52506578189478e-06
3711.67181947577,3.52546069166773e-06
3754.69422407334,3.52482283544525e-06
3798.21530619074,3.52536297332265e-06
3842.24084605506,3.52597532976283e-06
3886.77669089267,3.52577758428026e-06
3931.82875570577,3.52633236283871e-06
3977.40302405804,3.52533943172498e-06
4023.50554886929,3.52570564819253e-06
4070.14245321944,3.52520078616335e-06
4117.31993116168,3.52570062538643e-06
4165.04424854518,3.52595793825289e-06
4213.32174384729,3.52557902550242e-06
4262.15882901532,3.5255737483008e-06
4311.56199031823,3.52687650818651e-06
4361.53778920801,3.52726016267078e-06
4412.09286319119,3.52722162288955e-06
4463.2339267104,3.5257044129045e-06
4514.9677720361,3.5276855996188e-06
4567.30127016875,3.52723621971226e-06
4620.24137175131,3.52678331373154e-06
4673.79510799246,3.52688562024124e-06
4727.96959160039,3.52885347378255e-06
4782.77201772749,3.5260437193598e-06
4838.20966492596,3.52671782157227e-06
4894.28989611453,3.52656649289107e-06
4951.02015955635,3.52688471574367e-06
5008.40798984821,3.52631581561988e-06
5066.46100892127,3.52626664422918e-06
5125.18692705333,3.52778027600558e-06
5184.59354389291,3.52656525593843e-06
5244.68874949512,3.52640680694163e-06
5305.48052536957,3.52716301445859e-06
5366.97694554048,3.52632271640069e-06
5429.18617761894,3.52653986858706e-06
5492.11648388779,3.52640359418517e-06
5555.77622239888,3.52648059456252e-06
5620.17384808319,3.52688710267429e-06
5685.31791387375,3.52677986618482e-06
5751.21707184161,3.527037649866e-06
5817.88007434494,3.52730907326898e-06
5885.31577519145,3.52707051637716e-06
5953.53313081437,3.52673279532446e-06
6022.54120146193,3.52671938933e-06
6092.34915240071,3.52772038648607e-06
6162.96625513294,3.52716315191731e-06
6234.40188862786,3.52858469669386e-06
6306.66554056741,3.52848508298625e-06
6379.76680860628,3.52768520756367e-06
6453.7154016467,3.52802594678357e-06
6528.52114112785,3.52698287578646e-06
6604.19396233031,3.52706610328578e-06
6680.74391569562,3.52707650553739e-06
6758.18116816111,3.52856636443734e-06
6836.51600451024,3.52821497026176e-06
6915.75882873853,3.52763396285095e-06
6995.92016543537,3.52763738268163e-06
7077.01066118189,3.52733981869557e-06
7159.04108596489,3.52880566121635e-06
7242.02233460732,3.5287951527502e-06
7325.96542821523,3.52807310333528e-06
7410.88151564157,3.52984396997147e-06
7496.78187496688,3.53001525040882e-06
7583.67791499719,3.52809850248712e-06
7671.5811767793,3.52814727484083e-06
7760.50333513357,3.52746167960087e-06
7850.45620020451,3.52750719629936e-06
7941.45171902934,3.52756683931962e-06
8033.50197712473,3.52912854034186e-06
8126.61920009195,3.53037777659277e-06
8220.81575524054,3.5279461647948e-06
8316.10415323096,3.53059098196582e-06
8412.49704973612,3.528022882581e-06
8510.00724712225,3.52769231716939e-06
8608.64769614924,3.52847613911282e-06
8708.43149769072,3.5292996848397e-06
8809.37190447399,3.52917875785026e-06
8911.4823228402,3.52780889993219e-06
9014.77631452492,3.52786705991932e-06
9119.2675984593,3.52818840306085e-06
9224.97005259217,3.52900528126488e-06
9331.89771573324,3.5294611686358e-06
9440.0647894176,3.52915646231507e-06
9549.48563979197,3.52856489327516e-06
9660.17479952265,3.52860123651242e-06
9772.14696972573,3.52801297648186e-06
9885.41702191957,3.52893699561419e-06
10000,3.52806104517362e-06


==> tikzfigs/data/d_2_8_0.dat <==
0.1,0.93970238089852
0.101159111222383,0.938571004562795
0.102331657833024,0.937844777620523
0.103517795563018,0.936737768736626
0.104717681948552,0.935608794952571
0.105931476351837,0.934457252160126
0.107159339982267,0.933279241718215
0.108401435917833,0.932074124955668
0.109657929126781,0.930841249343449
0.110928986489522,0.92958648792013
0.112214776820798,0.928299338862891
0.1135154708921,0.926985637093448
0.114831241454351,0.925644650801015
0.11616226326085,0.924269134208947
0.117508713090481,0.922868076150981
0.11887076977119,0.921434200621498
0.120248614203741,0.919966723613708
0.121642429385737,0.918468047923311
0.123052400435926,0.916934126701909
0.124478714618791,0.914885863972699
0.125921561369415,0.913786779991108
0.127381132318648,0.912249712684105
0.128857621318552,0.910677505749149
0.130351224468151,0.909074779046444
0.131862140139475,0.907435274684741
0.133390569003906,0.905763615497291
0.134936714058831,0.904053463234047
0.136500780654601,0.90230943763112
0.138082976521809,0.900530662422484
0.139683511798874,0.898710683591925
0.141302599059953,0.896848537295116
0.142940453343176,0.894948816812333
0.144597292179202,0.893010549721124
0.146273335620113,0.891027145826655
0.14796880626864,0.889003156606492
0.149683929307726,0.887006033116265
0.151418932530435,0.885179896736096
0.153174046370208,0.883324365711806
0.154949503931463,0.881427427877689
0.156745541020559,0.878498913221036
0.158562396177114,0.876591409888327
0.160400310705682,0.874641708574047
0.162259528707809,0.872648810289976
0.164140297114447,0.870637649829457
0.166042865718753,0.868581617019378
0.167967487209265,0.866492812678361
0.169914417203463,0.86435717412058
0.171883914281715,0.862051023725892
0.173876240021625,0.859892131382524
0.175891659032773,0.857684938940665
0.177930438991858,0.855442741646719
0.179992850678248,0.853164661851834
0.182079168009946,0.850940248046919
0.184189668079971,0.848649043676494
0.186324631193156,0.846322245986582
0.18848434090338,0.843958929568604
0.190669084051225,0.841541916362926
0.192879150802078,0.839086232108061
0.195114834684662,0.836590846827596
0.197376432630026,0.834054690388701
0.199664245010979,0.831476651026571
0.201978575681988,0.828838913761959
0.204319732019527,0.826156783419493
0.206688024962908,0.823429026914517
0.209083769055575,0.820581075941591
0.21150728248688,0.818168224685151
0.213958887134342,0.815700720252486
0.216438908606402,0.813222798024513
0.218947676285662,0.810687961514492
0.221485523372636,0.80811781754528
0.224052786930002,0.805511246632167
0.226649807927369,0.802867072786223
0.229276931286565,0.800609886616144
0.231934505927443,0.79805918596506
0.234622884814226,0.795501143749358
0.237342425002387,0.792323313949286
0.240093487686065,0.789771664699439
0.242876438246045,0.787159410272314
0.245691646298279,0.784540054065318
0.24853948574298,0.781857202537659
0.25142033481428,0.779136893592226
0.254334576130465,0.776405553091636
0.257282596744793,0.773605838654232
0.260264788196901,0.770792012199264
0.263281546564802,0.767906153998645
0.266333272517498,0.764974424941906
0.269420371368188,0.762023195712243
0.272543253128103,0.759676543509561
0.275702332560958,0.756996514717412
0.278898029238044,0.754310410032451
0.282130767593947,0.751583617789936
0.285400976982924,0.748939781939791
0.288709091735924,0.746349127677459
0.292055551218275,0.743755373618312
0.295440799888038,0.741075939210919
0.298865287355038,0.738397725125558
0.302329468440578,0.735676286776144
0.305833803237843,0.732908853621261
0.309378757173014,0.729854199638424
0.312964801067075,0.727363043301385
0.316592411198352,0.724872768154896
0.320262069365765,0.722341349932174
0.32397426295282,0.719571145031398
0.327729484992338,0.717114696078656
0.331528234231942,0.714657619066772
0.335371015200293,0.711984271065165
0.339258338274099,0.709363619173069
0.343190719745904,0.706688159367494
0.347168681892656,0.703953459183132
0.351192753045073,0.701154805937734
0.355263467657814,0.698857488450726
0.359381366380463,0.69625672240636
0.363546996129332,0.693636924721566
0.367760910160103,0.690950926144358
0.372023668141307,0.688095230137326
0.376335836228653,0.685131076794929
0.380697987140229,0.682119585336396
0.385110700232557,0.679690122809378
0.38957456157755,0.677459306805301
0.394090164040345,0.67521377880038
0.398658107358044,0.672853726468214
0.403278998219371,0.670510439313632
0.407953450345245,0.668086397375898
0.412682084570295,0.665631931103667
0.417465528925314,0.663082317013537
0.422304418720667,0.660148546660568
0.427199396630678,0.657893386410812
0.432151112778976,0.655595047229008
0.43716022482485,0.653090007934086
0.44222739805059,0.650874272427804
0.447353305449847,0.648566875605389
0.452538627817017,0.646253899376892
0.457784053837662,0.643826290154533
0.463090280179974,0.64131953603058
0.468458011587305,0.638719590253024
0.473887960971765,0.636011435115504
0.479380849508911,0.633132889039842
0.484937406733524,0.630159959925802
0.490558370636505,0.627278812900045
0.496244487762892,0.624281704043341
0.501996513311008,0.622686759774471
0.507815211232767,0.620036861252785
0.513701354335134,0.617879715267756
0.519655724382766,0.615691152824531
0.525679112201842,0.613349760227838
0.531772317785097,0.610938179773689
0.53793615039807,0.609013179762709
0.544171428686589,0.60655731822462
0.550478980785497,0.603946420128854
0.556859644428641,0.60115617490004
0.563314267060135,0.598209252752907
0.569843705946914,0.594980962665788
0.576448828292588,0.590782405405412
0.583130511352622,0.588568540540038
0.58988964255085,0.587021173473045
0.596727119597331,0.584612419506148
0.603643850607587,0.582073037224351
0.610640754223204,0.579220186900642
0.617718759733849,0.576883762522853
0.624878807200689,0.574355133814325
0.632121847581245,0.57169501842477
0.639448842855694,0.568883058636609
0.646860766154633,0.565818262930206
0.654358601888323,0.562455887805716
0.661943345877439,0.560156847452382
0.669616005485322,0.556653969620361
0.677377599751775,0.552645741102044
0.685229159528406,0.548286764453919
0.693171727615541,0.543417095236794
0.701206358900718,0.538015872867712
0.7093341204988,0.531977786448765
0.717556091893693,0.525318645300212
0.725873365081725,0.517903315995233
0.734287044716676,0.514802767361708
0.742798248256492,0.511763289767945
0.751408106111697,0.508679659533053
0.760117761795533,0.505604857553334
0.768928372075831,0.502537467721741
0.777841107128649,0.499479326065637
0.786857150693685,0.496430229473305
0.795977700231498,0.49344484133253
0.805203967082548,0.49041545246956
0.814537176628074,0.487449280433218
0.823978568452852,0.484491574859444
0.833529396509819,0.481597280545097
0.843190929286626,0.478659468586043
0.852964449974102,0.47578767538882
0.862851256636689,0.472981372591485
0.872852662384838,0.470131461965148
0.882969995549409,0.467401475570932
0.893204599858097,0.464684988488505
0.903557834613893,0.46198127215514
0.914031074875623,0.459344214204936
0.924625711640574,0.4567739643714
0.935343152029238,0.454219220576679
0.9461848194722,0.451733214458612
0.957152153899186,0.44931637540577
0.968246611930312,0.446914637392355
0.979469667069539,0.444637178723452
0.99082280990038,0.442375318924535
1.00230754828387,0.440183724145934
1.01392540755882,0.438117207761847
1.02567793074442,0.436066531684785
1.03756667874519,0.434086283509583
1.04959323055823,0.432231156306986
1.061759183483,0.43044617478242
1.07406615333343,0.428730964698273
1.08651577465254,0.427085018122873
1.0991097009295,0.425507681811674
1.11184960481927,0.4240532234863
1.12473717836475,0.422720807354002
1.13777413322149,0.421454221616306
1.15096220088503,0.420252081811409
1.16430313292088,0.419168084448665
1.17779870119712,0.418200555828353
1.19145069811978,0.417292159187442
1.20526093687084,0.416496006381607
1.21923125164911,0.415809626499374
1.23336349791378,0.415174646517188
1.24765955263087,0.414699117031805
1.26212131452255,0.414268336951158
1.27675070431927,0.41398993787628
1.29154966501488,0.413804100680258
1.30652016212472,0.413650296114676
1.32166418394661,0.413635444987599
1.33698374182495,0.41375442454563
1.35248087041788,0.413889163621018
1.36815762796747,0.41414579450021
1.38401609657313,0.414517853864949
1.4000583824681,0.414941817678583
1.4162866162992,0.4154099118462
1.43270295340983,0.415970684518547
1.44930957412622,0.416615704501447
1.46610868404698,0.417336040580932
1.4831025143361,0.418064981469998
1.50029332201922,0.418906974173269
1.51768339028341,0.419736855376447
1.53527502878042,0.420600940083555
1.55307057393346,0.421545728232633
1.57107238924745,0.42250174226167
1.58928286562298,0.423456724470544
1.60770442167382,0.424398411373139
1.62633950404819,0.42531271780525
1.64519058775366,0.426304097361559
1.6642601764859,0.42718253754651
1.6835508029612,0.428111598549631
1.70306502925284,0.428959102336809
1.72280544713139,0.429710615247242
1.74277467840892,0.430471962941053
1.76297537528721,0.431169649783747
1.78341022071001,0.43172911827916
1.80408192871938,0.43225787056105
1.82499324481615,0.432681838606026
1.84614694632455,0.43298761038202
1.86754584276108,0.433223988409406
1.88919277620767,0.433316746180526
1.91109062168914,0.433253329617033
1.93324228755505,0.433084536937141
1.95565071586595,0.432799621277713
1.97831888278416,0.432388299782635
2.00124979896904,0.431776679660332
2.0244465099768,0.431018765144016
2.04791209666509,0.43017053611086
2.07164967560207,0.429094314182048
2.09566239948043,0.427912273434854
2.11995345753607,0.426618156478818
2.14452607597167,0.425073257984233
2.16938351838518,0.423403433785572
2.19452908620331,0.421603647158818
2.21996611911995,0.419669206035275
2.24569799553977,0.417527597341258
2.27172813302691,0.415310485334723
2.29805998875885,0.412877274529894
2.32469705998565,0.410361683255825
2.35164288449435,0.407621712361018
2.37890104107889,0.404863161432634
2.40647515001542,0.401873087726703
2.43436887354311,0.398859789538433
2.46258591635055,0.395607793201394
2.49113002606779,0.392327690753442
2.52000499376409,0.388945826544576
2.54921465445142,0.385459404237082
2.5787628875938,0.381792483395266
2.60865361762255,0.378087404153576
2.63889081445751,0.374341799160602
2.66947849403432,0.370479010489756
2.70042071883777,0.36656937498649
2.73172159844138,0.362534975079743
2.76338529005317,0.358446188744288
2.79541599906786,0.354299062385792
2.82781797962534,0.350164739776544
2.86059553517574,0.34588794199669
2.89375301905095,0.34169071907788
2.92729483504282,0.337340641697445
2.96122543798803,0.332984075132211
2.99554933435981,0.328615593282301
3.0302710828664,0.324229383493354
3.06539529505653,0.319819260572099
3.10092663593193,0.31537853547091
3.13686982456688,0.310977509098408
3.17322963473498,0.306532070652607
3.21001089554317,0.30211192675406
3.24721849207313,0.297632143997788
3.28485736603004,0.293239302093994
3.32293251639897,0.288770478405898
3.36144900010876,0.284371788318115
3.40041193270371,0.279957000278934
3.43982648902292,0.27551698121189
3.47969790388769,0.271196941641528
3.52003147279668,0.266832516503058
3.56083255262928,0.262491034613778
3.60210656235707,0.258162259862738
3.64385898376354,0.253912678444636
3.68609536217216,0.24965448429295
3.72882130718284,0.245453519423159
3.772042493417,0.2412983721689
3.81576466127125,0.237177448655681
3.85999361767977,0.233079001297472
3.90473523688556,0.228991160244004
3.94999546122065,0.224977686519095
3.99578030189527,0.22095036834466
4.04209583979631,0.217047594496966
4.08894822629486,0.213180720465099
4.13634368406328,0.209262027253605
4.18428850790158,0.205502678461544
4.23278906557355,0.201739621960702
4.28185179865241,0.198033669076572
4.3314832233764,0.194370880595007
4.38168993151419,0.190737320986517
4.4324785912404,0.18711908799757
4.48385594802119,0.183647411583598
4.53582882551019,0.180162025657903
4.58840412645476,0.176721030005388
4.64158883361278,0.173309710494433
4.69539001068006,0.16998452062643
4.7498148032285,0.166729795306455
4.80487043965513,0.163459662455553
4.86056423214214,0.160299652818561
4.91690357762803,0.157163750272597
4.97389595879006,0.154105856707049
5.03154894503805,0.151041055148531
5.08987019351968,0.14802275386718
5.14886745013749,0.145102833901346
5.20854855057766,0.142196913955722
5.26892142135067,0.139356388697677
5.32999408084409,0.136564628148527
5.3917746403875,0.13380521899248
5.45427130532983,0.131127544951598
5.51749237612913,0.128449192726562
5.58144624945496,0.125883775454723
5.64614141930367,0.123284731520977
5.71158647812643,0.120764360684151
5.7777901179705,0.11830500567383
5.84476113163363,0.115889292086588
5.91250841383188,0.113500136091159
5.98104096238094,0.111120762585048
6.05036787939122,0.108796059897857
6.1204983724767,0.106569310947159
6.19144175597784,0.10436145402464
6.26320745219869,0.10215557754711
6.33580499265825,0.100053949540665
6.40924401935645,0.0979195982894838
6.48353428605472,0.0958535701905731
6.55868565957143,0.0938374761770106
6.63470812109235,0.091910779585063
6.71161176749628,0.0899404089345077
6.78940681269611,0.0880235886632028
6.8681035889953,0.0861980302873787
6.94771254846024,0.0843332983270392
7.02824426430835,0.0825234563418928
7.10970943231244,0.0808045305682952
7.19211887222119,0.0790487827780669
7.27548352919623,0.0774007873078442
7.35981447526577,0.0757342266066775
7.44512291079514,0.0740847295455992
7.53142016597437,0.072486738522573
7.618717702323,0.0709214401081684
7.7070271142123,0.0694216969792383
7.79636013040523,0.0679174423326559
7.88672861561415,0.0664415163724356
7.97814457207662,0.0650253430349811
8.0706201411495,0.0636002591987247
8.16416760492147,0.0622465869299974
8.25879938784427,0.060896158719925
8.35452805838287,0.0595311061903669
8.45136633068472,0.058276537146677
8.54932706626838,0.0569703123220448
8.64842327573172,0.0557357916126116
8.74866812047991,0.0545068492891289
8.85007491447343,0.0533567345453147
8.9526571259964,0.052174660121555
9.05642837944529,0.0510331212415216
9.16140245713852,0.0499128590899735
9.26759330114688,0.0487951441606135
9.37501501514529,0.0477487344979349
9.48368186628592,0.0467102971085309
9.59360828709314,0.0456613782038945
9.7048088773803,0.0446684565793861
9.81729840618884,0.0436698165012366
9.93109181374979,0.0427300405315403
10.0462042134681,0.0417880912066875
10.16265089393,0.0408661953991142
10.2804473209331,0.0399453602927351
10.3996091395412,0.0390468502182211
10.5201521761616,0.0381908397414261
10.6420924406472,0.0373575707088367
10.7654461284232,0.0365278506109778
10.8902296226373,0.0357211454670344
11.0164594963366,0.0349182043938335
11.1441525146679,0.0341376569010817
11.2733256371049,0.0333971436248777
11.4039960197003,0.0326402700775207
11.5361810173648,0.0319212206287058
11.6698981861715,0.0312201604841036
11.8051652856881,0.0305178411688481
11.9420002813353,0.0298306334408354
12.0804213467733,0.0291740048744145
12.2204468663149,0.0285282507737286
12.3620954373677,0.0278742605987721
12.5053858729039,0.0272606647132782
12.650337203959,0.0266673879816598
12.7969686821594,0.0260420863811669
12.9452997822792,0.0254644922705228
13.0953502048267,0.0249142368382709
13.2471398786612,0.024339737804214
13.4006889636395,0.0238173380402732
13.5560178532937,0.0232641534924417
13.7131471775395,0.0227546940911452
13.8720978054162,0.0222381270733091
14.0328908478587,0.0217258783625774
14.195547660501,0.0212584939911782
14.3600898465126,0.0207860323590248
14.5265392594678,0.0203188322384957
14.6949180062482,0.0198665786439277
14.8652484499786,0.0194097464127662
15.0375532129974,0.0189859481672401
15.211855179861,0.0185470919453832
15.3881775003835,0.0181298802486354
15.5665435927106,0.0177145186204077
15.7469771464309,0.0173088879608127
15.9295021257212,0.0169203014267649
16.1141427725302,0.0165555317792462
16.3009236097974,0.0161684937421328
16.4898694447106,0.0158183956863579
16.6810053720006,0.0154592707808148
16.8743567772738,0.0150975523355476
17.0699493403841,0.0147642091075597
17.2678090388436,0.014439118565368
17.4679621512725,0.0141027960625329
17.6704352608895,0.0137848296925425
17.8752552590424,0.0134893421355518
18.0824493487795,0.0131726586008927
18.2920450484629,0.0128865121170303
18.504070195423,0.0125874638998701
18.7185529496558,0.0123024971703559
18.935521797563,0.0120345292775612
19.1550055557353,0.0117637066610045
19.3770333747799,0.0114929836766843
19.6016347431919,0.0112249695169891
19.8288394912707,0.0109836038953821
20.0586777950823,0.0107272705558198
20.2911801804668,0.0104795005283546
20.5263775270925,0.0102416287353909
20.7643010725577,0.0100147038284907
21.0049824165392,0.00979950422223724
21.2484535249888,0.00957626947156928
21.4947467343798,0.00934593719663457
21.7438947560008,0.00914881548502083
21.9959306803007,0.00892522656566744
22.2508879812837,0.00873415972658441
22.5088005209546,0.0085359809290599
22.7697025538168,0.00834941032204185
23.0336287314213,0.0081546432550316
23.3006141069692,0.00796958784002573
23.5706941399673,0.00779281276742109
23.8439047009372,0.00760461029244434
24.1202820761801,0.00743965010390659
24.3998629725955,0.00726001460407044
24.6826845225569,0.00709926280154654
24.9687842888433,0.00693731992764803
25.2582002696278,0.0067889972613714
25.5509709035251,0.0066343775129118
25.8471350746956,0.00648767068674561
26.1467321180109,0.00632913665010085
26.4498018242772,0.00618877437551887
26.7563844455205,0.00604649649830724
27.0665207003324,0.00591486367916334
27.3802517792786,0.005774029626994
27.6976193503689,0.00565170814536879
28.018665564592,0.00551232296895634
28.3434330615131,0.00539807270344399
28.6719649749377,0.00527349782284501
29.0043049386399,0.0051493126103354
29.3404970921579,0.00503553124030903
29.680586086656,0.00492689152164881
30.0246170908555,0.00480369077466696
30.3726357970331,0.00470400149414753
30.72468842709,0.00459338547669706
31.0808217386906,0.00449454509220982
31.4410830314726,0.00438753859074557
31.8055201533292,0.00429403252970903
32.1741815067637,0.00419401754196008
32.5471160553185,0.00409483829838404
32.9243733300777,0.00400328405802774
33.3060034362459,0.00391257606353184
33.6920570598027,0.00381601630662944
34.0825854742345,0.00373245907430298
34.4776405473446,0.00365450443158839
34.8772747481418,0.00356239116258212
35.2815411538088,0.00348627607489925
35.6904934567523,0.00340605002827217
36.1041859717334,0.00332634407752416
36.5226736430818,0.00325135764865832
36.946012051993,0.00318487934294357
37.3742574239106,0.00310703119037174
37.8074666359935,0.00303311079686122
38.24569722467,0.00296612723854768
38.6890073932798,0.00289749643179612
39.1374560198038,0.00282990052868948
39.5911026646846,0.00276567562339192
40.0500075787361,0.00270682795954453
40.5142317111465,0.00264431364451222
40.9838367175726,0.00259049580439164
41.4588849683291,0.00252546724274089
41.9394395566719,0.00247150420647803
42.4255643071778,0.00240862165913644
42.9173237842216,0.00235806454840841
43.4147833005509,0.00229981032748156
43.9180089259609,0.00225413640637484
44.4270674960688,0.00220100466710206
44.9420266211914,0.00215010481912408
45.462954695324,0.00210089168701579
45.9899209052244,0.0020526190704305
46.5229952396019,0.00200434930614879
47.0622484984128,0.00196421143265079
47.6077523022637,0.00192145124597796
48.1595791019235,0.00187460665814841
48.7178021879463,0.00183101085951685
49.2824957004051,0.00178859581010307
49.8537346387389,0.00174516347234909
50.4315948717136,0.00170702221336967
51.0161531474983,0.00167143765477718
51.6074871038591,0.00163556800376464
52.2056752784698,0.00159646832576282
52.8107971193433,0.00155936318050168
53.4229329953835,0.00152085535787619
54.0421642070592,0.00148553894161804
54.6685729972018,0.00145757477135773
55.302242561929,0.00142494663484951
55.9432570616938,0.00139153430714862
56.5917016324624,0.00136082485041646
57.2476623970218,0.00132829956364667
57.9112264764176,0.00129695382712534
58.5824820015254,0.00126941998425821
59.2615181247555,0.00124062432862811
59.9484250318941,0.00121277326019713
60.6432939540806,0.00118055566029598
61.3462171799251,0.0011528967313962
62.057288067765,0.00113106003343403
62.776601058065,0.00110213488635666
63.5042516859596,0.00108103780796469
64.2403365939419,0.00105462470242094
64.9849535446989,0.00103026180707723
65.7382014340959,0.00100811890222721
66.5001803043112,0.000981571758990439
67.2709913571234,0.000963525180862449
68.0507369673521,0.000940430764106101
68.839520696455,0.000918141211489128
69.6374473062822,0.00089575390491719
70.4446227729904,0.000878373624979293
71.2611543011175,0.000858402712922188
72.0871503378214,0.000834415789131976
72.9227205872831,0.000816789276496789
73.7679760252773,0.000797468858154219
74.6230289139111,0.000780222831973323
75.4879928165343,0.00076264923975182
76.3629826128224,0.000747941085363735
77.248114514034,0.000727619833894423
78.1435060784454,0.000710125127097208
79.0492762269642,0.000697762363035132
79.9655452589235,0.000681596303835018
80.8924348680594,0.000663657143540513
81.8300681586739,0.000650993063853102
82.7785696619847,0.00063428915139158
83.7380653526649,0.00062006387112919
84.708682665574,0.000604011869624917
85.6905505126835,0.000591975564486693
86.6837993001977,0.000579248520515616
87.6885609458743,0.000566080566442385
88.704968896544,0.00055248691859102
89.7331581458352,0.00053825880639054
90.7732652521022,0.000527772886395794
91.8254283565628,0.000515485042749219
92.889787201645,0.000505267152286722
93.9664831495469,0.000491300733691864
95.0556592010119,0.000481581282426437
96.157460014321,0.000469901586687639
97.2720319245054,0.000459080776652299
98.3995229627823,0.000447152514594319
99.5400828762152,0.000440777047429716
100.693863147603,0.00042875266196693
101.861017015598,0.000417304483240549
103.041699495059,0.000407904256719888
104.23606739764,0.000401738558409984
105.444279352617,0.000391431174221929
106.666495827954,0.000381994141944321
107.902879151618,0.00037393942344014
109.153593533139,0.000363532995646612
110.418805085416,0.000354888044541751
111.698681846782,0.000347797794808899
112.993393803322,0.000341845233810323
114.303112911448,0.00033257779651012
115.628013120738,0.000326853979600533
116.968270397038,0.000319791886797933
118.324062745838,0.000310194558751701
119.695570235904,0.000303998274739574
121.082975023204,0.000295820146549477
122.486461375093,0.000290988940542647
123.906215694792,0.00028379529881956
125.34242654614,0.000275533233547541
126.795284678643,0.000270648462306048
128.264983052806,0.000262959034533409
129.751716865759,0.000259784714512159
131.255683577184,0.000251262873553284
132.777082935543,0.000247480149253791
134.316117004602,0.00024158900786824
135.872990190271,0.000236464989698525
137.447909267754,0.000231450800940446
139.041083409007,0.000225691501314814
140.652724210524,0.000221256190427887
142.283045721435,0.000213747962636941
143.932264471941,0.00021088526528245
145.600599502065,0.000204813945423987
147.28827239075,0.000199669750329592
148.995507285286,0.000196240758423915
150.722530931076,0.000192161604253901
152.469572701757,0.000187807486520179
154.236864629663,0.000183313066813632
156.024641436637,0.000178586657897751
157.833140565212,0.00017607011346362
159.662602210143,0.000169667262715715
161.513269350309,0.00016685786801074
163.385387780986,0.000163865186523518
165.27920614649,0.00015949139949814
167.194975973199,0.000154988452006316
169.132951702965,0.000151320498848834
171.093390726902,0.000149183454047418
173.076553419573,0.000146496090044356
175.082703173572,0.000141036360800456
177.112106434509,0.000137865329648103
179.16503273639,0.000136710385118799
181.241754737424,0.000132260195549778
183.342548256229,0.000128757842758649
185.46769230847,0.000127665699867002
187.617469143912,0.000123167701650984
189.79216428391,0.000121001330860475
191.992066559328,0.000117314277284913
194.217468148903,0.000114945628506853
196.468664618045,0.000111941484090007
198.745954958098,0.000110597768928554
201.04964162605,0.00010854415947736
203.380030584698,0.000105429412004566
205.737431343291,0.000102825671070898
208.122156998634,9.99049248556647e-05
210.534524276671,9.77238471557702e-05
212.974853574552,9.50198512256563e-05
215.443469003188,9.44079886449423e-05
217.940698430296,9.2155552583488e-05
220.466873523941,9.04131099746812e-05
223.022329796594,8.70867422452316e-05
225.607406649686,8.57679207045587e-05
228.22244741869,8.39139859688762e-05
230.867799418717,8.2657342458053e-05
233.543813990648,7.91050948671404e-05
236.250846547795,7.76750914524831e-05
238.989256623105,7.68751131168693e-05
241.759407916913,7.50481723888039e-05
244.561668345245,7.21782969890843e-05
247.396410088681,7.15524762345813e-05
250.264009641792,6.91051403782447e-05
253.164847863136,6.762727946288e-05
256.099310025846,6.61484665444237e-05
259.067785868801,6.52018704777652e-05
262.070669648385,6.34030163160809e-05
265.108360190854,6.250253647093e-05
268.181260945302,6.06828716549221e-05
271.289780037247,5.92101005138307e-05
274.434330322837,5.74722860040198e-05
277.61532944368,5.62318241449855e-05
280.833199882317,5.59952467532874e-05
284.08836901833,5.39344867088572e-05
287.381269185107,5.32194081297192e-05
290.712337727258,5.21308489854667e-05
294.082017058706,5.02890508242034e-05
297.490754721444,4.85820082653345e-05
300.939003444972,4.7619540278736e-05
304.42722120643,4.63345215026262e-05
307.955871291423,4.63090081202204e-05
311.525422355549,4.46303358535409e-05
315.136348486648,4.38307209527773e-05
318.789129267765,4.33650360193964e-05
322.484249840844,4.24825222831044e-05
326.222200971167,4.1582650905992e-05
330.003479112529,3.94962237896722e-05
333.828586473176,3.88085305144839e-05
337.698031082509,3.78826890080603e-05
341.612326858553,3.74832900643722e-05
345.571993676214,3.68546887739597e-05
349.577557436328,3.629684226026e-05
353.629550135504,3.46302492198079e-05
357.728509936787,3.41778038392975e-05
361.874981241128,3.33025381090761e-05
366.06951475969,3.26037087536223e-05
370.312667586993,3.12506004072714e-05
374.605003274899,3.05496462418557e-05
378.947091907467,3.03746246569907e-05
383.33951017666,2.92451697961706e-05
387.782841458946,2.8888857900016e-05
392.277675892772,2.85137215376908e-05
396.824610456948,2.82344530300603e-05
401.424249049932,2.68397706807173e-05
406.077202570037,2.61875395812996e-05
410.784088996565,2.56900898235634e-05
415.545533471888,2.56161200479017e-05
420.362168384471,2.49525605882626e-05
425.234633452868,2.45667673817018e-05
430.16357581068,2.40400073760325e-05
435.149650092505,2.27488960125156e-05
440.193518520887,2.28528630218033e-05
445.295850994266,2.225937175148e-05
450.457325175946,2.16563338316589e-05
455.678626584106,2.14768230157679e-05
460.960448682843,2.09533207394368e-05
466.303492974273,2.00700361455551e-05
471.708469091702,1.95150212328238e-05
477.176094893875,1.88001176244223e-05
482.707096560318,1.90394036117975e-05
488.302208687788,1.83935027325329e-05
493.962174387832,1.75343230920304e-05
499.687745385488,1.77429054404299e-05
505.479682119124,1.74347457589583e-05
511.338753841433,1.65709923229927e-05
517.265738721602,1.65855591194492e-05
523.261423948666,1.61106264481308e-05
529.326605836056,1.52711663716115e-05
535.462089927361,1.55855118776067e-05
541.668691103315,1.50554712769605e-05
547.947233690029,1.47388897974778e-05
554.298551568467,1.46298164923203e-05
560.723488285203,1.37112809132013e-05
567.222897164454,1.38792932500789e-05
573.797641421413,1.36650839853747e-05
580.448594276898,1.29431836907834e-05
587.176639073326,1.28668034149717e-05
593.982669392036,1.20967319050933e-05
600.867589171969,1.20339607257106e-05
607.832312829723,1.16446385372552e-05
614.877765381002,1.18382202262308e-05
622.004882563471,1.11528201639777e-05
629.214610961034,1.07478649745162e-05
636.507908129557,1.08086778326638e-05
643.885742724042,1.06207090355788e-05
651.34909462728,1.06100966314078e-05
658.898955079995,1.02914454957278e-05
666.536326812491,9.63935541015906e-06
674.262224177834,9.69217007720449e-06
682.077673286569,9.30138081654684e-06
689.983712143002,9.03834023323253e-06
697.981390783066,9.22444391703881e-06
706.071771413777,8.70255437868779e-06
714.255928554313,8.59116829476423e-06
722.534949178721,8.52181941629355e-06
730.909932860291,8.51561910973752e-06
739.381991917587,7.77091832192522e-06
747.952251562182,7.63849598227967e-06
756.621850048105,7.45028546084395e-06
765.391938823015,7.47947641300543e-06
774.263682681127,7.20424630162788e-06
783.23825991792,7.00912436576604e-06
792.316862486625,7.03709363740261e-06
801.50069615654,6.65868493490076e-06
810.790980673169,6.65449854813627e-06
820.18894992022,6.48836713611826e-06
829.695852083491,6.46984546406189e-06
839.312949816636,6.15022409144952e-06
849.041520408875,5.90475217921307e-06
858.882855954625,5.8613405494495e-06
868.838263525118,5.92375985900996e-06
878.909065341995,5.77010952588839e-06
889.096598952916,5.36145535441687e-06
899.402217409204,5.39734799549506e-06
909.827289445556,5.37286789789705e-06
920.373199661822,5.04804598554878e-06
931.041348706908,4.90432850116336e-06
941.833153464795,5.17810135417758e-06
952.750047242729,4.95187318204848e-06
963.793479961579,4.94103896969736e-06
974.964918348409,4.69775094153954e-06
986.265846131282,4.46435058445834e-06
997.69776423632,4.67976433333553e-06
1009.26219098705,4.23308938518465e-06
1020.96066230605,4.41703216985667e-06
1032.79473191895,4.11518892791217e-06
1044.76597156081,4.13340276362365e-06
1056.87597118481,4.18674047163901e-06
1069.12633917348,3.77012187305464e-06
1081.51870255229,3.80184440707698e-06
1094.05470720574,3.73121442291626e-06
1106.73601809597,3.59468957358201e-06
1119.56431948388,3.59206380066236e-06
1132.54131515281,3.3054678864895e-06
1145.66872863487,3.24677018711773e-06
1158.94830343981,3.30795495757393e-06
1172.3818032866,3.16279857556882e-06
1185.97101233767,3.00586108699388e-06
1199.71773543589,3.15687502507686e-06
1213.62379834424,2.98751202786789e-06
1227.69104798836,3.08717753558442e-06
1241.92135270178,2.73936685611567e-06
1256.31660247412,2.76836363430946e-06
1270.87870920206,2.7142681507051e-06
1285.6096069433,2.58565126579151e-06
1300.51125217341,2.49948561842559e-06
1315.58562404571,2.67316974510276e-06
1330.83472465408,2.44004872466996e-06
1346.26057929891,2.55064204048662e-06
1361.86523675608,2.54045393269249e-06
1377.65076954905,2.36808896372355e-06
1393.61927422414,2.40224779310593e-06
1409.77287162897,2.14516869095443e-06
1426.11370719413,2.11887059262185e-06
1442.64395121816,2.29911036057904e-06
1459.36579915576,2.13187385230942e-06
1476.28147190939,2.05252715478282e-06
1493.39321612425,1.95389469421812e-06
1510.70330448666,2.08579505767505e-06
1528.21403602587,1.89076634135229e-06
1545.92773641948,2.02604237896898e-06
1563.84675830225,1.77014056974777e-06
1581.9734815786,1.8697013502467e-06
1600.3103137387,1.72126410949005e-06
1618.8596901782,1.86939935307698e-06
1637.62407452169,1.80530727267391e-06
1656.60595894992,1.61389559996275e-06
1675.80786453077,1.66999772888442e-06
1695.23234155412,1.59010091741311e-06
1714.88196987054,1.5463528359814e-06
1734.75935923393,1.47775394417453e-06
1754.86714964815,1.59798374196388e-06
1775.20801171764,1.39114111824769e-06
1795.7846470021,1.35897331764157e-06
1816.59978837533,1.51281004361053e-06
1837.65620038817,1.39612257558117e-06
1858.95667963569,1.29586168714831e-06
1880.50405512858,1.25278141835082e-06
1902.30118866895,1.31097413684712e-06
1924.35097523033,1.28997543560543e-06
1946.65634334226,1.23736270003722e-06
1969.22025547917,1.196146037345e-06
1992.04570845387,1.20031134840182e-06
2015.13573381556,1.05934395816394e-06
2038.49339825246,1.2142350799083e-06
2062.12180399914,1.02411774569252e-06
2086.0240892485,1.10782953006315e-06
2110.2034285686,1.01171019780205e-06
2134.66303332425,1.09153235191048e-06
2159.40615210357,1.06102897244597e-06
2184.43607114943,1.01996456184901e-06
2209.7561147959,1.03688455935591e-06
2235.3696459098,9.47711654108508e-07
2261.28006633728,9.54540703415334e-07
2287.4908173557,8.32899510420027e-07
2314.00538013065,8.89075916489941e-07
2340.82727617829,8.31540376319075e-07
2367.96006783308,8.81455471985261e-07
2395.40735872088,8.48920614697044e-07
2423.1727942376,8.65179168029468e-07
2451.26006203334,8.28867496858878e-07
2479.67289250216,7.72104907908802e-07
2508.41505927754,8.47673005856261e-07
2537.49037973357,7.99311602731135e-07
2566.90271549195,6.75881782840269e-07
2596.65597293487,7.92218169100084e-07
2626.75410372384,7.32313062605375e-07
2657.20110532451,6.94004638676072e-07
2688.00102153761,6.39210286176641e-07
2719.15794303602,6.24891044794388e-07
2750.67600790807,6.40648547996985e-07
2782.55940220713,6.1036957835339e-07
2814.81236050758,6.97321743089946e-07
2847.43916646725,6.78438784688609e-07
2880.4441533963,5.71948184163251e-07
2913.83170483279,6.18010913509455e-07
2947.60625512486,5.27419872740135e-07
2981.77229001967,5.22510461329247e-07
3016.3343472592,5.96217224056887e-07
3051.29701718287,5.17429820565785e-07
3086.66494333727,5.41526487555784e-07
3122.44282309286,5.52095791696851e-07
3158.63540826782,4.86267236004383e-07
3195.24750575921,4.6774466106274e-07
3232.28397818138,5.2349607351006e-07
3269.74974451177,4.58758731813763e-07
3307.64978074424,5.15216443226094e-07
3345.98912054997,4.42080532580508e-07
3384.77285594598,4.17108965185011e-07
3424.00613797143,5.10000346317741e-07
3463.69417737173,4.38047603673495e-07
3503.84224529068,4.55251477817474e-07
3544.45567397044,4.51930714259371e-07
3585.53985745982,4.64677194074724e-07
3627.10025233065,4.20311383529483e-07
3669.14237840249,3.85835188500319e-07
3711.67181947577,4.29491588568477e-07
3754.69422407334,3.93435074070116e-07
3798.21530619074,3.62102832328123e-07
3842.24084605506,4.14527939303153e-07
3886.77669089267,4.02862022361676e-07
3931.82875570577,4.04792964284075e-07
3977.40302405804,3.75980647902242e-07
4023.50554886929,3.78146897364931e-07
4070.14245321944,3.48005161999433e-07
4117.31993116168,3.20741924723337e-07
4165.04424854518,3.1109979899418e-07
4213.32174384729,3.15744238006236e-07
4262.15882901532,3.12318418711419e-07
4311.56199031823,3.56844343378132e-07
4361.53778920801,2.76263436017708e-07
4412.09286319119,2.7251489798293e-07
4463.2339267104,3.13447213446632e-07
4514.9677720361,3.42404914963901e-07
4567.30127016875,2.6052023243916e-07
4620.24137175131,3.19530370212584e-07
4673.79510799246,2.57108797829401e-07
4727.96959160039,3.3165736263914e-07
4782.77201772749,2.87415660133253e-07
4838.20966492596,2.96860446527814e-07
4894.28989611453,2.89080470987297e-07
4951.02015955635,2.40323894299741e-07
5008.40798984821,2.471886836697e-07
5066.46100892127,2.6652167668797e-07
5125.18692705333,2.86443577862298e-07
5184.59354389291,2.33695839053491e-07
5244.68874949512,2.34954457115883e-07
5305.48052536957,2.6549465585518e-07
5366.97694554048,2.37016581381426e-07
5429.18617761894,2.44983909703037e-07
5492.11648388779,2.31928023101941e-07
5555.77622239888,2.32722296951196e-07
5620.17384808319,2.10686819401007e-07
5685.31791387375,2.10588326555263e-07
5751.21707184161,2.03793401352467e-07
5817.88007434494,2.35573707142955e-07
5885.31577519145,1.99037950019371e-07
5953.53313081437,2.05285984816388e-07
6022.54120146193,2.08832476734051e-07
6092.34915240071,2.26941151151984e-07
6162.96625513294,1.89770846398064e-07
6234.40188862786,2.29243433386403e-07
6306.66554056741,1.7255208110014e-07
6379.76680860628,1.7748965675321e-07
6453.7154016467,1.7242474856315e-07
6528.52114112785,1.92324840167007e-07
6604.19396233031,1.83032451429752e-07
6680.74391569562,1.89359346965105e-07
6758.18116816111,1.61353496978774e-07
6836.51600451024,2.0247638628206e-07
6915.75882873853,1.92946639837702e-07
6995.92016543537,1.64990205620578e-07
7077.01066118189,1.68661587885167e-07
7159.04108596489,1.52059424573586e-07
7242.02233460732,1.95123347939768e-07
7325.96542821523,1.54704759240237e-07
7410.88151564157,1.98097387470516e-07
7496.78187496688,1.9690959630991e-07
7583.67791499719,1.50553807436737e-07
7671.5811767793,1.77666841979276e-07
7760.50333513357,1.61625818520703e-07
7850.45620020451,1.57122508403825e-07
7941.45171902934,1.54196732614565e-07
8033.50197712473,1.37360260595907e-07
8126.61920009195,1.84317675418279e-07
8220.81575524054,1.44310427922585e-07
8316.10415323096,1.81676892384567e-07
8412.49704973612,1.60010364466283e-07
8510.00724712225,1.49253018455065e-07
8608.64769614924,1.35242615895167e-07
8708.43149769072,1.29247542798699e-07
8809.37190447399,1.64012258736608e-07
8911.4823228402,1.45107317682469e-07
9014.77631452492,1.45501047836248e-07
9119.2675984593,1.50003744814492e-07
9224.97005259217,1.56353063891523e-07
9331.89771573324,1.23233087598896e-07
9440.0647894176,1.54493827326039e-07
9549.48563979197,1.2686042332018e-07
9660.17479952265,1.47072909721924e-07
9772.14696972573,1.35859434150206e-07
9885.41702191957,1.47235289500613e-07
10000,1.33767747517216e-07


==> tikzfigs/data/d_2_8_45.dat <==
0.1,0.884604253355468
0.101159111222383,0.883446042521009
0.102331657833024,0.882291791124911
0.103517795563018,0.881115863468501
0.104717681948552,0.879943218714567
0.105931476351837,0.878747974394147
0.107159339982267,0.877529545728157
0.108401435917833,0.876287333757714
0.109657929126781,0.875046593496872
0.110928986489522,0.87378099292369
0.112214776820798,0.872489880765265
0.1135154708921,0.87117259015915
0.114831241454351,0.869854606677736
0.11616226326085,0.868509196040622
0.117508713090481,0.867161922942954
0.11887076977119,0.865785866951329
0.120248614203741,0.864380258174255
0.121642429385737,0.863097838763364
0.123052400435926,0.861711823686135
0.124478714618791,0.860296317866461
0.125921561369415,0.858584010960556
0.127381132318648,0.85697668375337
0.128857621318552,0.855549030326071
0.130351224468151,0.85398120107724
0.131862140139475,0.852446539586718
0.133390569003906,0.850901901952327
0.134936714058831,0.849289440869229
0.136500780654601,0.84769301964642
0.138082976521809,0.846026436427289
0.139683511798874,0.84434505697086
0.141302599059953,0.842619311569246
0.142940453343176,0.840876035390967
0.144597292179202,0.839085659515595
0.146273335620113,0.837274786031713
0.14796880626864,0.835413881203426
0.149683929307726,0.833501501594997
0.151418932530435,0.831563835269476
0.153174046370208,0.829571482641692
0.154949503931463,0.827550291978833
0.156745541020559,0.82547099112875
0.158562396177114,0.822822413570843
0.160400310705682,0.820804173287915
0.162259528707809,0.818718296228533
0.164140297114447,0.816499430779342
0.166042865718753,0.814215559654756
0.167967487209265,0.811892546421271
0.169914417203463,0.80950043698049
0.171883914281715,0.807064628145283
0.173876240021625,0.804555392624614
0.175891659032773,0.801997608499985
0.177930438991858,0.799361827920083
0.179992850678248,0.796672358036743
0.182079168009946,0.79390008623256
0.184189668079971,0.791068696796755
0.186324631193156,0.788149471287909
0.18848434090338,0.785085632159046
0.190669084051225,0.78186370747665
0.192879150802078,0.778933720391643
0.195114834684662,0.775915895777192
0.197376432630026,0.772836922047733
0.199664245010979,0.769693700465165
0.201978575681988,0.76645444759036
0.204319732019527,0.763116643808072
0.206688024962908,0.759705772725399
0.209083769055575,0.756218386115691
0.21150728248688,0.752650926054077
0.213958887134342,0.748972681668631
0.216438908606402,0.74518096068543
0.218947676285662,0.741634418550724
0.221485523372636,0.738064553739426
0.224052786930002,0.734421683378728
0.226649807927369,0.730669344310322
0.229276931286565,0.726804740641548
0.231934505927443,0.722889886937605
0.234622884814226,0.718855942772737
0.237342425002387,0.714596714238854
0.240093487686065,0.710916160705786
0.242876438246045,0.706691492094004
0.245691646298279,0.702336081052357
0.24853948574298,0.697911147663425
0.25142033481428,0.693347853252638
0.254334576130465,0.689783199844072
0.257282596744793,0.685446381458341
0.260264788196901,0.681018239312064
0.263281546564802,0.676494754344036
0.266333272517498,0.671871815478194
0.269420371368188,0.66764567863437
0.272543253128103,0.662974892369223
0.275702332560958,0.658942773707896
0.278898029238044,0.655165400374581
0.282130767593947,0.651331920962242
0.285400976982924,0.647384914104249
0.288709091735924,0.643374770991525
0.292055551218275,0.639297585299017
0.295440799888038,0.635140765945597
0.298865287355038,0.631314180022922
0.302329468440578,0.626895430557545
0.305833803237843,0.623016724500525
0.309378757173014,0.619079076676898
0.312964801067075,0.615078249349293
0.316592411198352,0.611009818904589
0.320262069365765,0.607083311739811
0.32397426295282,0.603469312698815
0.327729484992338,0.599743624149436
0.331528234231942,0.596032133844426
0.335371015200293,0.592200540643868
0.339258338274099,0.58837319384489
0.343190719745904,0.586324908407178
0.347168681892656,0.581576495761553
0.351192753045073,0.578743117810834
0.355263467657814,0.575812813657524
0.359381366380463,0.573122879566023
0.363546996129332,0.570122283217213
0.367760910160103,0.567005557810826
0.372023668141307,0.563964839212339
0.376335836228653,0.561415360887572
0.380697987140229,0.558754243124859
0.385110700232557,0.556135272960949
0.38957456157755,0.553263304432664
0.394090164040345,0.55138286766166
0.398658107358044,0.549482995400102
0.403278998219371,0.547400326349858
0.407953450345245,0.544923374703062
0.412682084570295,0.542388379709055
0.417465528925314,0.53986655723159
0.422304418720667,0.537186349216696
0.427199396630678,0.534497777332135
0.432151112778976,0.53312278524581
0.43716022482485,0.532148492900715
0.44222739805059,0.531249462590797
0.447353305449847,0.530222033915146
0.452538627817017,0.529243683658696
0.457784053837662,0.527720210379212
0.463090280179974,0.526308988742969
0.468458011587305,0.524820911365421
0.473887960971765,0.523241080593058
0.479380849508911,0.520842758371654
0.484937406733524,0.519070715987333
0.490558370636505,0.518344055088131
0.496244487762892,0.516556618832819
0.501996513311008,0.516473841827027
0.507815211232767,0.515142728354679
0.513701354335134,0.513784074570852
0.519655724382766,0.512585867299007
0.525679112201842,0.511247869705528
0.531772317785097,0.509709597623012
0.53793615039807,0.507945606935367
0.544171428686589,0.505111945596659
0.550478980785497,0.50404447309001
0.556859644428641,0.504323581549252
0.563314267060135,0.502922078136938
0.569843705946914,0.501547524772982
0.576448828292588,0.499987645121274
0.583130511352622,0.498302479461155
0.58988964255085,0.496369996706277
0.596727119597331,0.4944154800711
0.603643850607587,0.492646862917305
0.610640754223204,0.490856575252313
0.617718759733849,0.488817743302127
0.624878807200689,0.486818928294334
0.632121847581245,0.484800516456471
0.639448842855694,0.482598437539376
0.646860766154633,0.480168809949379
0.654358601888323,0.477815860339321
0.661943345877439,0.475884194597945
0.669616005485322,0.473800051231837
0.677377599751775,0.471427955614777
0.685229159528406,0.469031497331802
0.693171727615541,0.4667273316556
0.701206358900718,0.464248612681417
0.7093341204988,0.461354396549893
0.717556091893693,0.4599185787071
0.725873365081725,0.458229180729659
0.734287044716676,0.456427227452131
0.742798248256492,0.454261469897583
0.751408106111697,0.451279785589218
0.760117761795533,0.44947191759093
0.768928372075831,0.446248229801814
0.777841107128649,0.446456589432279
0.786857150693685,0.446156114430903
0.795977700231498,0.445106373994453
0.805203967082548,0.445099137954457
0.814537176628074,0.444966401596024
0.823978568452852,0.444500658105236
0.833529396509819,0.443686243572726
0.843190929286626,0.44221399527824
0.852964449974102,0.443530433283945
0.862851256636689,0.443321362031431
0.872852662384838,0.442564160435754
0.882969995549409,0.444268352912962
0.893204599858097,0.446854456042211
0.903557834613893,0.449258801273719
0.914031074875623,0.451239205897322
0.924625711640574,0.452605474325231
0.935343152029238,0.453060471967079
0.9461848194722,0.454257220006864
0.957152153899186,0.445090832545097
0.968246611930312,0.434575729517028
0.979469667069539,0.422631480697699
0.99082280990038,0.40921290606716
1.00230754828387,0.394273954514784
1.01392540755882,0.377929765607439
1.02567793074442,0.36017838002312
1.03756667874519,0.359182135135189
1.04959323055823,0.358077191339091
1.061759183483,0.356812102719203
1.07406615333343,0.355365472245338
1.08651577465254,0.353713395790901
1.0991097009295,0.351834849068275
1.11184960481927,0.34970955698794
1.12473717836475,0.347319586172085
1.13777413322149,0.344655288623096
1.15096220088503,0.341801734268979
1.16430313292088,0.33865713736191
1.17779870119712,0.33522199762637
1.19145069811978,0.331500341010805
1.20526093687084,0.327588194909064
1.21923125164911,0.323405547934224
1.23336349791378,0.318966735288848
1.24765955263087,0.314468807250408
1.26212131452255,0.309656452330582
1.27675070431927,0.304735108782707
1.29154966501488,0.299726688031949
1.30652016212472,0.294564547902793
1.32166418394661,0.289367370632242
1.33698374182495,0.28416119991572
1.35248087041788,0.278973389059731
1.36815762796747,0.273741614606591
1.38401609657313,0.268583569741144
1.4000583824681,0.263526359921369
1.4162866162992,0.258596431351691
1.43270295340983,0.253819293339713
1.44930957412622,0.249219252102213
1.46610868404698,0.244819152660864
1.4831025143361,0.24072975762965
1.50029332201922,0.236791005195168
1.51768339028341,0.233199209976826
1.53527502878042,0.229879310165029
1.55307057393346,0.226843206474278
1.57107238924745,0.224099920379068
1.58928286562298,0.221745587942101
1.60770442167382,0.219783401259496
1.62633950404819,0.218122692312274
1.64519058775366,0.216850100135999
1.6642601764859,0.215867457980438
1.6835508029612,0.215254566653587
1.70306502925284,0.214905321894302
1.72280544713139,0.214984446411522
1.74277467840892,0.215286419603656
1.76297537528721,0.215877208942854
1.78341022071001,0.216820594843679
1.80408192871938,0.217898380331007
1.82499324481615,0.219167492143008
1.84614694632455,0.220683649436079
1.86754584276108,0.222217500998531
1.88919277620767,0.22391629846066
1.91109062168914,0.225637130430383
1.93324228755505,0.227432993551613
1.95565071586595,0.22916579121047
1.97831888278416,0.230792671325981
2.00124979896904,0.232465633114613
2.0244465099768,0.233854477462571
2.04791209666509,0.235213064641863
2.07164967560207,0.236312006287774
2.09566239948043,0.237217663625609
2.11995345753607,0.237902718804692
2.14452607597167,0.238343798266364
2.16938351838518,0.238521584994194
2.19452908620331,0.238420789484835
2.21996611911995,0.23802999362535
2.24569799553977,0.237341389713228
2.27172813302691,0.236450856810718
2.29805998875885,0.235256736436595
2.32469705998565,0.233860600347609
2.35164288449435,0.232164705806345
2.37890104107889,0.23027456307009
2.40647515001542,0.228196152050697
2.43436887354311,0.225834767863475
2.46258591635055,0.223298931546067
2.49113002606779,0.220596182216505
2.52000499376409,0.217734079259849
2.54921465445142,0.214821623451957
2.5787628875938,0.211662686775052
2.60865361762255,0.208467067501706
2.63889081445751,0.205139278035227
2.66947849403432,0.201684878103495
2.70042071883777,0.198209876294971
2.73172159844138,0.194617132279208
2.76338529005317,0.191111390977623
2.79541599906786,0.187493303774643
2.82781797962534,0.183864964955548
2.86059553517574,0.180127180323116
2.89375301905095,0.176479311281028
2.92729483504282,0.172820333424985
2.96122543798803,0.169246973996408
2.99554933435981,0.165559597377945
3.0302710828664,0.161951692566125
3.06539529505653,0.158418368037352
3.10092663593193,0.154857754677158
3.13686982456688,0.151361449844852
3.17322963473498,0.14792315159546
3.21001089554317,0.144536201170112
3.24721849207313,0.141099609355507
3.28485736603004,0.137794891388166
3.32293251639897,0.134520017507353
3.36144900010876,0.131359511888137
3.40041193270371,0.128212121425061
3.43982648902292,0.125069629976197
3.47969790388769,0.122014756358715
3.52003147279668,0.119037477979448
3.56083255262928,0.116127754306223
3.60210656235707,0.11327556507937
3.64385898376354,0.110470946968902
3.68609536217216,0.107790188301209
3.72882130718284,0.105135830034629
3.772042493417,0.102498231682058
3.81576466127125,0.099951778473143
3.85999361767977,0.0974017772827872
3.90473523688556,0.0950036736339107
3.94999546122065,0.0925809020365086
3.99578030189527,0.0902861706192219
4.04209583979631,0.0879465319589017
4.08894822629486,0.0857910755058963
4.13634368406328,0.0835698640262091
4.18428850790158,0.0815077406424475
4.23278906557355,0.0794367792143073
4.28185179865241,0.0774234223219405
4.3314832233764,0.0754561147264146
4.38168993151419,0.0735236065491889
4.4324785912404,0.0716885018938762
4.48385594802119,0.0698650594283209
4.53582882551019,0.0681149664457344
4.58840412645476,0.06635469209265
4.64158883361278,0.0647154788151501
4.69539001068006,0.0630440245956938
4.7498148032285,0.0614691844877926
4.80487043965513,0.0599095765047206
4.86056423214214,0.0584220339925036
4.91690357762803,0.056927394613538
4.97389595879006,0.0554817107325135
5.03154894503805,0.054073226174648
5.08987019351968,0.0527550265645529
5.14886745013749,0.05138641645523
5.20854855057766,0.0501480153734993
5.26892142135067,0.0488382644410676
5.32999408084409,0.0476342364083076
5.3917746403875,0.0464612327603292
5.45427130532983,0.045307964563356
5.51749237612913,0.0441635151141441
5.58144624945496,0.0430173527656797
5.64614141930367,0.0419756882333544
5.71158647812643,0.0409096439593245
5.7777901179705,0.0399235333576695
5.84476113163363,0.0388919008157891
5.91250841383188,0.0379171892833844
5.98104096238094,0.0369871678632063
6.05036787939122,0.0360900223008743
6.1204983724767,0.035214328114929
6.19144175597784,0.0342959782739108
6.26320745219869,0.0334834855219583
6.33580499265825,0.0326592308701857
6.40924401935645,0.0318645447266266
6.48353428605472,0.031037445158185
6.55868565957143,0.0302688700349013
6.63470812109235,0.0295464827632279
6.71161176749628,0.0288094774824623
6.78940681269611,0.0280963690171867
6.8681035889953,0.0274437812804738
6.94771254846024,0.0267448634383692
7.02824426430835,0.0260842331486472
7.10970943231244,0.0254502401239448
7.19211887222119,0.0248316396276745
7.27548352919623,0.0242626281614516
7.35981447526577,0.0236420803599277
7.44512291079514,0.0230935030255251
7.53142016597437,0.0225170621392434
7.618717702323,0.021989388763849
7.7070271142123,0.0214560179875282
7.79636013040523,0.020906703902162
7.88672861561415,0.0204147368693743
7.97814457207662,0.019926779996285
8.0706201411495,0.0194323587790688
8.16416760492147,0.0189614388374938
8.25879938784427,0.0185028763787123
8.35452805838287,0.0180850519349077
8.45136633068472,0.0176575337145905
8.54932706626838,0.0172103103222093
8.64842327573172,0.0168093285174144
8.74866812047991,0.0164052996872769
8.85007491447343,0.0160249145660648
8.9526571259964,0.0156205246123186
9.05642837944529,0.0152547615700188
9.16140245713852,0.0148803167955698
9.26759330114688,0.0145223834268034
9.37501501514529,0.0142048746624914
9.48368186628592,0.0138472292792397
9.59360828709314,0.0135085373113849
9.7048088773803,0.0132114173816056
9.81729840618884,0.0128776591129434
9.93109181374979,0.0125967072883772
10.0462042134681,0.0122914888426065
10.16265089393,0.0119845970484442
10.2804473209331,0.0116974658925225
10.3996091395412,0.0114190847819075
10.5201521761616,0.0111697894244716
10.6420924406472,0.0109076394419874
10.7654461284232,0.0106529999171055
10.8902296226373,0.0103952796834559
11.0164594963366,0.0101538215350421
11.1441525146679,0.00991773471185451
11.2733256371049,0.00967650319820175
11.4039960197003,0.00944852420426157
11.5361810173648,0.00922301442374187
11.6698981861715,0.00901744525683347
11.8051652856881,0.00879324198447782
11.9420002813353,0.008595201760653
12.0804213467733,0.00838517744808969
12.2204468663149,0.00817987307630598
12.3620954373677,0.00799509212402599
12.5053858729039,0.00781981667987197
12.650337203959,0.00764339368367988
12.7969686821594,0.00745552704018362
12.9452997822792,0.0072714071565934
13.0953502048267,0.00710538904403482
13.2471398786612,0.00694653399704749
13.4006889636395,0.00678427228934723
13.5560178532937,0.00663236235189062
13.7131471775395,0.00648012365518836
13.8720978054162,0.00631724277938981
14.0328908478587,0.00618005699889618
14.195547660501,0.00603448318734744
14.3600898465126,0.00589310081572726
14.5265392594678,0.00574544940213798
14.6949180062482,0.00562560110694257
14.8652484499786,0.0054786191083022
15.0375532129974,0.00535985294608601
15.211855179861,0.00523669494995094
15.3881775003835,0.00512005939286789
15.5665435927106,0.00499940104059712
15.7469771464309,0.00488514525458086
15.9295021257212,0.00476675318118978
16.1141427725302,0.00465418260559034
16.3009236097974,0.00455681487521747
16.4898694447106,0.00444413771290177
16.6810053720006,0.00434524846150891
16.8743567772738,0.00424935770838506
17.0699493403841,0.00414603743656
17.2678090388436,0.00404401305572606
17.4679621512725,0.00395148164369498
17.6704352608895,0.00385780610376102
17.8752552590424,0.00377084095584865
18.0824493487795,0.00368004766507626
18.2920450484629,0.00359295817212378
18.504070195423,0.00351663900838865
18.7185529496558,0.0034404182662952
18.935521797563,0.00335397244760963
19.1550055557353,0.00328116776942125
19.3770333747799,0.00321122955179062
19.6016347431919,0.00313373570791539
19.8288394912707,0.00305497862901934
20.0586777950823,0.00298084007365666
20.2911801804668,0.00291680363739266
20.5263775270925,0.00285223278027868
20.7643010725577,0.00279241560139972
21.0049824165392,0.00272687348546466
21.2484535249888,0.00266073472577246
21.4947467343798,0.00259877647029078
21.7438947560008,0.00254543918916602
21.9959306803007,0.00247538753768711
22.2508879812837,0.00242253978925597
22.5088005209546,0.00236162315798251
22.7697025538168,0.00231102520737345
23.0336287314213,0.00226009317221923
23.3006141069692,0.00221241973140342
23.5706941399673,0.00215757705609875
23.8439047009372,0.0021126579726462
24.1202820761801,0.00205359143925705
24.3998629725955,0.00201034001058729
24.6826845225569,0.0019720681409759
24.9687842888433,0.00191532352944076
25.2582002696278,0.00188167889581118
25.5509709035251,0.00183470741253404
25.8471350746956,0.00178959838281107
26.1467321180109,0.00174835235701703
26.4498018242772,0.00171276255148265
26.7563844455205,0.00167232716665016
27.0665207003324,0.00162886070602305
27.3802517792786,0.00159578319108183
27.6976193503689,0.00156244183422782
28.018665564592,0.00151853361306811
28.3434330615131,0.00148834630050252
28.6719649749377,0.00144983593808685
29.0043049386399,0.00142642741762689
29.3404970921579,0.00138524631067551
29.680586086656,0.00136019111549313
30.0246170908555,0.00132962922704884
30.3726357970331,0.00129408631387778
30.72468842709,0.00126448585933602
31.0808217386906,0.00124072512697037
31.4410830314726,0.00121229146307416
31.8055201533292,0.0011792063760034
32.1741815067637,0.00115143188320079
32.5471160553185,0.00112841259069568
32.9243733300777,0.00109968277381267
33.3060034362459,0.00107454772889633
33.6920570598027,0.00105217671078353
34.0825854742345,0.0010316616017655
34.4776405473446,0.00100262128885361
34.8772747481418,0.000982864303122588
35.2815411538088,0.000961766703253218
35.6904934567523,0.000938122421302388
36.1041859717334,0.000919633233968987
36.5226736430818,0.000895802982529287
36.946012051993,0.000874023005466772
37.3742574239106,0.000852566805076604
37.8074666359935,0.00083822239106593
38.24569722467,0.000811982437039832
38.6890073932798,0.000797372573565812
39.1374560198038,0.000775441560220444
39.5911026646846,0.000760617381433885
40.0500075787361,0.000742362709673
40.5142317111465,0.000726443388701499
40.9838367175726,0.000710363765913509
41.4588849683291,0.000691622498141119
41.9394395566719,0.00067541935397484
42.4255643071778,0.00066660652579687
42.9173237842216,0.000647079118061652
43.4147833005509,0.000629256398293347
43.9180089259609,0.000617478491467801
44.4270674960688,0.000601249158051164
44.9420266211914,0.000591981455982418
45.462954695324,0.000579139613629776
45.9899209052244,0.000566594479736924
46.5229952396019,0.000550972821988507
47.0622484984128,0.000535823734752825
47.6077523022637,0.000524396004814964
48.1595791019235,0.000512974186336981
48.7178021879463,0.00050452461200821
49.2824957004051,0.000488633922349505
49.8537346387389,0.000481188789310436
50.4315948717136,0.000471599703485863
51.0161531474983,0.000455959341830588
51.6074871038591,0.000449231605436411
52.2056752784698,0.000434615182220026
52.8107971193433,0.000426548427487463
53.4229329953835,0.000420567402463009
54.0421642070592,0.000406276720737025
54.6685729972018,0.000397324681310466
55.302242561929,0.000389050378805727
55.9432570616938,0.000382691374113317
56.5917016324624,0.000373580951027851
57.2476623970218,0.000362802215857
57.9112264764176,0.00035685405272177
58.5824820015254,0.000345262558364572
59.2615181247555,0.00033972915395388
59.9484250318941,0.000329748984184141
60.6432939540806,0.000326483753588581
61.3462171799251,0.00031939610799589
62.057288067765,0.000308720634457975
62.776601058065,0.000304888008380546
63.5042516859596,0.000297340042975873
64.2403365939419,0.000291002794045995
64.9849535446989,0.000280494955312609
65.7382014340959,0.000275324975756687
66.5001803043112,0.000269867321208056
67.2709913571234,0.000263432289479787
68.0507369673521,0.00025525072167653
68.839520696455,0.000253852299415018
69.6374473062822,0.000244052765873263
70.4446227729904,0.00023878255191007
71.2611543011175,0.000236654087880011
72.0871503378214,0.000227245947743516
72.9227205872831,0.000222663742996744
73.7679760252773,0.000221208264155932
74.6230289139111,0.000212451529194517
75.4879928165343,0.000207755886809902
76.3629826128224,0.000205138668128132
77.248114514034,0.000198408435722608
78.1435060784454,0.000193941242380757
79.0492762269642,0.000189532448077707
79.9655452589235,0.000186998528280833
80.8924348680594,0.000183965798532282
81.8300681586739,0.000178029226571943
82.7785696619847,0.00017461524497659
83.7380653526649,0.000171045474727697
84.708682665574,0.000164648906924574
85.6905505126835,0.000164077964016081
86.6837993001977,0.000158816936177556
87.6885609458743,0.000153478928927043
88.704968896544,0.000152322482059948
89.7331581458352,0.000148505375741406
90.7732652521022,0.000146057673525654
91.8254283565628,0.000141654405828358
92.889787201645,0.000138985688281222
93.9664831495469,0.000134557358414219
95.0556592010119,0.000131727945014511
96.157460014321,0.000130222971439121
97.2720319245054,0.0001263244481879
98.3995229627823,0.000122956231752117
99.5400828762152,0.000119533273427594
100.693863147603,0.000118589818820758
101.861017015598,0.000116078654448617
103.041699495059,0.000111154898410822
104.23606739764,0.000109100163484318
105.444279352617,0.000108713039433772
106.666495827954,0.000105673865192339
107.902879151618,0.000101758108393891
109.153593533139,0.000101499619929436
110.418805085416,9.73762354844588e-05
111.698681846782,9.65938365608272e-05
112.993393803322,9.44410103927909e-05
114.303112911448,9.19688818510053e-05
115.628013120738,9.00671836359209e-05
116.968270397038,8.66934055214424e-05
118.324062745838,8.52542006190566e-05
119.695570235904,8.34760438764703e-05
121.082975023204,8.17404118640839e-05
122.486461375093,8.02950418277906e-05
123.906215694792,7.66455911781029e-05
125.34242654614,7.60309493913994e-05
126.795284678643,7.31470690911117e-05
128.264983052806,7.28732873845237e-05
129.751716865759,6.98048608624635e-05
131.255683577184,6.84964168279809e-05
132.777082935543,6.83241944666576e-05
134.316117004602,6.61560837308353e-05
135.872990190271,6.36544858248467e-05
137.447909267754,6.22734741210922e-05
139.041083409007,6.09692071922805e-05
140.652724210524,6.09228933946062e-05
142.283045721435,5.85957015619836e-05
143.932264471941,5.72358770490796e-05
145.600599502065,5.53835758968133e-05
147.28827239075,5.59115615564521e-05
148.995507285286,5.27682848486876e-05
150.722530931076,5.29278009041262e-05
152.469572701757,5.23387549630955e-05
154.236864629663,4.9088877620262e-05
156.024641436637,4.95375727369995e-05
157.833140565212,4.73543889404786e-05
159.662602210143,4.64844396583466e-05
161.513269350309,4.65893789276307e-05
163.385387780986,4.5229541505172e-05
165.27920614649,4.38885173318477e-05
167.194975973199,4.1927289155576e-05
169.132951702965,4.2431516170669e-05
171.093390726902,4.06740741367315e-05
173.076553419573,3.95053682504092e-05
175.082703173572,3.96737970980004e-05
177.112106434509,3.81150907719852e-05
179.16503273639,3.72202242818301e-05
181.241754737424,3.55755389870063e-05
183.342548256229,3.52300419391595e-05
185.46769230847,3.45545361599058e-05
187.617469143912,3.3587264561419e-05
189.79216428391,3.39557118606142e-05
191.992066559328,3.20259658331401e-05
194.217468148903,3.09005546402048e-05
196.468664618045,3.01056704273102e-05
198.745954958098,3.07051089837783e-05
201.04964162605,2.87820467488279e-05
203.380030584698,2.84091127574405e-05
205.737431343291,2.86603228459864e-05
208.122156998634,2.69680707532273e-05
210.534524276671,2.6905084546922e-05
212.974853574552,2.5705677672879e-05
215.443469003188,2.50943771693527e-05
217.940698430296,2.51242671323464e-05
220.466873523941,2.42697571149882e-05
223.022329796594,2.38424257237638e-05
225.607406649686,2.35504182750274e-05
228.22244741869,2.29946215290969e-05
230.867799418717,2.30821326403922e-05
233.543813990648,2.17708314245684e-05
236.250846547795,2.11306508183343e-05
238.989256623105,2.02954465841085e-05
241.759407916913,2.09905856733989e-05
244.561668345245,1.94661123816006e-05
247.396410088681,1.98631676337967e-05
250.264009641792,1.95600060165503e-05
253.164847863136,1.84789502904043e-05
256.099310025846,1.77087775166756e-05
259.067785868801,1.81499031359767e-05
262.070669648385,1.68602010298303e-05
265.108360190854,1.69938769914011e-05
268.181260945302,1.66405268758876e-05
271.289780037247,1.62280440724137e-05
274.434330322837,1.60514962848445e-05
277.61532944368,1.51095176051763e-05
280.833199882317,1.4629495514576e-05
284.08836901833,1.45224830531739e-05
287.381269185107,1.45974483918323e-05
290.712337727258,1.45482427874581e-05
294.082017058706,1.39539625106938e-05
297.490754721444,1.33982999063364e-05
300.939003444972,1.33107955846978e-05
304.42722120643,1.29224626309589e-05
307.955871291423,1.24327244267652e-05
311.525422355549,1.19142871344182e-05
315.136348486648,1.23368599249637e-05
318.789129267765,1.14759809399611e-05
322.484249840844,1.10966338851635e-05
326.222200971167,1.07801877320606e-05
330.003479112529,1.0985674055841e-05
333.828586473176,1.1082597175675e-05
337.698031082509,1.03252727980435e-05
341.612326858553,9.80127874699366e-06
345.571993676214,1.04074385271545e-05
349.577557436328,1.01233359583276e-05
353.629550135504,9.63796948996112e-06
357.728509936787,9.49814123166853e-06
361.874981241128,9.20512980537052e-06
366.06951475969,9.05365530730917e-06
370.312667586993,8.3349613218921e-06
374.605003274899,8.83180153761878e-06
378.947091907467,8.73293318554233e-06
383.33951017666,7.86094387533974e-06
387.782841458946,7.61198483736764e-06
392.277675892772,7.53769078311798e-06
396.824610456948,7.9197960842024e-06
401.424249049932,7.28412921043705e-06
406.077202570037,7.30342887633644e-06
410.784088996565,7.08812030032072e-06
415.545533471888,7.23077446901259e-06
420.362168384471,6.62946520107768e-06
425.234633452868,6.41218066498578e-06
430.16357581068,6.77543505275194e-06
435.149650092505,6.29848770363584e-06
440.193518520887,6.4625385117421e-06
445.295850994266,6.3655711144889e-06
450.457325175946,5.75176500164898e-06
455.678626584106,5.68711807813669e-06
460.960448682843,5.65972595079463e-06
466.303492974273,5.76050230457281e-06
471.708469091702,5.26248454688365e-06
477.176094893875,5.40041608774452e-06
482.707096560318,5.21633312458866e-06
488.302208687788,5.00545495383248e-06
493.962174387832,4.93027102918101e-06
499.687745385488,5.03036607960133e-06
505.479682119124,4.5764401894571e-06
511.338753841433,4.66332988588198e-06
517.265738721602,4.33786718414264e-06
523.261423948666,4.42158483638956e-06
529.326605836056,4.36628425953168e-06
535.462089927361,4.1287239059383e-06
541.668691103315,4.14882554291996e-06
547.947233690029,4.13879899938949e-06
554.298551568467,3.70454594418355e-06
560.723488285203,4.08069373254575e-06
567.222897164454,3.47841339942167e-06
573.797641421413,3.45149036215262e-06
580.448594276898,3.69804033952728e-06
587.176639073326,3.263131172493e-06
593.982669392036,3.28013848877035e-06
600.867589171969,3.11847459099773e-06
607.832312829723,3.10289501617461e-06
614.877765381002,3.44274345945857e-06
622.004882563471,3.15888047119571e-06
629.214610961034,3.28308269257116e-06
636.507908129557,3.12573958746479e-06
643.885742724042,2.93816702824378e-06
651.34909462728,2.83542948582926e-06
658.898955079995,2.80684058292162e-06
666.536326812491,2.72527371949111e-06
674.262224177834,2.83404733875468e-06
682.077673286569,2.76413605474837e-06
689.983712143002,2.52038726220131e-06
697.981390783066,2.45685609310854e-06
706.071771413777,2.32895057574808e-06
714.255928554313,2.23841694932e-06
722.534949178721,2.16487164411025e-06
730.909932860291,2.41243107646423e-06
739.381991917587,2.27889832651626e-06
747.952251562182,2.27746293096109e-06
756.621850048105,1.92079309051437e-06
765.391938823015,1.88676992613454e-06
774.263682681127,1.87835683929337e-06
783.23825991792,1.90421814021341e-06
792.316862486625,1.85653105776023e-06
801.50069615654,1.91219387727497e-06
810.790980673169,1.72952165524081e-06
820.18894992022,1.64640385232064e-06
829.695852083491,1.86590655417165e-06
839.312949816636,1.70251369205296e-06
849.041520408875,1.52523816197617e-06
858.882855954625,1.55189413191102e-06
868.838263525118,1.5212590549545e-06
878.909065341995,1.42488987378398e-06
889.096598952916,1.49107754703247e-06
899.402217409204,1.47811356639008e-06
909.827289445556,1.38184986652786e-06
920.373199661822,1.42834982183817e-06
931.041348706908,1.37711693139577e-06
941.833153464795,1.22205510675412e-06
952.750047242729,1.50555650705857e-06
963.793479961579,1.29592910019456e-06
974.964918348409,1.25078364638112e-06
986.265846131282,1.21172802173469e-06
997.69776423632,1.23702102689676e-06
1009.26219098705,1.26676837193655e-06
1020.96066230605,1.12167595631922e-06
1032.79473191895,1.14065951300037e-06
1044.76597156081,1.22291000099548e-06
1056.87597118481,1.1445796575603e-06
1069.12633917348,1.1922576221353e-06
1081.51870255229,9.12025408678907e-07
1094.05470720574,9.33290330776872e-07
1106.73601809597,8.77758184772171e-07
1119.56431948388,1.11451916615024e-06
1132.54131515281,1.02969527701379e-06
1145.66872863487,1.0544033437507e-06
1158.94830343981,9.07140680076145e-07
1172.3818032866,7.75595306546283e-07
1185.97101233767,9.64412607893615e-07
1199.71773543589,8.6300642670275e-07
1213.62379834424,8.27237704217591e-07
1227.69104798836,8.12810010230008e-07
1241.92135270178,9.25814477026474e-07
1256.31660247412,8.780655032984e-07
1270.87870920206,7.99970517717465e-07
1285.6096069433,6.96434126266908e-07
1300.51125217341,6.94190984603283e-07
1315.58562404571,8.04342947234767e-07
1330.83472465408,6.68145934260433e-07
1346.26057929891,7.97752942763455e-07
1361.86523675608,5.98222195835578e-07
1377.65076954905,5.71709472238678e-07
1393.61927422414,6.03635612274396e-07
1409.77287162897,7.09052509030394e-07
1426.11370719413,5.4552241604908e-07
1442.64395121816,5.66868836089207e-07
1459.36579915576,6.51932828929402e-07
1476.28147190939,5.58148123623626e-07
1493.39321612425,5.91592674555237e-07
1510.70330448666,4.9687912910046e-07
1528.21403602587,5.40305168713518e-07
1545.92773641948,4.54172748559862e-07
1563.84675830225,4.65396188674052e-07
1581.9734815786,4.84032295547303e-07
1600.3103137387,5.03382298626102e-07
1618.8596901782,4.02568796584258e-07
1637.62407452169,5.22253575966359e-07
1656.60595894992,5.09928979460724e-07
1675.80786453077,4.73168000887505e-07
1695.23234155412,4.03697835930566e-07
1714.88196987054,3.60918560347564e-07
1734.75935923393,4.61405457565366e-07
1754.86714964815,3.52374849409168e-07
1775.20801171764,4.63527860559318e-07
1795.7846470021,3.84946504307141e-07
1816.59978837533,3.178929083288e-07
1837.65620038817,3.20076939367033e-07
1858.95667963569,3.43935060425567e-07
1880.50405512858,3.97256708485547e-07
1902.30118866895,3.64165603577903e-07
1924.35097523033,3.53710493822288e-07
1946.65634334226,3.51323123407476e-07
1969.22025547917,3.91287402294466e-07
1992.04570845387,3.83070103053383e-07
2015.13573381556,2.8765487788396e-07
2038.49339825246,2.66543207503321e-07
2062.12180399914,3.49215204844079e-07
2086.0240892485,3.00909311585112e-07
2110.2034285686,2.37922159072278e-07
2134.66303332425,2.86151405390647e-07
2159.40615210357,3.26751712498301e-07
2184.43607114943,2.5542453781752e-07
2209.7561147959,3.0001987913159e-07
2235.3696459098,2.71269336392644e-07
2261.28006633728,2.99200628791075e-07
2287.4908173557,2.45170032340817e-07
2314.00538013065,2.82044816960175e-07
2340.82727617829,3.19945038255367e-07
2367.96006783308,2.77585971061011e-07
2395.40735872088,2.49392852363594e-07
2423.1727942376,1.98595476987966e-07
2451.26006203334,2.27446251309965e-07
2479.67289250216,2.0046375196389e-07
2508.41505927754,2.43556722075025e-07
2537.49037973357,2.39743486087132e-07
2566.90271549195,2.06986575017316e-07
2596.65597293487,1.72990669633071e-07
2626.75410372384,1.62204668887635e-07
2657.20110532451,2.01803264399437e-07
2688.00102153761,2.11810080628539e-07
2719.15794303602,2.23878930766176e-07
2750.67600790807,1.53753864660699e-07
2782.55940220713,1.48009628706481e-07
2814.81236050758,2.31750041643606e-07
2847.43916646725,1.95720174864634e-07
2880.4441533963,1.76379865933553e-07
2913.83170483279,1.79349442873026e-07
2947.60625512486,2.05117638415097e-07
2981.77229001967,1.33041802882917e-07
3016.3343472592,1.55673846810396e-07
3051.29701718287,1.394057262653e-07
3086.66494333727,1.39352961003106e-07
3122.44282309286,2.0252208301433e-07
3158.63540826782,1.42177128891981e-07
3195.24750575921,1.84050038955947e-07
3232.28397818138,1.13311027417606e-07
3269.74974451177,2.01969109949896e-07
3307.64978074424,1.03215295244053e-07
3345.98912054997,1.3777373596547e-07
3384.77285594598,1.26278872837395e-07
3424.00613797143,1.39809130363546e-07
3463.69417737173,1.36154926959795e-07
3503.84224529068,1.39323118422806e-07
3544.45567397044,1.46147205189752e-07
3585.53985745982,1.24113680780656e-07
3627.10025233065,1.06110878809919e-07
3669.14237840249,9.07353025740213e-08
3711.67181947577,1.24261553936322e-07
3754.69422407334,1.55396337020109e-07
3798.21530619074,1.65772529920434e-07
3842.24084605506,1.05046194121614e-07
3886.77669089267,1.61816067884994e-07
3931.82875570577,1.16716917836727e-07
3977.40302405804,8.51366564652086e-08
4023.50554886929,1.07823825663545e-07
4070.14245321944,1.29464506902102e-07
4117.31993116168,1.2000594171703e-07
4165.04424854518,9.64706466646237e-08
4213.32174384729,1.07306471917451e-07
4262.15882901532,8.33167279504055e-08
4311.56199031823,1.36971587534408e-07
4361.53778920801,1.03661772398688e-07
4412.09286319119,9.12506429621719e-08
4463.2339267104,7.33231754967995e-08
4514.9677720361,1.16087327663423e-07
4567.30127016875,1.04535228986926e-07
4620.24137175131,8.70544847194726e-08
4673.79510799246,6.43006267132889e-08
4727.96959160039,1.07224821368099e-07
4782.77201772749,1.25323996291602e-07
4838.20966492596,8.45824756500019e-08
4894.28989611453,6.37720727588146e-08
4951.02015955635,5.93631158578541e-08
5008.40798984821,8.40573416455428e-08
5066.46100892127,1.15962087531449e-07
5125.18692705333,1.1295342237831e-07
5184.59354389291,5.95868469931643e-08
5244.68874949512,6.35250536245109e-08
5305.48052536957,5.56044283772849e-08
5366.97694554048,7.51844148511331e-08
5429.18617761894,6.63033962446182e-08
5492.11648388779,7.29722414396192e-08
5555.77622239888,8.73931858307501e-08
5620.17384808319,9.52255427909771e-08
5685.31791387375,7.47457247509064e-08
5751.21707184161,6.61004960876094e-08
5817.88007434494,9.39665193602628e-08
5885.31577519145,5.91636029541315e-08
5953.53313081437,8.42018765109976e-08
6022.54120146193,5.62070605651394e-08
6092.34915240071,6.44525950332184e-08
6162.96625513294,8.47153011734877e-08
6234.40188862786,6.77849474220448e-08
6306.66554056741,6.46245103111186e-08
6379.76680860628,5.21927745693196e-08
6453.7154016467,8.62014712021108e-08
6528.52114112785,5.56690228398757e-08
6604.19396233031,8.56740056114038e-08
6680.74391569562,6.58796321149372e-08
6758.18116816111,7.81624997502108e-08
6836.51600451024,6.53058034243222e-08
6915.75882873853,5.46094317904308e-08
6995.92016543537,8.91761582717898e-08
7077.01066118189,7.91210480084427e-08
7159.04108596489,6.43951070731805e-08
7242.02233460732,5.04785882086182e-08
7325.96542821523,4.94083963281171e-08
7410.88151564157,4.72626042781468e-08
7496.78187496688,4.25224603400865e-08
7583.67791499719,7.6950055915907e-08
7671.5811767793,4.4499279567446e-08
7760.50333513357,4.80318522497566e-08
7850.45620020451,7.80359190304985e-08
7941.45171902934,7.42646638637049e-08
8033.50197712473,7.51685347997004e-08
8126.61920009195,7.12922902918759e-08
8220.81575524054,5.59216698959169e-08
8316.10415323096,6.57650308185006e-08
8412.49704973612,4.54687025642113e-08
8510.00724712225,5.72248490106977e-08
8608.64769614924,4.57372848705741e-08
8708.43149769072,5.51283914782244e-08
8809.37190447399,5.32246954923351e-08
8911.4823228402,7.33170716324695e-08
9014.77631452492,4.78681128383749e-08
9119.2675984593,7.32026095455136e-08
9224.97005259217,5.25809570211509e-08
9331.89771573324,5.01025225459469e-08
9440.0647894176,5.9948583249986e-08
9549.48563979197,6.1339790675431e-08
9660.17479952265,5.08110707034455e-08
9772.14696972573,4.49128367193002e-08
9885.41702191957,6.94760469823481e-08
10000,4.9024863640432e-08


==> tikzfigs/data/d_2_8_90.dat <==
0.1,0.702249991833065
0.101159111222383,0.699097269854068
0.102331657833024,0.695914313663329
0.103517795563018,0.692701182155227
0.104717681948552,0.689452056499618
0.105931476351837,0.686166319760806
0.107159339982267,0.682849734068724
0.108401435917833,0.679502421543861
0.109657929126781,0.676124524812295
0.110928986489522,0.672701971630143
0.112214776820798,0.669255552608999
0.1135154708921,0.66577097566096
0.114831241454351,0.662247697717731
0.11616226326085,0.658701485392408
0.117508713090481,0.65510816401587
0.11887076977119,0.651483802401951
0.120248614203741,0.647828725762512
0.121642429385737,0.643352010397314
0.123052400435926,0.639587938421554
0.124478714618791,0.635783172697594
0.125921561369415,0.631948303468628
0.127381132318648,0.628072624525903
0.128857621318552,0.622608356487552
0.130351224468151,0.618659975976417
0.131862140139475,0.614682455400535
0.133390569003906,0.610462144692679
0.134936714058831,0.606135723256895
0.136500780654601,0.603667025489594
0.138082976521809,0.599135218787434
0.139683511798874,0.594576671865599
0.141302599059953,0.589992727263988
0.142940453343176,0.58536225374094
0.144597292179202,0.580685868498608
0.146273335620113,0.575987387820541
0.14796880626864,0.571245076445486
0.149683929307726,0.56648348264828
0.151418932530435,0.561680505190873
0.153174046370208,0.556837257135743
0.154949503931463,0.55197936781073
0.156745541020559,0.547084268203902
0.158562396177114,0.542153414908518
0.160400310705682,0.535751951602807
0.162259528707809,0.530651316471932
0.164140297114447,0.520105164386692
0.166042865718753,0.522850700203853
0.167967487209265,0.515089249500276
0.169914417203463,0.50735394665317
0.171883914281715,0.499580640142636
0.173876240021625,0.491778567956232
0.175891659032773,0.484235831432705
0.177930438991858,0.476583539602037
0.179992850678248,0.468927224909924
0.182079168009946,0.461276918511102
0.184189668079971,0.453709317820625
0.186324631193156,0.446167039453654
0.18848434090338,0.438660859462326
0.190669084051225,0.432296477115054
0.192879150802078,0.422006816759351
0.195114834684662,0.411904172619616
0.197376432630026,0.402012725673782
0.199664245010979,0.392356087682126
0.201978575681988,0.382074389211692
0.204319732019527,0.368915510965446
0.206688024962908,0.356566897681192
0.209083769055575,0.345052978156649
0.21150728248688,0.332364675918096
0.213958887134342,0.316065890142676
0.216438908606402,0.30464222842065
0.218947676285662,0.29004672382036
0.221485523372636,0.278672336360295
0.224052786930002,0.270716215560303
0.226649807927369,0.265812756859711
0.229276931286565,0.265602603061225
0.231934505927443,0.271388129884927
0.234622884814226,0.304584724482498
0.237342425002387,0.358659032284827
0.240093487686065,0.477348718295375
0.242876438246045,0.676066629925348
0.245691646298279,0.827822391065826
0.24853948574298,0.823519672310504
0.25142033481428,0.824626648330389
0.254334576130465,0.830980467748148
0.257282596744793,0.643441189014103
0.260264788196901,0.439640718811921
0.263281546564802,0.334527243558879
0.266333272517498,0.224232925767751
0.269420371368188,0.191732128309544
0.272543253128103,0.180272580858277
0.275702332560958,0.17381168047239
0.278898029238044,0.177556659662324
0.282130767593947,0.188079691371102
0.285400976982924,0.192766308119862
0.288709091735924,0.201057819515062
0.292055551218275,0.213772109357376
0.295440799888038,0.22583115500241
0.298865287355038,0.231495821410964
0.302329468440578,0.242120868286544
0.305833803237843,0.248410870947287
0.309378757173014,0.250734666519517
0.312964801067075,0.260605492857024
0.316592411198352,0.263402868748139
0.320262069365765,0.267256426736359
0.32397426295282,0.272367754599054
0.327729484992338,0.274197987718873
0.331528234231942,0.276798010765808
0.335371015200293,0.280023522278619
0.339258338274099,0.282730442411478
0.343190719745904,0.283399475504772
0.347168681892656,0.284318802459473
0.351192753045073,0.284912038217871
0.355263467657814,0.285066581557156
0.359381366380463,0.285596106667815
0.363546996129332,0.28513092808722
0.367760910160103,0.284705814841115
0.372023668141307,0.284590358371108
0.376335836228653,0.2837554160593
0.380697987140229,0.283084475599979
0.385110700232557,0.281154010208374
0.38957456157755,0.280468620188654
0.394090164040345,0.278783686260638
0.398658107358044,0.277097111890596
0.403278998219371,0.27495588566023
0.407953450345245,0.274401333014044
0.412682084570295,0.272478038342578
0.417465528925314,0.270568919014904
0.422304418720667,0.26871060931314
0.427199396630678,0.266474876291373
0.432151112778976,0.264323835412444
0.43716022482485,0.262157811924398
0.44222739805059,0.260007732128188
0.447353305449847,0.258117850299222
0.452538627817017,0.255682385732283
0.457784053837662,0.253204698266571
0.463090280179974,0.250710968303949
0.468458011587305,0.248023698424641
0.473887960971765,0.245492822560027
0.479380849508911,0.24288186717292
0.484937406733524,0.240118204327659
0.490558370636505,0.237457933697947
0.496244487762892,0.234635176519924
0.501996513311008,0.231762849650503
0.507815211232767,0.228859553612288
0.513701354335134,0.225804041676865
0.519655724382766,0.222967188141711
0.525679112201842,0.220037682420498
0.531772317785097,0.217417703319182
0.53793615039807,0.214345673195422
0.544171428686589,0.211238254461564
0.550478980785497,0.208607709957128
0.556859644428641,0.205585066002907
0.563314267060135,0.202034827263717
0.569843705946914,0.199310467031124
0.576448828292588,0.196648767025973
0.583130511352622,0.194854647367401
0.58988964255085,0.192529600985862
0.596727119597331,0.190309044706655
0.603643850607587,0.188279282065526
0.610640754223204,0.186672793412647
0.617718759733849,0.185491963009518
0.624878807200689,0.184661190128401
0.632121847581245,0.184520323158688
0.639448842855694,0.185082017479635
0.646860766154633,0.186265618241882
0.654358601888323,0.188439482669811
0.661943345877439,0.192523124201467
0.669616005485322,0.197906328671809
0.677377599751775,0.206271978451152
0.685229159528406,0.215507728961143
0.693171727615541,0.233261637519418
0.701206358900718,0.257123285333223
0.7093341204988,0.291732254427597
0.717556091893693,0.345388223978297
0.725873365081725,0.430616597038638
0.734287044716676,0.598897497130448
0.742798248256492,0.878442290037464
0.751408106111697,0.936138458609011
0.760117761795533,0.745980117189504
0.768928372075831,0.495323336748269
0.777841107128649,0.352111550995596
0.786857150693685,0.271820161142796
0.795977700231498,0.22743693904012
0.805203967082548,0.19949382980576
0.814537176628074,0.181830274523771
0.823978568452852,0.169771350341583
0.833529396509819,0.160936422261879
0.843190929286626,0.153014912339292
0.852964449974102,0.147864880939304
0.862851256636689,0.143644005954307
0.872852662384838,0.140558374899225
0.882969995549409,0.138344481234298
0.893204599858097,0.135873245560827
0.903557834613893,0.13360328539916
0.914031074875623,0.132025998379419
0.924625711640574,0.131116868304697
0.935343152029238,0.129811029476364
0.9461848194722,0.128512888517391
0.957152153899186,0.127779992672829
0.968246611930312,0.127545251100708
0.979469667069539,0.127398166318772
0.99082280990038,0.127069349214787
1.00230754828387,0.127050227087765
1.01392540755882,0.127574581201341
1.02567793074442,0.128558372976858
1.03756667874519,0.129948738016567
1.04959323055823,0.131989577643704
1.061759183483,0.135095328736588
1.07406615333343,0.138907039824188
1.08651577465254,0.143963904329364
1.0991097009295,0.151035001418898
1.11184960481927,0.160259214376799
1.12473717836475,0.171009445567091
1.13777413322149,0.187223130196891
1.15096220088503,0.208039458517199
1.16430313292088,0.236409826165544
1.17779870119712,0.275309246829492
1.19145069811978,0.328379208334879
1.20526093687084,0.409268110877477
1.21923125164911,0.518353386105166
1.23336349791378,0.706011751262914
1.24765955263087,0.960892048707536
1.26212131452255,0.787963811431541
1.27675070431927,0.536738854768594
1.29154966501488,0.403517055829678
1.30652016212472,0.320683768310453
1.32166418394661,0.268321119583811
1.33698374182495,0.231174563286313
1.35248087041788,0.205980359599489
1.36815762796747,0.187150598034758
1.38401609657313,0.173394500964376
1.4000583824681,0.164362457267868
1.4162866162992,0.157262351560016
1.43270295340983,0.153111455835851
1.44930957412622,0.149143294381243
1.46610868404698,0.147094173748061
1.4831025143361,0.147133181192885
1.50029332201922,0.149093660686873
1.51768339028341,0.152582157900366
1.53527502878042,0.157283602618626
1.55307057393346,0.164545655219357
1.57107238924745,0.175749030581997
1.58928286562298,0.191914983929096
1.60770442167382,0.212000992580442
1.62633950404819,0.241541909314434
1.64519058775366,0.279616418312284
1.6642601764859,0.336288704458981
1.6835508029612,0.416087968085968
1.70306502925284,0.532239375387024
1.72280544713139,0.686345368481822
1.74277467840892,0.948545136098538
1.76297537528721,0.84363795275413
1.78341022071001,0.603069839216825
1.80408192871938,0.466400571139897
1.82499324481615,0.371026237930395
1.84614694632455,0.305798292789843
1.86754584276108,0.259023410544528
1.88919277620767,0.222877479910278
1.91109062168914,0.195376250451976
1.93324228755505,0.174115416024486
1.95565071586595,0.155494218258605
1.97831888278416,0.141210064911492
2.00124979896904,0.129282188135721
2.0244465099768,0.118075882008037
2.04791209666509,0.109111688635614
2.07164967560207,0.102161295421571
2.09566239948043,0.0953137588939644
2.11995345753607,0.0897773663384409
2.14452607597167,0.0841916058046698
2.16938351838518,0.0784047895677386
2.19452908620331,0.0752514543368465
2.21996611911995,0.0720013850314758
2.24569799553977,0.0700186563790989
2.27172813302691,0.0669344154119059
2.29805998875885,0.0646829026709283
2.32469705998565,0.0633116869133446
2.35164288449435,0.063009170775758
2.37890104107889,0.0626607494084991
2.40647515001542,0.0611647213571516
2.43436887354311,0.0355468659051682
2.46258591635055,0.0235902849021335
2.49113002606779,0.0312433818217959
2.52000499376409,0.029256397304054
2.54921465445142,0.0274224101708193
2.5787628875938,0.0257154754953521
2.60865361762255,0.0241464153738838
2.63889081445751,0.0226984444126797
2.66947849403432,0.0213520306146162
2.70042071883777,0.0201058838869823
2.73172159844138,0.0189438888691077
2.76338529005317,0.0178649749304831
2.79541599906786,0.0168609808231247
2.82781797962534,0.015932910902447
2.86059553517574,0.0150567628582914
2.89375301905095,0.0142514330773766
2.92729483504282,0.0134859709749864
2.96122543798803,0.0127716097062179
2.99554933435981,0.0121032473321109
3.0302710828664,0.0114762251359221
3.06539529505653,0.0108862883803285
3.10092663593193,0.0103295514005699
3.13686982456688,0.00980997849566031
3.17322963473498,0.0093165875089589
3.21001089554317,0.0088537066684486
3.24721849207313,0.00841108088664756
3.28485736603004,0.00800039014489671
3.32293251639897,0.0076047022473317
3.36144900010876,0.00723566252592882
3.40041193270371,0.00688388892856788
3.43982648902292,0.00654725103594714
3.47969790388769,0.00623692747455083
3.52003147279668,0.00593748181085322
3.56083255262928,0.00565356443886206
3.60210656235707,0.00538325431745207
3.64385898376354,0.00513094436832524
3.68609536217216,0.00488853421649063
3.72882130718284,0.00466043956254308
3.772042493417,0.0044448761156502
3.81576466127125,0.00424015187399162
3.85999361767977,0.00404465945904048
3.90473523688556,0.00385687528823162
3.94999546122065,0.00368097223948979
3.99578030189527,0.00350980744496074
4.04209583979631,0.00335299253063938
4.08894822629486,0.00320346678215755
4.13634368406328,0.00305453457538468
4.18428850790158,0.00292079420811998
4.23278906557355,0.00279023945315335
4.28185179865241,0.00266676834040485
4.3314832233764,0.00254903901037693
4.38168993151419,0.00243577075218768
4.4324785912404,0.00232574741769364
4.48385594802119,0.00222743462571151
4.53582882551019,0.00212983033102137
4.58840412645476,0.00203657058230261
4.64158883361278,0.00194646540568411
4.69539001068006,0.00186293536437676
4.7498148032285,0.00178471211486779
4.80487043965513,0.00170613936678322
4.86056423214214,0.00163499269384007
4.91690357762803,0.00156566121971911
4.97389595879006,0.0015013492673901
5.03154894503805,0.00143665154283913
5.08987019351968,0.00137476127347592
5.14886745013749,0.0013186842203026
5.20854855057766,0.00126316893172228
5.26892142135067,0.00121121157133144
5.32999408084409,0.00116170143685439
5.3917746403875,0.00111357263203663
5.45427130532983,0.00106964895326496
5.51749237612913,0.00102500390936537
5.58144624945496,0.000986205113726
5.64614141930367,0.000944649674421099
5.71158647812643,0.000906804858836725
5.7777901179705,0.000871570311712692
5.84476113163363,0.000837891089600632
5.91250841383188,0.000804748813563763
5.98104096238094,0.00077116830232542
6.05036787939122,0.000739657810908335
6.1204983724767,0.000712577298221124
6.19144175597784,0.000685466614885156
6.26320745219869,0.000657374241386699
6.33580499265825,0.00063393571038697
6.40924401935645,0.000607568169137778
6.48353428605472,0.000583822845042078
6.55868565957143,0.000561658359671678
6.63470812109235,0.000543193151358054
6.71161176749628,0.000521192720358905
6.78940681269611,0.000500932027610055
6.8681035889953,0.000484411381965193
6.94771254846024,0.000464618908097272
7.02824426430835,0.000446606296788089
7.10970943231244,0.000432264297537345
7.19211887222119,0.000414806537326991
7.27548352919623,0.000401769527104825
7.35981447526577,0.000386715843137531
7.44512291079514,0.000371428086715724
7.53142016597437,0.000357711109814348
7.618717702323,0.000344577126468905
7.7070271142123,0.000333735377173665
7.79636013040523,0.000321547011855183
7.88672861561415,0.000309729675922517
7.97814457207662,0.000299910764683414
8.0706201411495,0.000288551637065715
8.16416760492147,0.000279800482535807
8.25879938784427,0.000270154984062456
8.35452805838287,0.000258721536459769
8.45136633068472,0.000251901344063934
8.54932706626838,0.000241428184270705
8.64842327573172,0.000233599182467439
8.74866812047991,0.000225063773524345
8.85007491447343,0.000219536926428162
8.9526571259964,0.000211424104914163
9.05642837944529,0.000204407551562511
9.16140245713852,0.000197523800638848
9.26759330114688,0.000189847596862209
9.37501501514529,0.000184833822535458
9.48368186628592,0.000179322240471039
9.59360828709314,0.0001724015411639
9.7048088773803,0.000167408770905923
9.81729840618884,0.000161275649495906
9.93109181374979,0.000157229813701517
10.0462042134681,0.000152245341867318
10.16265089393,0.000147441290110648
10.2804473209331,0.00014188867413108
10.3996091395412,0.000136659117518067
10.5201521761616,0.000132752226439665
10.6420924406472,0.00012920653709264
10.7654461284232,0.000125088443842474
10.8902296226373,0.000121369101391965
11.0164594963366,0.000117114373020518
11.1441525146679,0.000113252446308917
11.2733256371049,0.000110656225009275
11.4039960197003,0.0001065769227016
11.5361810173648,0.000103677781157742
11.6698981861715,0.000101000364139898
11.8051652856881,9.76149512215555e-05
11.9420002813353,9.43348558130941e-05
12.0804213467733,9.19224203712403e-05
12.2204468663149,8.94297709591376e-05
12.3620954373677,8.59396521176213e-05
12.5053858729039,8.38239714205251e-05
12.650337203959,8.21209726097247e-05
12.7969686821594,7.8300780066207e-05
12.9452997822792,7.6237828130633e-05
13.0953502048267,7.49557716024184e-05
13.2471398786612,7.19702075211635e-05
13.4006889636395,7.09822064979103e-05
13.5560178532937,6.79941709092489e-05
13.7131471775395,6.66171078349736e-05
13.8720978054162,6.44064528958094e-05
14.0328908478587,6.19267247485006e-05
14.195547660501,6.11309824019357e-05
14.3600898465126,5.9631696784437e-05
14.5265392594678,5.79321670480054e-05
14.6949180062482,5.6508970890577e-05
14.8652484499786,5.44292677611344e-05
15.0375532129974,5.35141692061633e-05
15.211855179861,5.14556200878476e-05
15.3881775003835,5.00296204464054e-05
15.5665435927106,4.82937254308614e-05
15.7469771464309,4.66344782486037e-05
15.9295021257212,4.54055803616857e-05
16.1141427725302,4.49387354317885e-05
16.3009236097974,4.30435870405198e-05
16.4898694447106,4.2551053601127e-05
16.6810053720006,4.12763954251483e-05
16.8743567772738,3.95364184900275e-05
17.0699493403841,3.88084951014611e-05
17.2678090388436,3.81453320142068e-05
17.4679621512725,3.66248775719796e-05
17.6704352608895,3.56617923714231e-05
17.8752552590424,3.54594848636843e-05
18.0824493487795,3.39439851196346e-05
18.2920450484629,3.35864061599666e-05
18.504070195423,3.23233091113234e-05
18.7185529496558,3.14467533565155e-05
18.935521797563,3.11011498828412e-05
19.1550055557353,3.03467771895696e-05
19.3770333747799,2.93293062456804e-05
19.6016347431919,2.81816564623056e-05
19.8288394912707,2.8044680281242e-05
20.0586777950823,2.69446327137777e-05
20.2911801804668,2.60090485368146e-05
20.5263775270925,2.5303637350188e-05
20.7643010725577,2.48823641097311e-05
21.0049824165392,2.47913242093547e-05
21.2484535249888,2.40926502608926e-05
21.4947467343798,2.2839043315364e-05
21.7438947560008,2.29497905895661e-05
21.9959306803007,2.15931250550905e-05
22.2508879812837,2.15705136318571e-05
22.5088005209546,2.10120722451962e-05
22.7697025538168,2.08094240194912e-05
23.0336287314213,2.00225822450458e-05
23.3006141069692,1.95098595166061e-05
23.5706941399673,1.92065765706343e-05
23.8439047009372,1.81816565175214e-05
24.1202820761801,1.80803877372945e-05
24.3998629725955,1.71165074869274e-05
24.6826845225569,1.68734376232754e-05
24.9687842888433,1.64119298095783e-05
25.2582002696278,1.64324799471681e-05
25.5509709035251,1.5998811548938e-05
25.8471350746956,1.57868066794872e-05
26.1467321180109,1.48640920472804e-05
26.4498018242772,1.46525113068939e-05
26.7563844455205,1.42080631543444e-05
27.0665207003324,1.41249877902412e-05
27.3802517792786,1.34712376108686e-05
27.6976193503689,1.35561152824476e-05
28.018665564592,1.27058833888637e-05
28.3434330615131,1.29104547692543e-05
28.6719649749377,1.25031316815396e-05
29.0043049386399,1.19921637307013e-05
29.3404970921579,1.18514098155528e-05
29.680586086656,1.18379112532353e-05
30.0246170908555,1.10205820444909e-05
30.3726357970331,1.11997463611875e-05
30.72468842709,1.07535002547941e-05
31.0808217386906,1.07578645422093e-05
31.4410830314726,1.02687583585173e-05
31.8055201533292,1.03178981003337e-05
32.1741815067637,9.95569051786648e-06
32.5471160553185,9.53544503997127e-06
32.9243733300777,9.37991805075756e-06
33.3060034362459,9.17042970776933e-06
33.6920570598027,8.59543841518441e-06
34.0825854742345,8.53995502096121e-06
34.4776405473446,8.66342942790436e-06
34.8772747481418,8.03361517031419e-06
35.2815411538088,8.0720250461976e-06
35.6904934567523,7.83651496394406e-06
36.1041859717334,7.5461195422548e-06
36.5226736430818,7.39893302640821e-06
36.946012051993,7.57782842280021e-06
37.3742574239106,7.14299865833769e-06
37.8074666359935,6.82315781605319e-06
38.24569722467,6.756614845256e-06
38.6890073932798,6.54400608314553e-06
39.1374560198038,6.31249733057225e-06
39.5911026646846,6.17184005687173e-06
40.0500075787361,6.2177044243604e-06
40.5142317111465,6.02886401443788e-06
40.9838367175726,6.18949660940972e-06
41.4588849683291,5.75649344703855e-06
41.9394395566719,5.78789431462093e-06
42.4255643071778,5.34183372261541e-06
42.9173237842216,5.4161833076001e-06
43.4147833005509,5.07648913146411e-06
43.9180089259609,5.27089214806018e-06
44.4270674960688,5.06219599558554e-06
44.9420266211914,4.90715925615101e-06
45.462954695324,4.78077663894149e-06
45.9899209052244,4.64911258750832e-06
46.5229952396019,4.46973142071809e-06
47.0622484984128,4.62485076305657e-06
47.6077523022637,4.61198333995185e-06
48.1595791019235,4.35750168751219e-06
48.7178021879463,4.2138206737691e-06
49.2824957004051,4.08265535617364e-06
49.8537346387389,3.86264104643298e-06
50.4315948717136,3.84793821885869e-06
51.0161531474983,3.9143333141923e-06
51.6074871038591,3.92945673285704e-06
52.2056752784698,3.75049748856779e-06
52.8107971193433,3.62898301790698e-06
53.4229329953835,3.40534362773929e-06
54.0421642070592,3.29594811629772e-06
54.6685729972018,3.49756354720137e-06
55.302242561929,3.44512726926085e-06
55.9432570616938,3.32263104738009e-06
56.5917016324624,3.29447602947372e-06
57.2476623970218,3.14605107160412e-06
57.9112264764176,3.02273377839999e-06
58.5824820015254,3.05007181169696e-06
59.2615181247555,2.9867085932837e-06
59.9484250318941,2.93881197389108e-06
60.6432939540806,2.65476478796968e-06
61.3462171799251,2.55938146102524e-06
62.057288067765,2.71000984363748e-06
62.776601058065,2.49946824692629e-06
63.5042516859596,2.63375484431251e-06
64.2403365939419,2.48880645339135e-06
64.9849535446989,2.41690152571558e-06
65.7382014340959,2.42607145782013e-06
66.5001803043112,2.20285773383703e-06
67.2709913571234,2.35799144296053e-06
68.0507369673521,2.25023271787361e-06
68.839520696455,2.15885405018538e-06
69.6374473062822,2.04170161240611e-06
70.4446227729904,2.13983737079984e-06
71.2611543011175,2.09420762016481e-06
72.0871503378214,1.83957672184984e-06
72.9227205872831,1.86273073384316e-06
73.7679760252773,1.78863570731119e-06
74.6230289139111,1.79198131734995e-06
75.4879928165343,1.76194874772799e-06
76.3629826128224,1.85017544643778e-06
77.248114514034,1.65396538527665e-06
78.1435060784454,1.57554140071587e-06
79.0492762269642,1.72043539026543e-06
79.9655452589235,1.66976221610231e-06
80.8924348680594,1.51938676907092e-06
81.8300681586739,1.60240295919062e-06
82.7785696619847,1.47860089682868e-06
83.7380653526649,1.45707943172518e-06
84.708682665574,1.33664366502063e-06
85.6905505126835,1.38732914922086e-06
86.6837993001977,1.39316297065124e-06
87.6885609458743,1.3644684896328e-06
88.704968896544,1.30224110529147e-06
89.7331581458352,1.19865773472759e-06
90.7732652521022,1.25511546507169e-06
91.8254283565628,1.21590797826953e-06
92.889787201645,1.26236343612326e-06
93.9664831495469,1.12006567704642e-06
95.0556592010119,1.16486277731523e-06
96.157460014321,1.10693453186086e-06
97.2720319245054,1.07817283002121e-06
98.3995229627823,9.88439408541538e-07
99.5400828762152,1.14647964762857e-06
100.693863147603,1.02732859641003e-06
101.861017015598,9.28846559689815e-07
103.041699495059,9.14353488322026e-07
104.23606739764,1.04179766207287e-06
105.444279352617,9.64536303329714e-07
106.666495827954,9.20069673958752e-07
107.902879151618,9.31472791954048e-07
109.153593533139,8.249629810568e-07
110.418805085416,7.91857315056492e-07
111.698681846782,8.20653289065844e-07
112.993393803322,8.96935307681741e-07
114.303112911448,8.08104571966727e-07
115.628013120738,8.80242146931824e-07
116.968270397038,8.8112736697367e-07
118.324062745838,7.52078952362264e-07
119.695570235904,7.77706215156491e-07
121.082975023204,7.03631560518053e-07
122.486461375093,7.79458050425625e-07
123.906215694792,7.36450914618608e-07
125.34242654614,6.3867278745861e-07
126.795284678643,6.89934509384447e-07
128.264983052806,6.0656211915024e-07
129.751716865759,7.26869068353177e-07
131.255683577184,5.89764512490597e-07
132.777082935543,6.68536873398428e-07
134.316117004602,6.43111063881794e-07
135.872990190271,6.4875814076506e-07
137.447909267754,6.54229035319276e-07
139.041083409007,6.17541368110434e-07
140.652724210524,6.40142284552265e-07
142.283045721435,5.11256031181057e-07
143.932264471941,5.95251882322707e-07
145.600599502065,5.23542146962616e-07
147.28827239075,4.91896470879179e-07
148.995507285286,5.34438899588338e-07
150.722530931076,5.43078856991817e-07
152.469572701757,5.33853660406104e-07
154.236864629663,5.13262849535339e-07
156.024641436637,4.77324286699366e-07
157.833140565212,5.44212916018715e-07
159.662602210143,4.20351038388851e-07
161.513269350309,4.60940724456163e-07
163.385387780986,4.91500786725427e-07
165.27920614649,4.51227986322369e-07
167.194975973199,4.02774627518342e-07
169.132951702965,3.89493659349482e-07
171.093390726902,4.43623935661123e-07
173.076553419573,4.70951058251909e-07
175.082703173572,3.61627609105989e-07
177.112106434509,3.57252938382497e-07
179.16503273639,4.45387829631337e-07
181.241754737424,3.72406473093752e-07
183.342548256229,3.43810822784132e-07
185.46769230847,4.25999233190607e-07
187.617469143912,3.41697016645976e-07
189.79216428391,3.65601950598068e-07
191.992066559328,3.16713871962268e-07
194.217468148903,3.25046836428736e-07
196.468664618045,3.02587871125725e-07
198.745954958098,3.53332187406074e-07
201.04964162605,3.70471508924527e-07
203.380030584698,3.32398462937093e-07
205.737431343291,3.17280464251853e-07
208.122156998634,2.85753853919646e-07
210.534524276671,2.85480349885921e-07
212.974853574552,2.60278430567403e-07
215.443469003188,3.28044548618853e-07
217.940698430296,3.17521138475105e-07
220.466873523941,3.30333095061691e-07
223.022329796594,2.64028547560097e-07
225.607406649686,2.9089862161114e-07
228.22244741869,2.91143780339798e-07
230.867799418717,3.19738389131975e-07
233.543813990648,2.3498788985131e-07
236.250846547795,2.47944544161349e-07
238.989256623105,2.90788117658227e-07
241.759407916913,2.8234688951433e-07
244.561668345245,2.23816118542617e-07
247.396410088681,2.6785077474276e-07
250.264009641792,2.25479717127359e-07
253.164847863136,2.26650846553864e-07
256.099310025846,2.26292590914059e-07
259.067785868801,2.49608036532842e-07
262.070669648385,2.30877135531231e-07
265.108360190854,2.54269542877365e-07
268.181260945302,2.3091387465843e-07
271.289780037247,2.23381362052892e-07
274.434330322837,2.02600039896662e-07
277.61532944368,2.03057990084574e-07
280.833199882317,2.51641816419951e-07
284.08836901833,2.08646568969788e-07
287.381269185107,2.31020256470314e-07
290.712337727258,2.34180778236857e-07
294.082017058706,1.98671679477787e-07
297.490754721444,1.71837926584495e-07
300.939003444972,1.75918135966142e-07
304.42722120643,1.6574353358134e-07
307.955871291423,2.10693595225184e-07
311.525422355549,1.78374827132464e-07
315.136348486648,1.86155596365776e-07
318.789129267765,2.1022294903029e-07
322.484249840844,2.1301739947322e-07
326.222200971167,2.13831707621519e-07
330.003479112529,1.56966299519029e-07
333.828586473176,1.64305387352632e-07
337.698031082509,1.60804477760379e-07
341.612326858553,1.80310522147001e-07
345.571993676214,1.8949074633884e-07
349.577557436328,2.02204966363829e-07
353.629550135504,1.58100137307721e-07
357.728509936787,1.72017398894863e-07
361.874981241128,1.65513232968984e-07
366.06951475969,1.66603735099641e-07
370.312667586993,1.38477601010759e-07
374.605003274899,1.37787287465538e-07
378.947091907467,1.58984089020785e-07
383.33951017666,1.38421230181991e-07
387.782841458946,1.50429528314531e-07
392.277675892772,1.62413411507552e-07
396.824610456948,1.80280429759448e-07
401.424249049932,1.41107325225077e-07
406.077202570037,1.38201232338352e-07
410.784088996565,1.41331362705536e-07
415.545533471888,1.64961700361124e-07
420.362168384471,1.59013803631915e-07
425.234633452868,1.67182213488969e-07
430.16357581068,1.67160774496154e-07
435.149650092505,1.29516449708947e-07
440.193518520887,1.57891635113669e-07
445.295850994266,1.52456619634907e-07
450.457325175946,1.46110125766273e-07
455.678626584106,1.61546382864173e-07
460.960448682843,1.57939553770322e-07
466.303492974273,1.35551005177429e-07
471.708469091702,1.30069611626684e-07
477.176094893875,1.18188604914626e-07
482.707096560318,1.48004433321361e-07
488.302208687788,1.35749364734396e-07
493.962174387832,1.15921018502588e-07
499.687745385488,1.42688070004061e-07
505.479682119124,1.46690433028356e-07
511.338753841433,1.22386953579813e-07
517.265738721602,1.40547629962888e-07
523.261423948666,1.3426378207049e-07
529.326605836056,1.12587038604549e-07
535.462089927361,1.43031579597902e-07
541.668691103315,1.32283435770366e-07
547.947233690029,1.32654681560838e-07
554.298551568467,1.44330703338861e-07
560.723488285203,1.13965611730489e-07
567.222897164454,1.36477166057557e-07
573.797641421413,1.41299612392803e-07
580.448594276898,1.18560203604675e-07
587.176639073326,1.28580972086787e-07
593.982669392036,1.06812383257559e-07
600.867589171969,1.14636804184476e-07
607.832312829723,1.09403524086989e-07
614.877765381002,1.30766168431124e-07
622.004882563471,1.09776088778807e-07
629.214610961034,1.03912770441336e-07
636.507908129557,1.1561807753198e-07
643.885742724042,1.17775946626157e-07
651.34909462728,1.29602170688072e-07
658.898955079995,1.24237357846936e-07
666.536326812491,1.04469050570165e-07
674.262224177834,1.15545273891864e-07
682.077673286569,1.07409331881525e-07
689.983712143002,1.05038154871829e-07
697.981390783066,1.23305546049027e-07
706.071771413777,1.07119278529749e-07
714.255928554313,1.10465385408483e-07
722.534949178721,1.16181357081385e-07
730.909932860291,1.26432027626209e-07
739.381991917587,9.97446983203665e-08
747.952251562182,1.00930528485149e-07
756.621850048105,1.00228509290795e-07
765.391938823015,1.07599310380819e-07
774.263682681127,1.02870653701941e-07
783.23825991792,1.0144503440151e-07
792.316862486625,1.09014757943159e-07
801.50069615654,9.9757690273325e-08
810.790980673169,1.05112490271522e-07
820.18894992022,1.04133230325519e-07
829.695852083491,1.09839158653017e-07
839.312949816636,1.0163972099454e-07
849.041520408875,9.78332248536062e-08
858.882855954625,1.00662063077709e-07
868.838263525118,1.09190514340765e-07
878.909065341995,1.07745856428635e-07
889.096598952916,9.65515719282305e-08
899.402217409204,1.01713007917e-07
909.827289445556,1.05874037416289e-07
920.373199661822,9.74165363074519e-08
931.041348706908,9.64394832860413e-08
941.833153464795,1.14048976024065e-07
952.750047242729,1.07041428845846e-07
963.793479961579,1.12603905991508e-07
974.964918348409,1.04586183388089e-07
986.265846131282,9.87490836758886e-08
997.69776423632,1.15507724232252e-07
1009.26219098705,9.73176377488326e-08
1020.96066230605,1.10741903413057e-07
1032.79473191895,9.96485364116514e-08
1044.76597156081,1.04710487363527e-07
1056.87597118481,1.1353613652461e-07
1069.12633917348,9.64828940381383e-08
1081.51870255229,1.00864261574057e-07
1094.05470720574,1.01344279052152e-07
1106.73601809597,9.87829280049646e-08
1119.56431948388,1.02210771936972e-07
1132.54131515281,9.44470984779466e-08
1145.66872863487,9.47440698770506e-08
1158.94830343981,9.92154911245691e-08
1172.3818032866,9.63159575842765e-08
1185.97101233767,9.40068494673034e-08
1199.71773543589,1.01942997163015e-07
1213.62379834424,9.71663520647769e-08
1227.69104798836,1.05618925222968e-07
1241.92135270178,9.37618919751294e-08
1256.31660247412,9.59839902670005e-08
1270.87870920206,9.6154673240373e-08
1285.6096069433,9.41620056359716e-08
1300.51125217341,9.36020504514778e-08
1315.58562404571,1.02321241153792e-07
1330.83472465408,9.45925556790505e-08
1346.26057929891,1.01543257273118e-07
1361.86523675608,1.04254415874698e-07
1377.65076954905,9.74732786639998e-08
1393.61927422414,1.01950774764684e-07
1409.77287162897,9.36134124968256e-08
1426.11370719413,9.39932284914229e-08
1442.64395121816,1.04834274678372e-07
1459.36579915576,9.75401503219384e-08
1476.28147190939,9.60332661354768e-08
1493.39321612425,9.42412467841118e-08
1510.70330448666,1.02478536886344e-07
1528.21403602587,9.47756318290993e-08
1545.92773641948,1.04241519498782e-07
1563.84675830225,9.37129485798064e-08
1581.9734815786,9.91012762786015e-08
1600.3103137387,9.43187425418722e-08
1618.8596901782,1.04346363861754e-07
1637.62407452169,1.02292119067458e-07
1656.60595894992,9.42887145527252e-08
1675.80786453077,9.81153737890849e-08
1695.23234155412,9.58271779397265e-08
1714.88196987054,9.53741502318692e-08
1734.75935923393,9.41397386057412e-08
1754.86714964815,1.02189874307494e-07
1775.20801171764,9.35471466621556e-08
1795.7846470021,9.34944674718669e-08
1816.59978837533,1.02837949637554e-07
1837.65620038817,9.68578425713251e-08
1858.95667963569,9.39484622017813e-08
1880.50405512858,9.35730104262604e-08
1902.30118866895,9.67279968338662e-08
1924.35097523033,9.70278614242667e-08
1946.65634334226,9.56289881851764e-08
1969.22025547917,9.49185118016281e-08
1992.04570845387,9.62503339720968e-08
2015.13573381556,9.31384742798033e-08
2038.49339825246,1.00391341178437e-07
2062.12180399914,9.31451509092829e-08
2086.0240892485,9.62709947123722e-08
2110.2034285686,9.34677926706014e-08
2134.66303332425,9.79827630513984e-08
2159.40615210357,9.73539873461679e-08
2184.43607114943,9.61017259811434e-08
2209.7561147959,9.85545003380935e-08
2235.3696459098,9.45099631441444e-08
2261.28006633728,9.57267244703429e-08
2287.4908173557,9.32077879574878e-08
2314.00538013065,9.43718939009347e-08
2340.82727617829,9.33014375349669e-08
2367.96006783308,9.56761902150621e-08
2395.40735872088,9.48674897820506e-08
2423.1727942376,9.67746707193724e-08
2451.26006203334,9.552907701106e-08
2479.67289250216,9.3754529394654e-08
2508.41505927754,9.92483940369854e-08
2537.49037973357,9.66284851584491e-08
2566.90271549195,9.32566824628038e-08
2596.65597293487,9.84204314236677e-08
2626.75410372384,9.51694719740788e-08
2657.20110532451,9.40215329346458e-08
2688.00102153761,9.31832219071014e-08
2719.15794303602,9.31826829774782e-08
2750.67600790807,9.35569476280566e-08
2782.55940220713,9.32331653912343e-08
2814.81236050758,9.85247107831946e-08
2847.43916646725,9.79406679878386e-08
2880.4441533963,9.32064220931669e-08
2913.83170483279,9.51600330703576e-08
2947.60625512486,9.33657879826358e-08
2981.77229001967,9.32780693119833e-08
3016.3343472592,9.59411262573449e-08
3051.29701718287,9.32024439593042e-08
3086.66494333727,9.39747959828394e-08
3122.44282309286,9.50545904326084e-08
3158.63540826782,9.32018154819893e-08
3195.24750575921,9.32616743411713e-08
3232.28397818138,9.5080692294256e-08
3269.74974451177,9.32065391227224e-08
3307.64978074424,9.58092491861958e-08
3345.98912054997,9.32092343711241e-08
3384.77285594598,9.3450335562355e-08
3424.00613797143,9.77573719551054e-08
3463.69417737173,9.34619532950746e-08
3503.84224529068,9.4571314170456e-08
3544.45567397044,9.48629984538215e-08
3585.53985745982,9.65277444224751e-08
3627.10025233065,9.39172353794401e-08
3669.14237840249,9.32190989148684e-08
3711.67181947577,9.54204452402641e-08
3754.69422407334,9.36690428228285e-08
3798.21530619074,9.32223914013049e-08
3842.24084605506,9.59401008901709e-08
3886.77669089267,9.55004743579614e-08
3931.82875570577,9.62836215913093e-08
3977.40302405804,9.4434857286311e-08
4023.50554886929,9.50357457655163e-08
4070.14245321944,9.35994681082733e-08
4117.31993116168,9.32332614897782e-08
4165.04424854518,9.32802849482508e-08
4213.32174384729,9.32377835601872e-08
4262.15882901532,9.3253040931039e-08
4311.56199031823,9.62928612959686e-08
4361.53778920801,9.38291024647216e-08
4412.09286319119,9.37890049731445e-08
4463.2339267104,9.3967663761942e-08
4514.9677720361,9.70700463154527e-08
4567.30127016875,9.37445970786992e-08
4620.24137175131,9.56019565441897e-08
4673.79510799246,9.3519359283289e-08
4727.96959160039,9.82722368496081e-08
4782.77201772749,9.4048134550857e-08
4838.20966492596,9.51520477239643e-08
4894.28989611453,9.48242441294688e-08
4951.02015955635,9.34395745959576e-08
5008.40798984821,9.32424942679195e-08
5066.46100892127,9.40011112180426e-08
5125.18692705333,9.62835887244815e-08
5184.59354389291,9.32660576673991e-08
5244.68874949512,9.32472650492398e-08
5305.48052536957,9.51816077864333e-08
5366.97694554048,9.34094558652116e-08
5429.18617761894,9.39909227073901e-08
5492.11648388779,9.3458404181621e-08
5555.77622239888,9.36370372870352e-08
5620.17384808319,9.32940139346418e-08
5685.31791387375,9.32581352402101e-08
5751.21707184161,9.33264159650323e-08
5817.88007434494,9.4818728604043e-08
5885.31577519145,9.3315554681518e-08
5953.53313081437,9.32817441804598e-08
6022.54120146193,9.34594392876895e-08
6092.34915240071,9.51453051069737e-08
6162.96625513294,9.33055719306817e-08
6234.40188862786,9.61741739623665e-08
6306.66554056741,9.40586241870856e-08
6379.76680860628,9.35205754153027e-08
6453.7154016467,9.37141336325426e-08
6528.52114112785,9.34850975935999e-08
6604.19396233031,9.32728758747519e-08
6680.74391569562,9.35595557145865e-08
6758.18116816111,9.40164637628483e-08
6836.51600451024,9.52219242999885e-08
6915.75882873853,9.43553692951869e-08
6995.92016543537,9.33783154698209e-08
7077.01066118189,9.32641738007736e-08
7159.04108596489,9.41083290202029e-08
7242.02233460732,9.57046721314677e-08
7325.96542821523,9.35699914234503e-08
7410.88151564157,9.68916042709177e-08
7496.78187496688,9.70455339887646e-08
7583.67791499719,9.35407791570104e-08
7671.5811767793,9.46056395950844e-08
7760.50333513357,9.33898208098086e-08
7850.45620020451,9.32977632228612e-08
7941.45171902934,9.32757859300401e-08
8033.50197712473,9.41939966398118e-08
8126.61920009195,9.71316251422985e-08
8220.81575524054,9.33570078469882e-08
8316.10415323096,9.72880101995343e-08
8412.49704973612,9.40475742437373e-08
8510.00724712225,9.3359368946625e-08
8608.64769614924,9.36261222430205e-08
8708.43149769072,9.4221835754736e-08
8809.37190447399,9.53876103743794e-08
8911.4823228402,9.33989379942903e-08
9014.77631452492,9.34868252360524e-08
9119.2675984593,9.39767990047197e-08
9224.97005259217,9.50105828745319e-08
9331.89771573324,9.42631299012426e-08
9440.0647894176,9.51187736630949e-08
9549.48563979197,9.35600958337246e-08
9660.17479952265,9.43418670413032e-08
9772.14696972573,9.33810596734206e-08
9885.41702191957,9.46963304565836e-08
10000,9.33755150565799e-08


==> tikzfigs/data/d_2_dense_15_0.dat <==
0.1,0.85529269161548
0.101159111222383,0.854394746465483
0.102331657833024,0.85348931935065
0.103517795563018,0.852576282404098
0.104717681948552,0.851696079948906
0.105931476351837,0.850849825800859
0.107159339982267,0.849997240424479
0.108401435917833,0.849076709686539
0.109657929126781,0.848009307555602
0.110928986489522,0.847004722550973
0.112214776820798,0.845952255898002
0.1135154708921,0.844926454485504
0.114831241454351,0.843928217293183
0.11616226326085,0.843635584797781
0.117508713090481,0.842567394397619
0.11887076977119,0.841487108837897
0.120248614203741,0.84039447418842
0.121642429385737,0.839326989425137
0.123052400435926,0.838247348594847
0.124478714618791,0.837193767079702
0.125921561369415,0.836128214869768
0.127381132318648,0.835089629975532
0.128857621318552,0.834039247199406
0.130351224468151,0.833016732271354
0.131862140139475,0.8319825738316
0.133390569003906,0.830977169064324
0.134936714058831,0.830072788802481
0.136500780654601,0.828633457289481
0.138082976521809,0.827204958026327
0.139683511798874,0.825910822867229
0.141302599059953,0.824440147652214
0.142940453343176,0.822980182441813
0.144597292179202,0.821531288518876
0.146273335620113,0.820060323101687
0.14796880626864,0.818600560979023
0.149683929307726,0.817118272752544
0.151418932530435,0.81564727528332
0.153174046370208,0.814187876506291
0.154949503931463,0.812705457518818
0.156745541020559,0.811234641850527
0.158562396177114,0.809775689588756
0.160400310705682,0.808293081447394
0.162259528707809,0.806786192005866
0.164140297114447,0.805327020619768
0.166042865718753,0.803843377631454
0.167967487209265,0.802371450298869
0.169914417203463,0.800874200070785
0.171883914281715,0.799388313751822
0.173876240021625,0.797913841631721
0.175891659032773,0.796412825881365
0.177930438991858,0.79399367880092
0.179992850678248,0.79140636786335
0.182079168009946,0.790615527249152
0.184189668079971,0.788758022626247
0.186324631193156,0.787345054615775
0.18848434090338,0.785510988562336
0.190669084051225,0.783642615140706
0.192879150802078,0.78177381224402
0.195114834684662,0.779904325313233
0.197376432630026,0.777703540462722
0.199664245010979,0.775862968670596
0.201978575681988,0.773985873176258
0.204319732019527,0.772107565875354
0.206688024962908,0.770227570109043
0.209083769055575,0.768345346292782
0.21150728248688,0.766460287366846
0.213958887134342,0.7645345166849
0.216438908606402,0.762641484200633
0.218947676285662,0.760705780505077
0.221485523372636,0.75876369699606
0.224052786930002,0.75681423584722
0.226649807927369,0.754856301397864
0.229276931286565,0.752783335198109
0.231934505927443,0.750650373349419
0.234622884814226,0.74886126362421
0.237342425002387,0.746783008292245
0.240093487686065,0.744734961810413
0.242876438246045,0.742639614221961
0.245691646298279,0.740572680053089
0.24853948574298,0.738455776842743
0.25142033481428,0.736466273774075
0.254334576130465,0.73440864380994
0.257282596744793,0.732298892832511
0.260264788196901,0.730214843430162
0.263281546564802,0.728075142167004
0.266333272517498,0.72591772486113
0.269420371368188,0.723780821269851
0.272543253128103,0.721622239381615
0.275702332560958,0.719399270102788
0.278898029238044,0.717190040994463
0.282130767593947,0.714951538147448
0.285400976982924,0.712680839099773
0.288709091735924,0.710382636075305
0.292055551218275,0.70803208796079
0.295440799888038,0.705602086290345
0.298865287355038,0.703563423852494
0.302329468440578,0.701484994143938
0.305833803237843,0.699382632715541
0.309378757173014,0.697197362865847
0.312964801067075,0.694994248490978
0.316592411198352,0.692802543273661
0.320262069365765,0.69057525706448
0.32397426295282,0.688351783663284
0.327729484992338,0.686041196562485
0.331528234231942,0.683769458555254
0.335371015200293,0.681429848188059
0.339258338274099,0.679025203790181
0.343190719745904,0.676825720512209
0.347168681892656,0.674582038523991
0.351192753045073,0.672289208470777
0.355263467657814,0.670031301153774
0.359381366380463,0.667668201432609
0.363546996129332,0.66528297342501
0.367760910160103,0.662824365496078
0.372023668141307,0.660215086573468
0.376335836228653,0.657842963914066
0.380697987140229,0.655438424758944
0.385110700232557,0.653402126768131
0.38957456157755,0.651350563497454
0.394090164040345,0.649286010808574
0.398658107358044,0.647104650098498
0.403278998219371,0.644941760382936
0.407953450345245,0.64269244634125
0.412682084570295,0.640394324679006
0.417465528925314,0.638259343305289
0.422304418720667,0.635999459560263
0.427199396630678,0.63368198187079
0.432151112778976,0.631294896745106
0.43716022482485,0.62877881213283
0.44222739805059,0.626167478495496
0.447353305449847,0.623400940819268
0.452538627817017,0.621275315943857
0.457784053837662,0.61946916865634
0.463090280179974,0.617570373169623
0.468458011587305,0.61561529254655
0.473887960971765,0.613589027202886
0.479380849508911,0.611425390490607
0.484937406733524,0.609207926250322
0.490558370636505,0.606873836183597
0.496244487762892,0.604392081132429
0.501996513311008,0.602024862833421
0.507815211232767,0.599901186396694
0.513701354335134,0.5976117986114
0.519655724382766,0.595450953418842
0.525679112201842,0.593371335659509
0.531772317785097,0.591207159656695
0.53793615039807,0.588882536366995
0.544171428686589,0.586372404538635
0.550478980785497,0.583703132507861
0.556859644428641,0.581424239298297
0.563314267060135,0.57937341117471
0.569843705946914,0.577115159407841
0.576448828292588,0.574777376946533
0.583130511352622,0.572176626984164
0.58988964255085,0.569334492583574
0.596727119597331,0.566267546293072
0.603643850607587,0.564272822171861
0.610640754223204,0.561349953010727
0.617718759733849,0.558132178691528
0.624878807200689,0.55584319366168
0.632121847581245,0.553894071598357
0.639448842855694,0.551667895590531
0.646860766154633,0.549202983338661
0.654358601888323,0.546431625869327
0.661943345877439,0.543788479343589
0.669616005485322,0.540670137366932
0.677377599751775,0.537995692714836
0.685229159528406,0.535031842710386
0.693171727615541,0.531599536233624
0.701206358900718,0.527670271459921
0.7093341204988,0.523121276550209
0.717556091893693,0.517962660253941
0.725873365081725,0.512036035966486
0.734287044716676,0.509500315503033
0.742798248256492,0.507029745375629
0.751408106111697,0.50451935955651
0.760117761795533,0.502020644689545
0.768928372075831,0.499536545106082
0.777841107128649,0.497056121236754
0.786857150693685,0.494588750045017
0.795977700231498,0.492182703744389
0.805203967082548,0.489731358905484
0.814537176628074,0.487342573074876
0.823978568452852,0.484960007134092
0.833529396509819,0.482636456063282
0.843190929286626,0.480264714904642
0.852964449974102,0.47795283937978
0.862851256636689,0.47569932085547
0.872852662384838,0.473392999185379
0.882969995549409,0.471197299506387
0.893204599858097,0.469005354387237
0.903557834613893,0.466814193752511
0.914031074875623,0.46467638772148
0.924625711640574,0.462593195355757
0.935343152029238,0.460507301423206
0.9461848194722,0.458473055808053
0.957152153899186,0.456489488027653
0.968246611930312,0.454500513809882
0.979469667069539,0.452614999580345
0.99082280990038,0.450721564097247
1.00230754828387,0.448873943679471
1.01392540755882,0.447126135818772
1.02567793074442,0.445365908437181
1.03756667874519,0.443646943974255
1.04959323055823,0.442023167580094
1.061759183483,0.440437195388442
1.07406615333343,0.438886994879451
1.08651577465254,0.437370383243866
1.0991097009295,0.435885019285642
1.11184960481927,0.434484559949849
1.12473717836475,0.433166617845702
1.13777413322149,0.431872249312147
1.15096220088503,0.430598382008117
1.16430313292088,0.429398328344087
1.17779870119712,0.428268919230372
1.19145069811978,0.427149959206311
1.20526093687084,0.426094426255529
1.21923125164911,0.425098475017117
1.23336349791378,0.424100862936376
1.24765955263087,0.423211451015318
1.26212131452255,0.422311213160752
1.27675070431927,0.421509976791973
1.29154966501488,0.420745350883271
1.30652016212472,0.419954148367715
1.32166418394661,0.419246154761417
1.33698374182495,0.418615833052887
1.35248087041788,0.417940940197896
1.36815762796747,0.417331254999566
1.38401609657313,0.416780423640081
1.4000583824681,0.416223143011046
1.4162866162992,0.415652043061241
1.43270295340983,0.415118486993041
1.44930957412622,0.414615055147237
1.46610868404698,0.41413408394394
1.4831025143361,0.413608120669731
1.50029332201922,0.41314794467289
1.51768339028341,0.412625908675273
1.53527502878042,0.412092994372995
1.55307057393346,0.411600770049227
1.57107238924745,0.411080387673543
1.58928286562298,0.410522823577706
1.60770442167382,0.409918685387002
1.62633950404819,0.409258761420394
1.64519058775366,0.408656507455244
1.6642601764859,0.407918823461784
1.6835508029612,0.407221163318111
1.70306502925284,0.406431054591379
1.72280544713139,0.405538853451098
1.74277467840892,0.404660242862161
1.76297537528721,0.403724206415582
1.78341022071001,0.402658724548264
1.80408192871938,0.401581194645847
1.82499324481615,0.400420011505492
1.84614694632455,0.399166598414528
1.86754584276108,0.397876815408343
1.88919277620767,0.396478547815505
1.91109062168914,0.394963560753899
1.93324228755505,0.393388964691728
1.95565071586595,0.391747678331955
1.97831888278416,0.390032766529607
2.00124979896904,0.388171295602662
2.0244465099768,0.386222124403328
2.04791209666509,0.38424546197374
2.07164967560207,0.382101703240876
2.09566239948043,0.379918351529296
2.11995345753607,0.377690134973196
2.14452607597167,0.375275886364468
2.16938351838518,0.372805237509702
2.19452908620331,0.370273131226933
2.21996611911995,0.367674554313147
2.24569799553977,0.364935315132291
2.27172813302691,0.362188534700611
2.29805998875885,0.359290533455028
2.32469705998565,0.356375582933046
2.35164288449435,0.353298788194079
2.37890104107889,0.350266092674258
2.40647515001542,0.347061296222881
2.43436887354311,0.343891805110543
2.46258591635055,0.34053963707984
2.49113002606779,0.337213528835552
2.52000499376409,0.333837507087012
2.54921465445142,0.330406587465692
2.5787628875938,0.326843331353825
2.60865361762255,0.323286826292608
2.63889081445751,0.319732204175164
2.66947849403432,0.316101511141543
2.70042071883777,0.312461947669981
2.73172159844138,0.308734807147079
2.76338529005317,0.304987236491899
2.79541599906786,0.30121329429522
2.82781797962534,0.297480379882203
2.86059553517574,0.293635103565464
2.89375301905095,0.289891835867267
2.92729483504282,0.286022779008932
2.96122543798803,0.282168492998972
2.99554933435981,0.278321954028625
3.0302710828664,0.274475900532053
3.06539529505653,0.27062284486893
3.10092663593193,0.266755065801273
3.13686982456688,0.262938659323237
3.17322963473498,0.259091539916306
3.21001089554317,0.255279342749883
3.24721849207313,0.251419625878291
3.28485736603004,0.247651392145523
3.32293251639897,0.243818028937163
3.36144900010876,0.240057916496466
3.40041193270371,0.236287956924673
3.43982648902292,0.232498722591362
3.47969790388769,0.228827197752964
3.52003147279668,0.225116645557528
3.56083255262928,0.221430250134166
3.60210656235707,0.217757676620991
3.64385898376354,0.214161086393624
3.68609536217216,0.21055697154277
3.72882130718284,0.207006915807773
3.772042493417,0.203499613077156
3.81576466127125,0.200023672049987
3.85999361767977,0.196567637030758
3.90473523688556,0.193120012266713
3.94999546122065,0.189740279310898
3.99578030189527,0.186345386189996
4.04209583979631,0.183064686206354
4.08894822629486,0.179814806488758
4.13634368406328,0.176513518106046
4.18428850790158,0.173358008152904
4.23278906557355,0.170195651693523
4.28185179865241,0.167083072912284
4.3314832233764,0.164007084765734
4.38168993151419,0.16095455500302
4.4324785912404,0.157912429921409
4.48385594802119,0.155002754649382
4.53582882551019,0.152076209589746
4.58840412645476,0.149186800895727
4.64158883361278,0.146320779345816
4.69539001068006,0.143530525543268
4.7498148032285,0.140801388286248
4.80487043965513,0.138053614277754
4.86056423214214,0.135403663985305
4.91690357762803,0.132771690247278
4.97389595879006,0.130207648671942
5.03154894503805,0.127632826627744
5.08987019351968,0.125096729664
5.14886745013749,0.122647381340492
5.20854855057766,0.12020664982172
5.26892142135067,0.117822119207947
5.32999408084409,0.115478406798787
5.3917746403875,0.11316035372234
5.45427130532983,0.110913638380543
5.51749237612913,0.108662105085241
5.58144624945496,0.106510775119337
5.64614141930367,0.104324269673586
5.71158647812643,0.102206372204606
5.7777901179705,0.100140797205081
5.84476113163363,0.0981115384470005
5.91250841383188,0.0961028732310897
5.98104096238094,0.0940993779105344
6.05036787939122,0.0921425220830245
6.1204983724767,0.0902722634416393
6.19144175597784,0.088415719957283
6.26320745219869,0.0865573593589721
6.33580499265825,0.084791521941969
6.40924401935645,0.0829919865447117
6.48353428605472,0.0812519542321928
6.55868565957143,0.0795545211493186
6.63470812109235,0.0779360946928697
6.71161176749628,0.0762741232268133
6.78940681269611,0.0746582413903623
6.8681035889953,0.073123229861257
6.94771254846024,0.0715490054791291
7.02824426430835,0.0700222596912362
7.10970943231244,0.0685762111387132
7.19211887222119,0.0670932949328121
7.27548352919623,0.0657066756127379
7.35981447526577,0.0642999780854151
7.44512291079514,0.0629063008135865
7.53142016597437,0.0615573065652452
7.618717702323,0.0602357256648012
7.7070271142123,0.0589718499501673
7.79636013040523,0.0577012444480122
7.88672861561415,0.056454182304756
7.97814457207662,0.055259626937229
8.0706201411495,0.0540544439154806
8.16416760492147,0.0529125886678923
8.25879938784427,0.0517713855336357
8.35452805838287,0.0506144441755042
8.45136633068472,0.0495569133837778
8.54932706626838,0.0484496677537305
8.64842327573172,0.0474062433310661
8.74866812047991,0.0463658503206485
8.85007491447343,0.0453959167084969
8.9526571259964,0.0443945690830595
9.05642837944529,0.0434285407543057
9.16140245713852,0.0424801568616069
9.26759330114688,0.0415322299422885
9.37501501514529,0.0406480492330425
9.48368186628592,0.0397693963200696
9.59360828709314,0.0388793349634037
9.7048088773803,0.0380390560967896
9.81729840618884,0.0371918268525186
9.93109181374979,0.0363970923124355
10.0462042134681,0.0355987420584115
10.16265089393,0.0348172579360953
10.2804473209331,0.0340352035472401
10.3996091395412,0.033272174560414
10.5201521761616,0.0325467631481115
10.6420924406472,0.0318408276119703
10.7654461284232,0.0311367446713617
10.8902296226373,0.030452453524425
11.0164594963366,0.0297702754173965
11.1441525146679,0.0291073793101839
11.2733256371049,0.0284800247775402
11.4039960197003,0.0278363584854192
11.5361810173648,0.0272262591758469
11.6698981861715,0.0266315072547841
11.8051652856881,0.0260344201429818
11.9420002813353,0.02545008681782
12.0804213467733,0.0248927657288884
12.2204468663149,0.0243443527379828
12.3620954373677,0.0237872879468539
12.5053858729039,0.0232663439001755
12.650337203959,0.0227630736553317
12.7969686821594,0.022229331733552
12.9452997822792,0.021738513356318
13.0953502048267,0.021271898815954
13.2471398786612,0.0207820389744105
13.4006889636395,0.0203392151463211
13.5560178532937,0.0198671665599674
13.7131471775395,0.0194344905507339
13.8720978054162,0.0189944215627503
14.0328908478587,0.0185574953586062
14.195547660501,0.0181610527036593
14.3600898465126,0.0177591436351279
14.5265392594678,0.0173613024406193
14.6949180062482,0.0169764629403925
14.8652484499786,0.0165866677001356
15.0375532129974,0.016226561515166
15.211855179861,0.015851885236266
15.3881775003835,0.0154964463326955
15.5665435927106,0.0151420363223645
15.7469771464309,0.0147959269931871
15.9295021257212,0.0144648676173677
16.1141427725302,0.0141551108709764
16.3009236097974,0.0138242345533051
16.4898694447106,0.0135267751991071
16.6810053720006,0.0132204172386643
16.8743567772738,0.0129110978362844
17.0699493403841,0.0126273513669153
17.2678090388436,0.0123506598725978
17.4679621512725,0.0120630893897871
17.6704352608895,0.0117919043483312
17.8752552590424,0.0115409158545582
18.0824493487795,0.0112699050896699
18.2920450484629,0.0110265382502743
18.504070195423,0.0107708111467353
18.7185529496558,0.010527592303983
18.935521797563,0.0102995812530205
19.1550055557353,0.0100684975485319
19.3770333747799,0.00983707273178922
19.6016347431919,0.00960772081233975
19.8288394912707,0.00940251063555985
20.0586777950823,0.00918310519089809
20.2911801804668,0.00897118297403369
20.5263775270925,0.0087679964609436
20.7643010725577,0.00857452156342499
21.0049824165392,0.00839148550374271
21.2484535249888,0.00820068482179946
21.4947467343798,0.00800299113818872
21.7438947560008,0.00783556442602137
21.9959306803007,0.00764340722187705
22.2508879812837,0.00748089979042686
22.5088005209546,0.00731151747307958
22.7697025538168,0.00715252392655106
23.0336287314213,0.00698566908849055
23.3006141069692,0.00682746924611242
23.5706941399673,0.00667661229969828
23.8439047009372,0.00651493515168936
24.1202820761801,0.006374409000758
24.3998629725955,0.00622008085620679
24.6826845225569,0.0060828986728413
24.9687842888433,0.00594435959491522
25.2582002696278,0.00581812704273267
25.5509709035251,0.00568584095706874
25.8471350746956,0.00556061077976398
26.1467321180109,0.00542423741810093
26.4498018242772,0.00530439201552171
26.7563844455205,0.00518255511648688
27.0665207003324,0.00507031634760823
27.3802517792786,0.00494937648745231
27.6976193503689,0.00484530199496686
28.018665564592,0.00472528351003071
28.3434330615131,0.00462824936566512
28.6719649749377,0.00452149626296475
29.0043049386399,0.00441491154168221
29.3404970921579,0.00431773773650868
29.680586086656,0.00422512547005957
30.0246170908555,0.00411890151242486
30.3726357970331,0.00403419491999833
30.72468842709,0.0039392374740617
31.0808217386906,0.00385497905072905
31.4410830314726,0.00376302365998603
31.8055201533292,0.00368336713339922
32.1741815067637,0.00359754975892181
32.5471160553185,0.00351235235394572
32.9243733300777,0.00343404357639962
33.3060034362459,0.00335637158214995
33.6920570598027,0.00327315851061578
34.0825854742345,0.00320180693557357
34.4776405473446,0.00313549198584475
34.8772747481418,0.0030559784893345
35.2815411538088,0.00299110179548124
35.6904934567523,0.00292230578239412
36.1041859717334,0.0028538673856072
36.5226736430818,0.00278966549675843
36.946012051993,0.00273320048933107
37.3742574239106,0.00266612605343038
37.8074666359935,0.00260256585363155
38.24569722467,0.00254530006260428
38.6890073932798,0.00248640739390964
39.1374560198038,0.00242836617814852
39.5911026646846,0.00237333537957915
40.0500075787361,0.00232316972209408
40.5142317111465,0.00226952222537406
40.9838367175726,0.00222380948361549
41.4588849683291,0.00216765325809301
41.9394395566719,0.00212162372499153
42.4255643071778,0.00206727032143826
42.9173237842216,0.00202421110398312
43.4147833005509,0.00197396070031944
43.9180089259609,0.00193524434318076
44.4270674960688,0.00188956115212625
44.9420266211914,0.00184586044559658
45.462954695324,0.0018036406309799
45.9899209052244,0.00176221442470298
46.5229952396019,0.0017207176618963
47.0622484984128,0.00168665939247732
47.6077523022637,0.00165010973607658
48.1595791019235,0.0016097192611972
48.7178021879463,0.00157226273050845
49.2824957004051,0.00153583158832364
49.8537346387389,0.00149839724954438
50.4315948717136,0.00146578761265726
51.0161531474983,0.00143547896754427
51.6074871038591,0.00140484788580418
52.2056752784698,0.00137117496355371
52.8107971193433,0.00133928785592571
53.4229329953835,0.00130604969029068
54.0421642070592,0.00127570695639463
54.6685729972018,0.0012521019044845
55.302242561929,0.00122413676985408
55.9432570616938,0.00119539661335743
56.5917016324624,0.00116910438849013
57.2476623970218,0.00114108624974157
57.9112264764176,0.00111411088612641
58.5824820015254,0.00109061154324218
59.2615181247555,0.00106590145883884
59.9484250318941,0.0010420203001514
60.6432939540806,0.00101406164775984
61.3462171799251,0.000990273269059584
62.057288067765,0.00097182364182969
62.776601058065,0.000946784340744126
63.5042516859596,0.000928939468928144
64.2403365939419,0.000906144074746528
64.9849535446989,0.000885206010363576
65.7382014340959,0.00086628306241401
66.5001803043112,0.000843254575933361
67.2709913571234,0.000828046807435034
68.0507369673521,0.000808140205434567
68.839520696455,0.000788944275993445
69.6374473062822,0.000769625631278908
70.4446227729904,0.000754902704983473
71.2611543011175,0.000737754642155645
72.0871503378214,0.000716864799436331
72.9227205872831,0.000701823552201595
73.7679760252773,0.000685188103486591
74.6230289139111,0.000670441604190569
75.4879928165343,0.000655364895780239
76.3629826128224,0.000642909859673475
77.248114514034,0.00062524031941737
78.1435060784454,0.000610157748895549
79.0492762269642,0.000599793483645449
79.9655452589235,0.000585889330914486
80.8924348680594,0.00057032227224965
81.8300681586739,0.000559607858559223
82.7785696619847,0.000545136273607751
83.7380653526649,0.000532933556710072
84.708682665574,0.000519020565805339
85.6905505126835,0.000508798056496081
86.6837993001977,0.000497916371596011
87.6885609458743,0.000486606764500267
88.704968896544,0.000474883742216934
89.7331581458352,0.000462554874388075
90.7732652521022,0.000453666255255934
91.8254283565628,0.000443093432351522
92.889787201645,0.000434416172726911
93.9664831495469,0.000422255702282956
95.0556592010119,0.000414004164515157
96.157460014321,0.000403923546680657
97.2720319245054,0.000394620464432692
98.3995229627823,0.000384277520791382
99.5400828762152,0.000379052429684053
100.693863147603,0.000368589141029811
101.861017015598,0.000358643805445615
103.041699495059,0.000350577054110681
104.23606739764,0.000345486543227929
105.444279352617,0.000336552593107639
106.666495827954,0.000328409739331426
107.902879151618,0.00032153159832088
109.153593533139,0.000312466018569982
110.418805085416,0.000305016296509871
111.698681846782,0.000298991422172115
112.993393803322,0.000294006521694087
114.303112911448,0.000285944440800406
115.628013120738,0.000281147595282127
116.968270397038,0.000275101845296893
118.324062745838,0.000266700368315326
119.695570235904,0.000261433144380791
121.082975023204,0.00025432270146944
122.486461375093,0.000250296838091258
123.906215694792,0.000244076145870886
125.34242654614,0.000236857674528995
126.795284678643,0.000232752431079852
128.264983052806,0.000226044370780911
129.751716865759,0.000223502337816333
131.255683577184,0.000216006000133991
132.777082935543,0.000212883440538919
134.316117004602,0.000207802473128236
135.872990190271,0.00020342257769091
137.447909267754,0.000199136046063312
139.041083409007,0.000194152240285222
140.652724210524,0.000190385229414163
142.283045721435,0.000183768424006105
143.932264471941,0.000181440486151031
145.600599502065,0.00017613771620237
147.28827239075,0.000171685337150463
148.995507285286,0.000168812171885335
150.722530931076,0.00016533095855818
152.469572701757,0.000161588721781392
154.236864629663,0.000157710160699644
156.024641436637,0.000153609218175027
157.833140565212,0.000151547577362218
159.662602210143,0.000145885051662488
161.513269350309,0.000143540186232238
163.385387780986,0.000141020189006921
165.27920614649,0.000137216915474286
167.194975973199,0.00013328874205495
169.132951702965,0.0001301274293098
171.093390726902,0.000128376766448692
173.076553419573,0.000126112115269465
175.082703173572,0.000121277816941762
177.112106434509,0.000118555600638592
179.16503273639,0.000117693484280791
181.241754737424,0.000113778354993939
183.342548256229,0.000110735574807485
185.46769230847,0.000109917778530961
187.617469143912,0.000105944876914539
189.79216428391,0.000104124565716398
191.992066559328,0.000100893510528124
194.217468148903,9.88777417058129e-05
196.468664618045,9.62702469712267e-05
198.745954958098,9.51946153004522e-05
201.04964162605,9.34586643047192e-05
203.380030584698,9.07371449831258e-05
205.737431343291,8.84847788866687e-05
208.122156998634,8.59356560135492e-05
210.534524276671,8.40671847869796e-05
212.974853574552,8.17117167872837e-05
215.443469003188,8.12880483347242e-05
217.940698430296,7.93435503161528e-05
220.466873523941,7.78677734877424e-05
223.022329796594,7.49234080418012e-05
225.607406649686,7.38332332059508e-05
228.22244741869,7.22451005312436e-05
230.867799418717,7.12067992580795e-05
233.543813990648,6.80416980257956e-05
236.250846547795,6.68371188259497e-05
238.989256623105,6.62128492830055e-05
241.759407916913,6.46357754868016e-05
244.561668345245,6.20913168177588e-05
247.396410088681,6.16202792452992e-05
250.264009641792,5.94616947830202e-05
253.164847863136,5.81975626153536e-05
256.099310025846,5.69302012003597e-05
259.067785868801,5.61529348346195e-05
262.070669648385,5.45849131482942e-05
265.108360190854,5.38459380553721e-05
268.181260945302,5.22542561869387e-05
271.289780037247,5.09814793578383e-05
274.434330322837,4.94614853479888e-05
277.61532944368,4.83995603117643e-05
280.833199882317,4.8264628117413e-05
284.08836901833,4.64397277613544e-05
287.381269185107,4.58582238641419e-05
290.712337727258,4.49293212638344e-05
294.082017058706,4.33015784619068e-05
297.490754721444,4.17970373327623e-05
300.939003444972,4.09794384433292e-05
304.42722120643,3.98619076988541e-05
307.955871291423,3.99078191972298e-05
311.525422355549,3.84227419042207e-05
315.136348486648,3.77494098084869e-05
318.789129267765,3.73836449585366e-05
322.484249840844,3.66306863922315e-05
326.222200971167,3.58602034103185e-05
330.003479112529,3.39903934520422e-05
333.828586473176,3.34132962863307e-05
337.698031082509,3.26146034508875e-05
341.612326858553,3.23016059438009e-05
345.571993676214,3.17753551078662e-05
349.577557436328,3.13133912995068e-05
353.629550135504,2.98240278815929e-05
357.728509936787,2.9456981350439e-05
361.874981241128,2.86975626688128e-05
366.06951475969,2.81002468409985e-05
370.312667586993,2.68966101511457e-05
374.605003274899,2.62950887515207e-05
378.947091907467,2.61789535194802e-05
383.33951017666,2.51789667097075e-05
387.782841458946,2.48930746395843e-05
392.277675892772,2.45888847435537e-05
396.824610456948,2.43725805629538e-05
401.424249049932,2.31229461959563e-05
406.077202570037,2.25595029483629e-05
410.784088996565,2.21383129555521e-05
415.545533471888,2.21081626107527e-05
420.362168384471,2.15315043739697e-05
425.234633452868,2.12111345850716e-05
430.16357581068,2.07605592890313e-05
435.149650092505,1.96006752571014e-05
440.193518520887,1.9730960548292e-05
445.295850994266,1.92150582695246e-05
450.457325175946,1.86895653299147e-05
455.678626584106,1.85554160915179e-05
460.960448682843,1.8102050067953e-05
466.303492974273,1.73149471897581e-05
471.708469091702,1.68310606225104e-05
477.176094893875,1.61986684850742e-05
482.707096560318,1.64483500452473e-05
488.302208687788,1.58782856554966e-05
493.962174387832,1.5110457488591e-05
499.687745385488,1.53298101976751e-05
505.479682119124,1.50705471012571e-05
511.338753841433,1.42964352703859e-05
517.265738721602,1.43346239629594e-05
523.261423948666,1.3919207848794e-05
529.326605836056,1.31660886115642e-05
535.462089927361,1.34799770306221e-05
541.668691103315,1.30118909015364e-05
547.947233690029,1.27409300110075e-05
554.298551568467,1.26616363236891e-05
560.723488285203,1.18325169464012e-05
567.222897164454,1.20085403881915e-05
573.797641421413,1.18304473817183e-05
580.448594276898,1.11818286465137e-05
587.176639073326,1.11303220142572e-05
593.982669392036,1.04365413260634e-05
600.867589171969,1.03965886529956e-05
607.832312829723,1.00542376586754e-05
614.877765381002,1.02508456602464e-05
622.004882563471,9.63360240396972e-06
629.214610961034,9.27566081236486e-06
636.507908129557,9.34803522709566e-06
643.885742724042,9.19000739546895e-06
651.34909462728,9.19586380902494e-06
658.898955079995,8.9161165188255e-06
666.536326812491,8.32757838268604e-06
674.262224177834,8.39085311241665e-06
682.077673286569,8.04343475910414e-06
689.983712143002,7.8139089298274e-06
697.981390783066,7.9996835018289e-06
706.071771413777,7.52989866602965e-06
714.255928554313,7.4397256007329e-06
722.534949178721,7.38820557618037e-06
730.909932860291,7.39497339330052e-06
739.381991917587,6.71788977683508e-06
747.952251562182,6.60707866548857e-06
756.621850048105,6.44444380186719e-06
765.391938823015,6.48257695117574e-06
774.263682681127,6.2389266398405e-06
783.23825991792,6.06913514500848e-06
792.316862486625,6.10544558604224e-06
801.50069615654,5.76564086796452e-06
810.790980673169,5.7716907870022e-06
820.18894992022,5.62775834815553e-06
829.695852083491,5.62019449669976e-06
839.312949816636,5.33380125797953e-06
849.041520408875,5.11589568554873e-06
858.882855954625,5.08455833209129e-06
868.838263525118,5.15102266469842e-06
878.909065341995,5.01735826071159e-06
889.096598952916,4.64769918192699e-06
899.402217409204,4.68889666355135e-06
909.827289445556,4.67419202802532e-06
920.373199661822,4.3814902211024e-06
931.041348706908,4.25613729059732e-06
941.833153464795,4.51689383346246e-06
952.750047242729,4.31469073549471e-06
963.793479961579,4.31185272415254e-06
974.964918348409,4.09353557118245e-06
986.265846131282,3.88435312220454e-06
997.69776423632,4.09048542819758e-06
1009.26219098705,3.68346173229724e-06
1020.96066230605,3.86004245083801e-06
1032.79473191895,3.58679591784253e-06
1044.76597156081,3.60969219971137e-06
1056.87597118481,3.66512813253287e-06
1069.12633917348,3.28522977353819e-06
1081.51870255229,3.3201423547968e-06
1094.05470720574,3.26028466220321e-06
1106.73601809597,3.13933152527248e-06
1119.56431948388,3.14215244584118e-06
1132.54131515281,2.88223445077983e-06
1145.66872863487,2.83290165641206e-06
1158.94830343981,2.89428898488005e-06
1172.3818032866,2.76479843982876e-06
1185.97101233767,2.62439135280464e-06
1199.71773543589,2.76853957993308e-06
1213.62379834424,2.61628626804261e-06
1227.69104798836,2.71294909392404e-06
1241.92135270178,2.39546636575382e-06
1256.31660247412,2.42650616546711e-06
1270.87870920206,2.38051522886774e-06
1285.6096069433,2.26557342827917e-06
1300.51125217341,2.18978886353628e-06
1315.58562404571,2.35417483728535e-06
1330.83472465408,2.14220005051e-06
1346.26057929891,2.24812847145888e-06
1361.86523675608,2.24231067261189e-06
1377.65076954905,2.08617896876378e-06
1393.61927422414,2.12122671248083e-06
1409.77287162897,1.8867350180395e-06
1426.11370719413,1.86558802397633e-06
1442.64395121816,2.03557685212778e-06
1459.36579915576,1.88377378078403e-06
1476.28147190939,1.8133736859138e-06
1493.39321612425,1.72510818366059e-06
1510.70330448666,1.85007018098897e-06
1528.21403602587,1.67235737609465e-06
1545.92773641948,1.800404181932e-06
1563.84675830225,1.56623628550968e-06
1581.9734815786,1.66092404557381e-06
1600.3103137387,1.52615222550455e-06
1618.8596901782,1.66586712615738e-06
1637.62407452169,1.60894923705429e-06
1656.60595894992,1.43414805146941e-06
1675.80786453077,1.48838179922904e-06
1695.23234155412,1.41672091474201e-06
1714.88196987054,1.37847646198605e-06
1734.75935923393,1.3172146268982e-06
1754.86714964815,1.43069707665534e-06
1775.20801171764,1.24132695762585e-06
1795.7846470021,1.21360171230381e-06
1816.59978837533,1.35802965571035e-06
1837.65620038817,1.25184193905598e-06
1858.95667963569,1.16099444592589e-06
1880.50405512858,1.1230141614679e-06
1902.30118866895,1.17862535947939e-06
1924.35097523033,1.16097367836657e-06
1946.65634334226,1.11400824008131e-06
1969.22025547917,1.07756424104623e-06
1992.04570845387,1.08307743857948e-06
2015.13573381556,9.54420467523438e-07
2038.49339825246,1.09926861008627e-06
2062.12180399914,9.24911416174635e-07
2086.0240892485,1.00375445098276e-06
2110.2034285686,9.16328202824763e-07
2134.66303332425,9.91629781437042e-07
2159.40615210357,9.6479696818148e-07
2184.43607114943,9.28149460582625e-07
2209.7561147959,9.45213488301035e-07
2235.3696459098,8.63940959699281e-07
2261.28006633728,8.71548688790352e-07
2287.4908173557,7.60408836431317e-07
2314.00538013065,8.13447397134736e-07
2340.82727617829,7.61461567294383e-07
2367.96006783308,8.08770482118158e-07
2395.40735872088,7.79800241916753e-07
2423.1727942376,7.95996868808915e-07
2451.26006203334,7.63461910846145e-07
2479.67289250216,7.12009603460457e-07
2508.41505927754,7.83089184142418e-07
2537.49037973357,7.39269590788959e-07
2566.90271549195,6.26168488358863e-07
2596.65597293487,7.34737744095396e-07
2626.75410372384,6.80162691567821e-07
2657.20110532451,6.45639986860364e-07
2688.00102153761,5.95924029986177e-07
2719.15794303602,5.83565282927222e-07
2750.67600790807,5.98942451994905e-07
2782.55940220713,5.71808195573619e-07
2814.81236050758,6.53162475330563e-07
2847.43916646725,6.36476877932274e-07
2880.4441533963,5.38689364299344e-07
2913.83170483279,5.82036828347552e-07
2947.60625512486,4.99102023167512e-07
2981.77229001967,4.95268814228411e-07
3016.3343472592,5.6410604793612e-07
3051.29701718287,4.9193048807131e-07
3086.66494333727,5.1485660567106e-07
3122.44282309286,5.25321810109982e-07
3158.63540826782,4.65116697991475e-07
3195.24750575921,4.48655343552159e-07
3232.28397818138,5.00786281961663e-07
3269.74974451177,4.41543659313122e-07
3307.64978074424,4.94360098598651e-07
3345.98912054997,4.27292328931196e-07
3384.77285594598,4.04833753198259e-07
3424.00613797143,4.9133141137267e-07
3463.69417737173,4.25183498543555e-07
3503.84224529068,4.41635644777102e-07
3544.45567397044,4.39091705028897e-07
3585.53985745982,4.51455374629707e-07
3627.10025233065,4.10824891650505e-07
3669.14237840249,3.79449801985843e-07
3711.67181947577,4.20317408433624e-07
3754.69422407334,3.87382335115579e-07
3798.21530619074,3.5889422125297e-07
3842.24084605506,4.07855487357361e-07
3886.77669089267,3.9747793370625e-07
3931.82875570577,3.99720852157532e-07
3977.40302405804,3.73408130758105e-07
4023.50554886929,3.75835579099629e-07
4070.14245321944,3.48311806479693e-07
4117.31993116168,3.23516630698381e-07
4165.04424854518,3.14989478944633e-07
4213.32174384729,3.19617302554725e-07
4262.15882901532,3.16802038351019e-07
4311.56199031823,3.58419947037173e-07
4361.53778920801,2.84269586509404e-07
4412.09286319119,2.81129590582019e-07
4463.2339267104,3.1918879386923e-07
4514.9677720361,3.4643048225323e-07
4567.30127016875,2.70981953591725e-07
4620.24137175131,3.25816711245432e-07
4673.79510799246,2.68394042255448e-07
4727.96959160039,3.37766221210557e-07
4782.77201772749,2.9692263774687e-07
4838.20966492596,3.05980611204247e-07
4894.28989611453,2.99041827164725e-07
4951.02015955635,2.5423978925825e-07
5008.40798984821,2.60799941449237e-07
5066.46100892127,2.78923091448503e-07
5125.18692705333,2.977026987105e-07
5184.59354389291,2.49071338852905e-07
5244.68874949512,2.50455466133759e-07
5305.48052536957,2.78980687658944e-07
5366.97694554048,2.5280444499669e-07
5429.18617761894,2.60404895762447e-07
5492.11648388779,2.48532932574243e-07
5555.77622239888,2.49479814899769e-07
5620.17384808319,2.29335372519191e-07
5685.31791387375,2.29433397699299e-07
5751.21707184161,2.23361957911413e-07
5817.88007434494,2.52958745442012e-07
5885.31577519145,2.19338938826619e-07
5953.53313081437,2.25270843287681e-07
6022.54120146193,2.28724814108828e-07
6092.34915240071,2.45717147355855e-07
6162.96625513294,2.11470198892028e-07
6234.40188862786,2.48242159823687e-07
6306.66554056741,1.95970371647514e-07
6379.76680860628,2.00632160469959e-07
6453.7154016467,1.96126626904214e-07
6528.52114112785,2.14599214205704e-07
6604.19396233031,2.06158058846994e-07
6680.74391569562,2.12151627556154e-07
6758.18116816111,1.86504869296807e-07
6836.51600451024,2.24641475722045e-07
6915.75882873853,2.15917826217198e-07
6995.92016543537,1.90195464721703e-07
7077.01066118189,1.93694519919972e-07
7159.04108596489,1.78575914542356e-07
7242.02233460732,2.18518084381447e-07
7325.96542821523,1.81205472162117e-07
7410.88151564157,2.21580160869414e-07
7496.78187496688,2.20607117655294e-07
7583.67791499719,1.77706299593245e-07
7671.5811767793,2.02889372846462e-07
7760.50333513357,1.88109029849568e-07
7850.45620020451,1.84050505415745e-07
7941.45171902934,1.81449455340817e-07
8033.50197712473,1.66095583123894e-07
8126.61920009195,2.09707725516295e-07
8220.81575524054,1.7262217790639e-07
8316.10415323096,2.074660000327e-07
8412.49704973612,1.87326021436505e-07
8510.00724712225,1.77440401507595e-07
8608.64769614924,1.64628467061111e-07
8708.43149769072,1.59229525251843e-07
8809.37190447399,1.91449155157099e-07
8911.4823228402,1.73943217894009e-07
9014.77631452492,1.74388899730516e-07
9119.2675984593,1.78652260328148e-07
9224.97005259217,1.84658786002951e-07
9331.89771573324,1.54138173096641e-07
9440.0647894176,1.83093098890505e-07
9549.48563979197,1.57563894185878e-07
9660.17479952265,1.7632466158409e-07
9772.14696972573,1.6597646615779e-07
9885.41702191957,1.76629510568528e-07
10000,1.64172247100456e-07


==> tikzfigs/data/d_2_dense_15_45.dat <==
0.1,0.818984511359561
0.101159111222383,0.818263800549386
0.102331657833024,0.817623429595811
0.103517795563018,0.816984498883556
0.104717681948552,0.816429069956263
0.105931476351837,0.815876678692583
0.107159339982267,0.815327324822054
0.108401435917833,0.814781000884001
0.109657929126781,0.813725163208347
0.110928986489522,0.812755354214966
0.112214776820798,0.811777330781197
0.1135154708921,0.811039445876471
0.114831241454351,0.809879524408047
0.11616226326085,0.808705244425058
0.117508713090481,0.807577647763673
0.11887076977119,0.807124199390818
0.120248614203741,0.806056574862945
0.121642429385737,0.805042962734897
0.123052400435926,0.80401836246144
0.124478714618791,0.802982402963096
0.125921561369415,0.801934698118819
0.127381132318648,0.800942648566703
0.128857621318552,0.800007413066937
0.130351224468151,0.798992430854073
0.131862140139475,0.79803442030196
0.133390569003906,0.797134471139138
0.134936714058831,0.796152824794044
0.136500780654601,0.795300179645109
0.138082976521809,0.794364765540393
0.139683511798874,0.793488358696016
0.141302599059953,0.792599429030274
0.142940453343176,0.791770282226507
0.144597292179202,0.789472618959544
0.146273335620113,0.788134772229277
0.14796880626864,0.786770174012653
0.149683929307726,0.785377874324012
0.151418932530435,0.784016637430812
0.153174046370208,0.782626242623277
0.154949503931463,0.781265886510965
0.156745541020559,0.779595149657777
0.158562396177114,0.778035679747346
0.160400310705682,0.777404155827815
0.162259528707809,0.775770369081285
0.164140297114447,0.774728265140015
0.166042865718753,0.772973124824735
0.167967487209265,0.771233800173278
0.169914417203463,0.769455766155977
0.171883914281715,0.767691942940441
0.173876240021625,0.765887262647253
0.175891659032773,0.764094920060985
0.177930438991858,0.762259331830526
0.179992850678248,0.760433915010562
0.182079168009946,0.758562601897272
0.184189668079971,0.756698974683931
0.186324631193156,0.754786516568954
0.18848434090338,0.752878912834778
0.190669084051225,0.750919237396267
0.192879150802078,0.748582477794203
0.195114834684662,0.746576906461963
0.197376432630026,0.744350099061219
0.199664245010979,0.742112036568211
0.201978575681988,0.739809356781766
0.204319732019527,0.737415032049485
0.206688024962908,0.735076335022952
0.209083769055575,0.73272898304589
0.21150728248688,0.730371230362361
0.213958887134342,0.727948769540022
0.216438908606402,0.725459495803366
0.218947676285662,0.723017935036201
0.221485523372636,0.72038106275251
0.224052786930002,0.717717910054447
0.226649807927369,0.71497562711201
0.229276931286565,0.712296342213229
0.231934505927443,0.709654393512784
0.234622884814226,0.70693083956108
0.237342425002387,0.704122989811644
0.240093487686065,0.701333278068771
0.242876438246045,0.698926339765923
0.245691646298279,0.695976793263458
0.24853948574298,0.693048856887758
0.25142033481428,0.690328954964439
0.254334576130465,0.687414063879389
0.257282596744793,0.684407060140773
0.260264788196901,0.681359129653409
0.263281546564802,0.678266699471283
0.266333272517498,0.675067909519411
0.269420371368188,0.671842352247732
0.272543253128103,0.669103071064385
0.275702332560958,0.666220541597814
0.278898029238044,0.663374770668294
0.282130767593947,0.660501602374093
0.285400976982924,0.657536770248127
0.288709091735924,0.65436492312235
0.292055551218275,0.651564349294114
0.295440799888038,0.648735073091504
0.298865287355038,0.645873264965856
0.302329468440578,0.642911083904232
0.305833803237843,0.639908242866279
0.309378757173014,0.636724396957781
0.312964801067075,0.633612262237976
0.316592411198352,0.630448444489175
0.320262069365765,0.627227759187853
0.32397426295282,0.624767713025923
0.327729484992338,0.622058825019708
0.331528234231942,0.619389151911961
0.335371015200293,0.616612508642205
0.339258338274099,0.613864092065377
0.343190719745904,0.61062302425434
0.347168681892656,0.607594101717356
0.351192753045073,0.604931323219537
0.355263467657814,0.602153263658713
0.359381366380463,0.599326110210742
0.363546996129332,0.596514682605778
0.367760910160103,0.593568502677095
0.372023668141307,0.590551807995788
0.376335836228653,0.587820976539657
0.380697987140229,0.585031920776759
0.385110700232557,0.582253531999208
0.38957456157755,0.579329668746185
0.394090164040345,0.576398422889055
0.398658107358044,0.573593008493586
0.403278998219371,0.571055699352752
0.407953450345245,0.568462616483954
0.412682084570295,0.565804604318664
0.417465528925314,0.563148527896545
0.422304418720667,0.560330131976442
0.427199396630678,0.557491017134887
0.432151112778976,0.554542585153364
0.43716022482485,0.551472246427364
0.44222739805059,0.548340282260093
0.447353305449847,0.545834108149094
0.452538627817017,0.542830629464186
0.457784053837662,0.540224224892848
0.463090280179974,0.537589303775106
0.468458011587305,0.534863348660947
0.473887960971765,0.532032885937344
0.479380849508911,0.529022243834666
0.484937406733524,0.526640870162255
0.490558370636505,0.524148474053798
0.496244487762892,0.521608346595046
0.501996513311008,0.518919984142635
0.507815211232767,0.516063791646063
0.513701354335134,0.513096937260852
0.519655724382766,0.510757716014523
0.525679112201842,0.508386745754829
0.531772317785097,0.505860025704389
0.53793615039807,0.503093274712533
0.544171428686589,0.501017317913997
0.550478980785497,0.498708345634852
0.556859644428641,0.496711157711126
0.563314267060135,0.494278391011519
0.569843705946914,0.491830472777911
0.576448828292588,0.489171485318958
0.583130511352622,0.487164702299955
0.58988964255085,0.485289581981861
0.596727119597331,0.483317236743423
0.603643850607587,0.481127527419544
0.610640754223204,0.479208600385825
0.617718759733849,0.477161947882971
0.624878807200689,0.474564924833841
0.632121847581245,0.472921854435656
0.639448842855694,0.471114678932088
0.646860766154633,0.469353576391786
0.654358601888323,0.468491360142346
0.661943345877439,0.467536162560718
0.669616005485322,0.466438057853963
0.677377599751775,0.465053977955862
0.685229159528406,0.463506581867255
0.693171727615541,0.461558953235822
0.701206358900718,0.459321320578333
0.7093341204988,0.458024478368393
0.717556091893693,0.457569019495552
0.725873365081725,0.456122446042948
0.734287044716676,0.456386725881983
0.742798248256492,0.456369150237257
0.751408106111697,0.456186046845515
0.760117761795533,0.455643640837546
0.768928372075831,0.454426024125296
0.777841107128649,0.454525208928704
0.786857150693685,0.453482528654329
0.795977700231498,0.451971788524822
0.805203967082548,0.449716145749406
0.814537176628074,0.451147364309085
0.823978568452852,0.450924498861568
0.833529396509819,0.450518699533327
0.843190929286626,0.451056710056555
0.852964449974102,0.451293501115653
0.862851256636689,0.450799583624394
0.872852662384838,0.449638328905906
0.882969995549409,0.44767209927742
0.893204599858097,0.446179634158037
0.903557834613893,0.447074825494601
0.914031074875623,0.447018362612135
0.924625711640574,0.446356880554198
0.935343152029238,0.446373319492735
0.9461848194722,0.445185574502735
0.957152153899186,0.434229012943845
0.968246611930312,0.421925602500904
0.979469667069539,0.408222115812112
0.99082280990038,0.393097165383732
1.00230754828387,0.37653167915444
1.01392540755882,0.358642301504247
1.02567793074442,0.339453610174388
1.03756667874519,0.336738855997287
1.04959323055823,0.333976813018301
1.061759183483,0.331187382363153
1.07406615333343,0.328376724502139
1.08651577465254,0.325533967002373
1.0991097009295,0.322664361369048
1.11184960481927,0.319759214245567
1.12473717836475,0.316814956677669
1.13777413322149,0.313835460959168
1.15096220088503,0.310910647547588
1.16430313292088,0.307941974072004
1.17779870119712,0.304934997580947
1.19145069811978,0.301887433860228
1.20526093687084,0.298890937917168
1.21923125164911,0.29585914561431
1.23336349791378,0.292786075820153
1.24765955263087,0.289857195627448
1.26212131452255,0.286804060853602
1.27675070431927,0.283810104769835
1.29154966501488,0.280875256136233
1.30652016212472,0.277916740475945
1.32166418394661,0.275021783548407
1.33698374182495,0.272196135533679
1.35248087041788,0.269443086544287
1.36815762796747,0.266675997904651
1.38401609657313,0.263987850444235
1.4000583824681,0.261381555020902
1.4162866162992,0.258859691942915
1.43270295340983,0.256424395750198
1.44930957412622,0.254077239829842
1.46610868404698,0.251819124532745
1.4831025143361,0.249740538607417
1.50029332201922,0.247660092681418
1.51768339028341,0.245756942372207
1.53527502878042,0.243938014706304
1.55307057393346,0.24219953614879
1.57107238924745,0.240536634563713
1.58928286562298,0.239034395515044
1.60770442167382,0.237686111168341
1.62633950404819,0.236392558523833
1.64519058775366,0.235235875377246
1.6642601764859,0.23411421149296
1.6835508029612,0.23310772809401
1.70306502925284,0.232111909273428
1.72280544713139,0.231297241912981
1.74277467840892,0.230464633699027
1.76297537528721,0.229690426197212
1.78341022071001,0.229050725895264
1.80408192871938,0.22834225443132
1.82499324481615,0.227639272245124
1.84614694632455,0.227016285272237
1.86754584276108,0.226240085163741
1.88919277620767,0.225526748008905
1.91109062168914,0.224746662595232
1.93324228755505,0.223975675260313
1.95565071586595,0.223102294692291
1.97831888278416,0.222109768502271
2.00124979896904,0.22117176690765
2.0244465099768,0.21999006982347
2.04791209666509,0.218835793484769
2.07164967560207,0.217507344234568
2.09566239948043,0.216089016519248
2.11995345753607,0.214571447888711
2.14452607597167,0.212946431952949
2.16938351838518,0.211206865560531
2.19452908620331,0.20934668356159
2.21996611911995,0.207360784391868
2.24569799553977,0.205244949560545
2.27172813302691,0.203091419487676
2.29805998875885,0.20080178977188
2.32469705998565,0.198469534374232
2.35164288449435,0.195997261231856
2.37890104107889,0.193479236277548
2.40647515001542,0.190914281062404
2.43436887354311,0.188205975844044
2.46258591635055,0.185448989104216
2.49113002606779,0.182642433508523
2.52000499376409,0.17978538068825
2.54921465445142,0.176971547377344
2.5787628875938,0.174010100063897
2.60865361762255,0.171088953239191
2.63889081445751,0.168111824221611
2.66947849403432,0.165076984049729
2.70042071883777,0.162075916377804
2.73172159844138,0.159012429055442
2.76338529005317,0.156069546189882
2.79541599906786,0.153057776761664
2.82781797962534,0.150066177896819
2.86059553517574,0.146998958411465
2.89375301905095,0.144035010011485
2.92729483504282,0.141077627066137
2.96122543798803,0.138211922168386
2.99554933435981,0.135251995811203
3.0302710828664,0.13237220419955
3.06539529505653,0.129565484528418
3.10092663593193,0.126736577803963
3.13686982456688,0.123967210591929
3.17322963473498,0.121249891400778
3.21001089554317,0.118577035255794
3.24721849207313,0.115855312324625
3.28485736603004,0.113249001055062
3.32293251639897,0.110664131546528
3.36144900010876,0.108176813799188
3.40041193270371,0.105694271886697
3.43982648902292,0.103208687461239
3.47969790388769,0.100794449541381
3.52003147279668,0.0984421089245875
3.56083255262928,0.0961422900182901
3.60210656235707,0.0938857083684827
3.64385898376354,0.0916631900349148
3.68609536217216,0.0895441132070723
3.72882130718284,0.0874397695976206
3.772042493417,0.0853413966785324
3.81576466127125,0.0833167692250676
3.85999361767977,0.0812797438012621
3.90473523688556,0.0793719977727328
3.94999546122065,0.0774328364195224
3.99578030189527,0.0756015289707299
4.04209583979631,0.0737206233509318
4.08894822629486,0.0719991171485804
4.13634368406328,0.0702093184967962
4.18428850790158,0.0685564707491945
4.23278906557355,0.0668875963345867
4.28185179865241,0.0652635078286422
4.3314832233764,0.0636738648140131
4.38168993151419,0.0621085956111859
4.4324785912404,0.0606251129103132
4.48385594802119,0.0591452878198441
4.53582882551019,0.0577257156427915
4.58840412645476,0.0562902103250112
4.64158883361278,0.0549590460019602
4.69539001068006,0.0535921444222773
4.7498148032285,0.0523076571197659
4.80487043965513,0.0510312715458086
4.86056423214214,0.0498152551040914
4.91690357762803,0.0485872416758388
4.97389595879006,0.0473987933375252
5.03154894503805,0.0462393178979454
5.08987019351968,0.0451577340023052
5.14886745013749,0.0440250537013728
5.20854855057766,0.0430073135171537
5.26892142135067,0.0419195141037678
5.32999408084409,0.040924531494243
5.3917746403875,0.0399538875320579
5.45427130532983,0.0389973453957469
5.51749237612913,0.0380449908448471
5.58144624945496,0.0370872466322926
5.64614141930367,0.0362220745725647
5.71158647812643,0.0353309058640481
5.7777901179705,0.034509997823227
5.84476113163363,0.0336438121913992
5.91250841383188,0.0328269257472904
5.98104096238094,0.0320481987603634
6.05036787939122,0.0312968571264585
6.1204983724767,0.0305624667529847
6.19144175597784,0.0297858881694472
6.26320745219869,0.0291044534329938
6.33580499265825,0.0284095727728356
6.40924401935645,0.0277395450662796
6.48353428605472,0.0270371086423556
6.55868565957143,0.0263864919421749
6.63470812109235,0.0257763936666345
6.71161176749628,0.0251505910869269
6.78940681269611,0.0245448264582533
6.8681035889953,0.0239931362690488
6.94771254846024,0.0233965430854147
7.02824426430835,0.0228335605621562
7.10970943231244,0.0222934666705792
7.19211887222119,0.0217659000069944
7.27548352919623,0.0212826812217492
7.35981447526577,0.0207499653774907
7.44512291079514,0.0202825195823998
7.53142016597437,0.0197876553846537
7.618717702323,0.0193366450208318
7.7070271142123,0.0188789028061885
7.79636013040523,0.0184049884377461
7.88672861561415,0.0179830961929093
7.97814457207662,0.0175636597202282
8.0706201411495,0.0171369649665629
8.16416760492147,0.0167309542782678
8.25879938784427,0.0163352978419943
8.35452805838287,0.0159764894183585
8.45136633068472,0.015607577240554
8.54932706626838,0.0152192475333191
8.64842327573172,0.0148730301062499
8.74866812047991,0.0145230002794742
8.85007491447343,0.0141940939725054
8.9526571259964,0.01384187276374
9.05642837944529,0.0135248301790193
9.16140245713852,0.0131988316074169
9.26759330114688,0.0128874318210135
9.37501501514529,0.0126130129124644
9.48368186628592,0.0123003214518711
9.59360828709314,0.0120045993916338
9.7048088773803,0.0117470328250451
9.81729840618884,0.0114545107377158
9.93109181374979,0.0112107165938509
10.0462042134681,0.0109435737504512
10.16265089393,0.0106742341454491
10.2804473209331,0.0104227826914572
10.3996091395412,0.0101789374247778
10.5201521761616,0.00996176876323605
10.6420924406472,0.00973201625876903
10.7654461284232,0.00950877161660493
10.8902296226373,0.00928212652154033
11.0164594963366,0.0090702281477387
11.1441525146679,0.00886288725255897
11.2733256371049,0.00865025693898548
11.4039960197003,0.00844960596430236
11.5361810173648,0.00825083633460477
11.6698981861715,0.00807035803572942
11.8051652856881,0.00787198492044857
11.9420002813353,0.0076977756464619
12.0804213467733,0.00751193431394057
12.2204468663149,0.00733015363104971
12.3620954373677,0.00716729066780824
12.5053858729039,0.0070130149410587
12.650337203959,0.00685732997305294
12.7969686821594,0.00669056652657374
12.9452997822792,0.00652700823196976
13.0953502048267,0.00638016156030508
13.2471398786612,0.0062397575514348
13.4006889636395,0.00609586649070743
13.5560178532937,0.00596143689424772
13.7131471775395,0.00582643225276143
13.8720978054162,0.00568115456792364
14.0328908478587,0.00555980511124288
14.195547660501,0.00543031964352303
14.3600898465126,0.00530454394622095
14.5265392594678,0.00517263689592526
14.6949180062482,0.00506668830161504
14.8652484499786,0.00493497312033872
15.0375532129974,0.00482962462768602
15.211855179861,0.00471993972478799
15.3881775003835,0.00461620604046711
15.5665435927106,0.00450849328063475
15.7469771464309,0.00440663139273512
15.9295021257212,0.00430069292997331
16.1141427725302,0.00420006937377987
16.3009236097974,0.00411361347546304
16.4898694447106,0.00401256033021684
16.6810053720006,0.00392435288695075
16.8743567772738,0.00383882267754544
17.0699493403841,0.00374613629545193
17.2678090388436,0.00365452828525307
17.4679621512725,0.00357173784271641
17.6704352608895,0.00348773309438016
17.8752552590424,0.00340993070900957
18.0824493487795,0.00332838837053386
18.2920450484629,0.00325021886003035
18.504070195423,0.00318209857325846
18.7185529496558,0.00311395706891506
18.935521797563,0.00303604721169836
19.1550055557353,0.00297091111377377
19.3770333747799,0.00290837800656538
19.6016347431919,0.00283860474003033
19.8288394912707,0.00276753748124591
20.0586777950823,0.00270073635742219
20.2911801804668,0.00264338689974114
20.5263775270925,0.00258544828034755
20.7643010725577,0.00253190715291431
21.0049824165392,0.00247286863514598
21.2484535249888,0.00241318194272078
21.4947467343798,0.00235736604915924
21.7438947560008,0.00230962327644081
21.9959306803007,0.00224599786175564
22.2508879812837,0.00219856696933739
22.5088005209546,0.00214343262213733
22.7697025538168,0.00209798768415637
23.0336287314213,0.00205215916716352
23.3006141069692,0.0020093478247824
23.5706941399673,0.0019596888730924
23.8439047009372,0.00191935743728135
24.1202820761801,0.00186557704991869
24.3998629725955,0.00182670372149619
24.6826845225569,0.00179248726140321
24.9687842888433,0.00174072945331085
25.2582002696278,0.00171078390098583
25.5509709035251,0.00166816970178312
25.8471350746956,0.00162726721766001
26.1467321180109,0.0015899722846743
26.4498018242772,0.00155798516073467
26.7563844455205,0.0015213624912631
27.0665207003324,0.00148182316059427
27.3802517792786,0.00145207861319381
27.6976193503689,0.00142204164042721
28.018665564592,0.00138195263107499
28.3434330615131,0.00135482041228779
28.6719649749377,0.00131976353732156
29.0043049386399,0.00129897669586611
29.3404970921579,0.00126131192879798
29.680586086656,0.00123889146095605
30.0246170908555,0.00121121736422216
30.3726357970331,0.0011787874882733
30.72468842709,0.00115195589707302
31.0808217386906,0.00113062715150413
31.4410830314726,0.00110483711016368
31.8055201533292,0.00107460613905537
32.1741815067637,0.00104937935142152
32.5471160553185,0.00102863157620036
32.9243733300777,0.00100244087644624
33.3060034362459,0.000979630706750522
33.6920570598027,0.000959414541135065
34.0825854742345,0.000940932535055414
34.4776405473446,0.00091433933451065
34.8772747481418,0.00089652571612348
35.2815411538088,0.000877416549320413
35.6904934567523,0.000855867892527458
36.1041859717334,0.000839186597811212
36.5226736430818,0.000817415696541902
36.946012051993,0.000797567992656583
37.3742574239106,0.000778006111216598
37.8074666359935,0.000765171387460226
38.24569722467,0.000741029327152332
38.6890073932798,0.00072790288140855
39.1374560198038,0.000707810423762223
39.5911026646846,0.00069444319640102
40.0500075787361,0.000677802499017942
40.5142317111465,0.000663360515912441
40.9838367175726,0.000648749280683354
41.4588849683291,0.000631594941827466
41.9394395566719,0.000616833312187332
42.4255643071778,0.000609071510768493
42.9173237842216,0.000591122475592385
43.4147833005509,0.000574776908002971
43.9180089259609,0.000564155031427411
44.4270674960688,0.000549292935235929
44.9420266211914,0.000541026566351351
45.462954695324,0.000529353302163137
45.9899209052244,0.000517948602392512
46.5229952396019,0.000503609212505471
47.0622484984128,0.000489706134016028
47.6077523022637,0.000479324577777836
48.1595791019235,0.000468936796805714
48.7178021879463,0.000461360544603823
49.2824957004051,0.000446705348748901
49.8537346387389,0.000440060799335688
50.4315948717136,0.000431369436689756
51.0161531474983,0.000416919093131989
51.6074871038591,0.000410924936199317
52.2056752784698,0.000397426963404164
52.8107971193433,0.000390141054349489
53.4229329953835,0.000384827821158923
54.0421642070592,0.000371610160658019
54.6685729972018,0.000363449826857281
55.302242561929,0.000355930392630089
55.9432570616938,0.000350222521744604
56.5917016324624,0.000341891845441003
57.2476623970218,0.000331967676330369
57.9112264764176,0.00032662598942665
58.5824820015254,0.000315913740788212
59.2615181247555,0.000310950867621613
59.9484250318941,0.000301754919506749
60.6432939540806,0.000298933614608851
61.3462171799251,0.000292472558760311
62.057288067765,0.000282594242434139
62.776601058065,0.000279213719871985
63.5042516859596,0.000272295019804499
64.2403365939419,0.000266521006906279
64.9849535446989,0.000256776197701188
65.7382014340959,0.000252099370713798
66.5001803043112,0.000247143396655021
67.2709913571234,0.000241252590179942
68.0507369673521,0.000233695993811885
68.839520696455,0.000232582572247571
69.6374473062822,0.00022347657165976
70.4446227729904,0.00021867162025714
71.2611543011175,0.000216848964024968
72.0871503378214,0.00020809981365248
72.9227205872831,0.000203934234132662
73.7679760252773,0.000202737393984721
74.6230289139111,0.000194593159731742
75.4879928165343,0.000190306161366112
76.3629826128224,0.000187991237811752
77.248114514034,0.000181760998778335
78.1435060784454,0.00017767857098109
79.0492762269642,0.000173647661139799
79.9655452589235,0.000171395822849294
80.8924348680594,0.000168666098739733
81.8300681586739,0.000163170486285345
82.7785696619847,0.000160070630193394
83.7380653526649,0.000156819082205315
84.708682665574,0.000150875417444659
85.6905505126835,0.000150469363513032
86.6837993001977,0.000145598706288321
87.6885609458743,0.000140651944624834
88.704968896544,0.000139679242763581
89.7331581458352,0.000136172720889884
90.7732652521022,0.000133966029633567
91.8254283565628,0.000129895852195135
92.889787201645,0.000127473064499498
93.9664831495469,0.000123373458395257
95.0556592010119,0.000120792223305392
96.157460014321,0.000119468526187178
97.2720319245054,0.000115864827902018
98.3995229627823,0.000112763235878164
99.5400828762152,0.00010960714441696
100.693863147603,0.000108807677176958
101.861017015598,0.000106514329030282
103.041699495059,0.000101923152747739
104.23606739764,0.000100059388275289
105.444279352617,9.97804819429793e-05
106.666495827954,9.69756906960623e-05
107.902879151618,9.33348195127611e-05
109.153593533139,9.31721651610485e-05
110.418805085416,8.93294843866712e-05
111.698681846782,8.86643548885303e-05
112.993393803322,8.66931889402105e-05
114.303112911448,8.44162426233997e-05
115.628013120738,8.26804374145902e-05
116.968270397038,7.95418764978326e-05
118.324062745838,7.82426526269947e-05
119.695570235904,7.66192373481653e-05
121.082975023204,7.50346706880829e-05
122.486461375093,7.37248150114518e-05
123.906215694792,7.03157543959754e-05
125.34242654614,6.9793199444984e-05
126.795284678643,6.71098028468598e-05
128.264983052806,6.69087755927842e-05
129.751716865759,6.40468299269874e-05
131.255683577184,6.28583337712128e-05
132.777082935543,6.27500246188499e-05
134.316117004602,6.07406682471686e-05
135.872990190271,5.84128411474126e-05
137.447909267754,5.71501480623781e-05
139.041083409007,5.59592712063077e-05
140.652724210524,5.59646082424814e-05
142.283045721435,5.37976796302288e-05
143.932264471941,5.25504686556231e-05
145.600599502065,5.0833500061506e-05
147.28827239075,5.13811150155586e-05
148.995507285286,4.84329803260009e-05
150.722530931076,4.86275943559308e-05
152.469572701757,4.81090174546738e-05
154.236864629663,4.50563089924734e-05
156.024641436637,4.55232625503109e-05
157.833140565212,4.34838890489268e-05
159.662602210143,4.26938442832911e-05
161.513269350309,4.28312076185566e-05
163.385387780986,4.15729657785742e-05
165.27920614649,4.03318212267744e-05
167.194975973199,3.84995977845324e-05
169.132951702965,3.90135799323927e-05
171.093390726902,3.73734477329869e-05
173.076553419573,3.6293208356302e-05
175.082703173572,3.64853538246203e-05
177.112106434509,3.50321071398046e-05
179.16503273639,3.42103235564748e-05
181.241754737424,3.2674122854317e-05
183.342548256229,3.23738270066713e-05
185.46769230847,3.17588057149688e-05
187.617469143912,3.08653785699882e-05
189.79216428391,3.12432637676693e-05
191.992066559328,2.94319340787268e-05
194.217468148903,2.83861779345715e-05
196.468664618045,2.76544168688539e-05
198.745954958098,2.82494792107869e-05
201.04964162605,2.64424328785071e-05
203.380030584698,2.6110533227307e-05
205.737431343291,2.63725490983271e-05
208.122156998634,2.47835424143872e-05
210.534524276671,2.47451817831655e-05
212.974853574552,2.36245305958911e-05
215.443469003188,2.30632219761232e-05
217.940698430296,2.31117952020652e-05
220.466873523941,2.23179712165995e-05
223.022329796594,2.19303895872579e-05
225.607406649686,2.16712421684295e-05
228.22244741869,2.11604685303165e-05
230.867799418717,2.12621087031131e-05
233.543813990648,2.00308065459471e-05
236.250846547795,1.94384454726912e-05
238.989256623105,1.86601100782983e-05
241.759407916913,1.93385035284361e-05
244.561668345245,1.79027953867582e-05
247.396410088681,1.82965410477639e-05
250.264009641792,1.80232574402587e-05
253.164847863136,1.70086044135861e-05
256.099310025846,1.62899440430626e-05
259.067785868801,1.6724265038353e-05
262.070669648385,1.55101242106484e-05
265.108360190854,1.56508880009046e-05
268.181260945302,1.53277182316892e-05
271.289780037247,1.49479225616424e-05
274.434330322837,1.4792548193174e-05
277.61532944368,1.39079729187582e-05
280.833199882317,1.3463062964689e-05
284.08836901833,1.33728695636835e-05
287.381269185107,1.34558181639334e-05
290.712337727258,1.3420419794869e-05
294.082017058706,1.28653840182045e-05
297.490754721444,1.23469858425813e-05
300.939003444972,1.22742216935051e-05
304.42722120643,1.19146882372163e-05
307.955871291423,1.14583727443029e-05
311.525422355549,1.09745929315796e-05
315.136348486648,1.1386626644958e-05
318.789129267765,1.05761070375288e-05
322.484249840844,1.02240819729683e-05
326.222200971167,9.93172488763878e-06
330.003479112529,1.01359950755558e-05
333.828586473176,1.02370254580089e-05
337.698031082509,9.52398175614341e-06
341.612326858553,9.03329310768768e-06
345.571993676214,9.6185841062282e-06
349.577557436328,9.35575933780092e-06
353.629550135504,8.900970409944e-06
357.728509936787,8.77527266101219e-06
361.874981241128,8.50345425228359e-06
366.06951475969,8.36631654918487e-06
370.312667586993,7.68891927885519e-06
374.605003274899,8.16887400913685e-06
378.947091907467,8.08144476682804e-06
383.33951017666,7.25726153508219e-06
387.782841458946,7.02653488027913e-06
392.277675892772,6.96187258531444e-06
396.824610456948,7.33195601292117e-06
401.424249049932,6.73226880088358e-06
406.077202570037,6.75640346226342e-06
410.784088996565,6.55696387643055e-06
415.545533471888,6.69851489855688e-06
420.362168384471,6.13103421055131e-06
425.234633452868,5.92937599548077e-06
430.16357581068,6.28062015708025e-06
435.149650092505,5.83117707937099e-06
440.193518520887,5.99250599049203e-06
445.295850994266,5.90499784555766e-06
450.457325175946,5.32485846176425e-06
455.678626584106,5.26783136249393e-06
460.960448682843,5.24620605886256e-06
466.303492974273,5.34670993591456e-06
471.708469091702,4.87650151398273e-06
477.176094893875,5.0120761822694e-06
482.707096560318,4.84078080554295e-06
488.302208687788,4.64388648142412e-06
493.962174387832,4.57616767405973e-06
499.687745385488,4.67545043592147e-06
505.479682119124,4.24668779242814e-06
511.338753841433,4.3330730750997e-06
517.265738721602,4.02664359622972e-06
523.261423948666,4.10981034565961e-06
529.326605836056,4.06054107839467e-06
535.462089927361,3.83755252428936e-06
541.668691103315,3.85994128578265e-06
547.947233690029,3.85360457469557e-06
554.298551568467,3.4431085160449e-06
560.723488285203,3.80452028815653e-06
567.222897164454,3.23375925071774e-06
573.797641421413,3.21091405899687e-06
580.448594276898,3.44852085338451e-06
587.176639073326,3.03710477352739e-06
593.982669392036,3.05587980987989e-06
600.867589171969,2.90461947974942e-06
607.832312829723,2.89226977582675e-06
614.877765381002,3.2186813915478e-06
622.004882563471,2.95049068372457e-06
629.214610961034,3.07142107539965e-06
636.507908129557,2.92374904201331e-06
643.885742724042,2.74726771819269e-06
651.34909462728,2.65163283747018e-06
658.898955079995,2.62659047675869e-06
666.536326812491,2.5510226970605e-06
674.262224177834,2.65687633488938e-06
682.077673286569,2.59230627980422e-06
689.983712143002,2.36196883371423e-06
697.981390783066,2.30339781136766e-06
706.071771413777,2.18349767200737e-06
714.255928554313,2.09915714805796e-06
722.534949178721,2.03094734019593e-06
730.909932860291,2.26855503637054e-06
739.381991917587,2.14299225865399e-06
747.952251562182,2.14337065892156e-06
756.621850048105,1.80540102254385e-06
765.391938823015,1.77458415476918e-06
774.263682681127,1.76808077424246e-06
783.23825991792,1.79417205968015e-06
792.316862486625,1.7502596914377e-06
801.50069615654,1.80473418942196e-06
810.790980673169,1.63224229719964e-06
820.18894992022,1.55455504530219e-06
829.695852083491,1.76494057551383e-06
839.312949816636,1.61056511116089e-06
849.041520408875,1.44319085871874e-06
858.882855954625,1.46974776452059e-06
868.838263525118,1.4418136968234e-06
878.909065341995,1.35135655144846e-06
889.096598952916,1.41544834915762e-06
899.402217409204,1.40425907321549e-06
909.827289445556,1.31376307855308e-06
920.373199661822,1.35911434991816e-06
931.041348706908,1.31140932721934e-06
941.833153464795,1.1649733331601e-06
952.750047242729,1.43609654207125e-06
963.793479961579,1.23719971923588e-06
974.964918348409,1.19519906383328e-06
986.265846131282,1.15897745898206e-06
997.69776423632,1.18400682769337e-06
1009.26219098705,1.21331862322982e-06
1020.96066230605,1.07599648578072e-06
1032.79473191895,1.09494135715709e-06
1044.76597156081,1.1742684705895e-06
1056.87597118481,1.10041759389937e-06
1069.12633917348,1.14679520507006e-06
1081.51870255229,8.8073782674419e-07
1094.05470720574,9.01658755749651e-07
1106.73601809597,8.49632161841382e-07
1119.56431948388,1.07592893128818e-06
1132.54131515281,9.95717120081697e-07
1145.66872863487,1.02008181181664e-06
1158.94830343981,8.80341032679409e-07
1172.3818032866,7.55941291496971e-07
1185.97101233767,9.36360970283048e-07
1199.71773543589,8.40320887116969e-07
1213.62379834424,8.06893922425942e-07
1227.69104798836,7.93778280939834e-07
1241.92135270178,9.0225347609695e-07
1256.31660247412,8.57279456493168e-07
1270.87870920206,7.83363327718316e-07
1285.6096069433,6.85348305148283e-07
1300.51125217341,6.83749117776151e-07
1315.58562404571,7.89312869329998e-07
1330.83472465408,6.60016305758669e-07
1346.26057929891,7.8417641424202e-07
1361.86523675608,5.94533506716143e-07
1377.65076954905,5.69822219096512e-07
1393.61927422414,6.00599783582248e-07
1409.77287162897,7.01573402045729e-07
1426.11370719413,5.46265327676953e-07
1442.64395121816,5.66972264230685e-07
1459.36579915576,6.48491371971138e-07
1476.28147190939,5.59525229214933e-07
1493.39321612425,5.91813551986479e-07
1510.70330448666,5.02074280671603e-07
1528.21403602587,5.43767100540965e-07
1545.92773641948,4.62270844793066e-07
1563.84675830225,4.73273189264463e-07
1581.9734815786,4.91343671573694e-07
1600.3103137387,5.10131832277593e-07
1618.8596901782,4.14671363497239e-07
1637.62407452169,5.28876209948605e-07
1656.60595894992,5.17478346515183e-07
1675.80786453077,4.82757965169505e-07
1695.23234155412,4.16965496953646e-07
1714.88196987054,3.76675905268946e-07
1734.75935923393,4.72546265777905e-07
1754.86714964815,3.69122145983723e-07
1775.20801171764,4.75228580300792e-07
1795.7846470021,4.00599583234777e-07
1816.59978837533,3.37223284200503e-07
1837.65620038817,3.39531655761119e-07
1858.95667963569,3.62411493902047e-07
1880.50405512858,4.13453695039343e-07
1902.30118866895,3.82170992651403e-07
1924.35097523033,3.72468938014558e-07
1946.65634334226,3.70446255157353e-07
1969.22025547917,4.08850554243415e-07
1992.04570845387,4.01260487390443e-07
2015.13573381556,3.10587664439019e-07
2038.49339825246,2.90773883863644e-07
2062.12180399914,3.69660304981715e-07
2086.0240892485,3.23818334756315e-07
2110.2034285686,2.64240517394708e-07
2134.66303332425,3.10185974044289e-07
2159.40615210357,3.49119739918148e-07
2184.43607114943,2.81359005853231e-07
2209.7561147959,3.24013704171572e-07
2235.3696459098,2.96796501429728e-07
2261.28006633728,3.23637246297207e-07
2287.4908173557,2.72320619293807e-07
2314.00538013065,3.07639505960143e-07
2340.82727617829,3.44104132827623e-07
2367.96006783308,3.03753795248184e-07
2395.40735872088,2.77019196358129e-07
2423.1727942376,2.28893222528742e-07
2451.26006203334,2.5643518463441e-07
2479.67289250216,2.3094009204829e-07
2508.41505927754,2.72108899096525e-07
2537.49037973357,2.68626762357662e-07
2566.90271549195,2.37551197837306e-07
2596.65597293487,2.05420950725284e-07
2626.75410372384,1.95338062293784e-07
2657.20110532451,2.33025214904516e-07
2688.00102153761,2.42698961761521e-07
2719.15794303602,2.54366849392683e-07
2750.67600790807,1.87778453039138e-07
2782.55940220713,1.82451600315072e-07
2814.81236050758,2.62331010861941e-07
2847.43916646725,2.27996615163201e-07
2880.4441533963,2.0967666888104e-07
2913.83170483279,2.12618827280185e-07
2947.60625512486,2.3735600317058e-07
2981.77229001967,1.68866535645343e-07
3016.3343472592,1.90401623477609e-07
3051.29701718287,1.75058628763406e-07
3086.66494333727,1.75096512255018e-07
3122.44282309286,2.35483726686195e-07
3158.63540826782,1.77951633730129e-07
3195.24750575921,2.18003813282059e-07
3232.28397818138,1.50793768862996e-07
3269.74974451177,2.35424834098419e-07
3307.64978074424,1.41425699900555e-07
3345.98912054997,1.74192686671627e-07
3384.77285594598,1.63348407445869e-07
3424.00613797143,1.76296229695134e-07
3463.69417737173,1.72905532636352e-07
3503.84224529068,1.76006937599019e-07
3544.45567397044,1.82607145047734e-07
3585.53985745982,1.61669217877725e-07
3627.10025233065,1.44654216174171e-07
3669.14237840249,1.30212024179807e-07
3711.67181947577,1.62023654908283e-07
3754.69422407334,1.91893437006574e-07
3798.21530619074,2.01954546478717e-07
3842.24084605506,1.43943467177364e-07
3886.77669089267,1.98322410876438e-07
3931.82875570577,1.5516716929806e-07
3977.40302405804,1.25280847468768e-07
4023.50554886929,1.46816194595172e-07
4070.14245321944,1.67554673360111e-07
4117.31993116168,1.58564253636937e-07
4165.04424854518,1.36186539436851e-07
4213.32174384729,1.4655246216649e-07
4262.15882901532,1.23825941699917e-07
4311.56199031823,1.75110690788318e-07
4361.53778920801,1.43239413103191e-07
4412.09286319119,1.31471318377402e-07
4463.2339267104,1.14567089559886e-07
4514.9677720361,1.55297410042824e-07
4567.30127016875,1.44284565613234e-07
4620.24137175131,1.27661608711457e-07
4673.79510799246,1.06240195497316e-07
4727.96959160039,1.47016985965539e-07
4782.77201772749,1.64474972029443e-07
4838.20966492596,1.25475955045931e-07
4894.28989611453,1.0585339998954e-07
4951.02015955635,1.01764091769904e-07
5008.40798984821,1.25093921891222e-07
5066.46100892127,1.55734608173892e-07
5125.18692705333,1.5288777619891e-07
5184.59354389291,1.0206347316328e-07
5244.68874949512,1.0577684085673e-07
5305.48052536957,9.83963239771643e-08
5366.97694554048,1.168614362661e-07
5429.18617761894,1.08472602528301e-07
5492.11648388779,1.14821177012528e-07
5555.77622239888,1.28626735225312e-07
5620.17384808319,1.36188535960091e-07
5685.31791387375,1.16601694854701e-07
5751.21707184161,1.08411990822878e-07
5817.88007434494,1.35097614337904e-07
5885.31577519145,1.01906936468985e-07
5953.53313081437,1.25781928670183e-07
6022.54120146193,9.91685400151318e-08
6092.34915240071,1.06973821019197e-07
6162.96625513294,1.26378135592729e-07
6234.40188862786,1.10192203420009e-07
6306.66554056741,1.07208434598464e-07
6379.76680860628,9.54950919995655e-08
6453.7154016467,1.27944051674613e-07
6528.52114112785,9.87903549279273e-08
6604.19396233031,1.27501563152552e-07
6680.74391569562,1.08521706123537e-07
6758.18116816111,1.2032532209187e-07
6836.51600451024,1.08019933307592e-07
6915.75882873853,9.78766361894229e-08
6995.92016543537,1.31048824073862e-07
7077.01066118189,1.21363804161615e-07
7159.04108596489,1.0723820644633e-07
7242.02233460732,9.40478145801692e-08
7325.96542821523,9.30573413946448e-08
7410.88151564157,9.10649258694719e-08
7496.78187496688,8.67093660973659e-08
7583.67791499719,1.19431972773733e-07
7671.5811767793,8.85325850094122e-08
7760.50333513357,9.18272720685574e-08
7850.45620020451,1.20559870696146e-07
7941.45171902934,1.16938128096067e-07
8033.50197712473,1.17836263696289e-07
8126.61920009195,1.14113504195919e-07
8220.81575524054,9.93632158993756e-08
8316.10415323096,1.0882438351529e-07
8412.49704973612,8.9501140601908e-08
8510.00724712225,1.00656097699592e-07
8608.64769614924,8.97700033119403e-08
8708.43149769072,9.86809641149118e-08
8809.37190447399,9.68770285158467e-08
8911.4823228402,1.16250986390176e-07
9014.77631452492,9.18126311374724e-08
9119.2675984593,1.1618318194049e-07
9224.97005259217,9.63151066057252e-08
9331.89771573324,9.39641752123459e-08
9440.0647894176,1.03416308608454e-07
9549.48563979197,1.04774475832973e-07
9660.17479952265,9.46737039305898e-08
9772.14696972573,8.90897677079336e-08
9885.41702191957,1.12706580328784e-07
10000,9.30029125079495e-08


==> tikzfigs/data/d_2_dense_15_90.dat <==
0.1,0.693370780381129
0.101159111222383,0.691042932464764
0.102331657833024,0.688694928365618
0.103517795563018,0.686326625724559
0.104717681948552,0.683516222607752
0.105931476351837,0.680815353787377
0.107159339982267,0.67808829339533
0.108401435917833,0.675334876809366
0.109657929126781,0.672554946893341
0.110928986489522,0.669792149668415
0.112214776820798,0.6672664336188
0.1135154708921,0.664321472017881
0.114831241454351,0.661365427917686
0.11616226326085,0.658361269112651
0.117508713090481,0.655363801490706
0.11887076977119,0.652336064428542
0.120248614203741,0.649444575582811
0.121642429385737,0.64630202557171
0.123052400435926,0.643127182046968
0.124478714618791,0.639935833973243
0.125921561369415,0.636711680688342
0.127381132318648,0.633470227782981
0.128857621318552,0.63009322200692
0.130351224468151,0.62673155208819
0.131862140139475,0.6233350239915
0.133390569003906,0.619916962496425
0.134936714058831,0.616463573084758
0.136500780654601,0.612987794046505
0.138082976521809,0.60917804257995
0.139683511798874,0.605577028933285
0.141302599059953,0.601939028473204
0.142940453343176,0.598274817279043
0.144597292179202,0.594214672337745
0.146273335620113,0.590142087828853
0.14796880626864,0.586028746704098
0.149683929307726,0.581871281130678
0.151418932530435,0.577672212874376
0.153174046370208,0.573761632163749
0.154949503931463,0.569139611175781
0.156745541020559,0.564463101530353
0.158562396177114,0.559272525170476
0.160400310705682,0.554610405088056
0.162259528707809,0.549898592683522
0.164140297114447,0.545127552357267
0.166042865718753,0.540306606843446
0.167967487209265,0.534791291939693
0.169914417203463,0.528964053414539
0.171883914281715,0.523308285473677
0.173876240021625,0.517388246434841
0.175891659032773,0.511412406211501
0.177930438991858,0.505359639060333
0.179992850678248,0.498807947752894
0.182079168009946,0.492205506744296
0.184189668079971,0.484466699674583
0.186324631193156,0.476710149353707
0.18848434090338,0.468863722346466
0.190669084051225,0.459710560213163
0.192879150802078,0.450509091717058
0.195114834684662,0.440640230545099
0.197376432630026,0.430666901036588
0.199664245010979,0.419533338730112
0.201978575681988,0.408772032114892
0.204319732019527,0.392742034974916
0.206688024962908,0.377046211896301
0.209083769055575,0.361967413069902
0.21150728248688,0.345670615547578
0.213958887134342,0.327239596630099
0.216438908606402,0.307576474425446
0.218947676285662,0.283348723669291
0.221485523372636,0.260699449992757
0.224052786930002,0.22889016379146
0.226649807927369,0.206973265782796
0.229276931286565,0.178819619834275
0.231934505927443,0.1509638170708
0.234622884814226,0.14166088331492
0.237342425002387,0.175427131351723
0.240093487686065,0.239425165958261
0.242876438246045,0.489993513976043
0.245691646298279,0.707539286585945
0.24853948574298,0.702602260057136
0.25142033481428,0.704401970147729
0.254334576130465,0.71128130108248
0.257282596744793,0.485195000814304
0.260264788196901,0.244954631904064
0.263281546564802,0.171673446520082
0.266333272517498,0.153610814685502
0.269420371368188,0.161547967155779
0.272543253128103,0.176067123236944
0.275702332560958,0.190684232628786
0.278898029238044,0.209379282236387
0.282130767593947,0.229679120534829
0.285400976982924,0.241335203832943
0.288709091735924,0.253037030416274
0.292055551218275,0.264408430077825
0.295440799888038,0.270355817508789
0.298865287355038,0.27732332190942
0.302329468440578,0.28522885408965
0.305833803237843,0.289582462158916
0.309378757173014,0.288178746136665
0.312964801067075,0.293430328787845
0.316592411198352,0.295365411150011
0.320262069365765,0.295128858418805
0.32397426295282,0.294846435518569
0.327729484992338,0.294672267743785
0.331528234231942,0.293716740709535
0.335371015200293,0.292692098233053
0.339258338274099,0.290832792982651
0.343190719745904,0.288658444424609
0.347168681892656,0.286542390886245
0.351192753045073,0.283389651927043
0.355263467657814,0.280400796251514
0.359381366380463,0.276374719074005
0.363546996129332,0.272372386528674
0.367760910160103,0.268447804757926
0.372023668141307,0.264249940981018
0.376335836228653,0.258409784865191
0.380697987140229,0.253855828066198
0.385110700232557,0.249403164638035
0.38957456157755,0.244140229223328
0.394090164040345,0.238256370273676
0.398658107358044,0.232310569462125
0.403278998219371,0.226292670758971
0.407953450345245,0.218773527568162
0.412682084570295,0.211286298866682
0.417465528925314,0.202400630653162
0.422304418720667,0.194731812036539
0.427199396630678,0.186498987477856
0.432151112778976,0.176242633065089
0.43716022482485,0.16624759908755
0.44222739805059,0.1547392714679
0.447353305449847,0.143405083607525
0.452538627817017,0.130293705912995
0.457784053837662,0.115591065819076
0.463090280179974,0.106195345631341
0.468458011587305,0.0954349308571315
0.473887960971765,0.0957931898176057
0.479380849508911,0.120590422964999
0.484937406733524,0.211627095158955
0.490558370636505,0.501084454691922
0.496244487762892,0.837381495631118
0.501996513311008,0.836813468426745
0.507815211232767,0.639533169181785
0.513701354335134,0.318799648429169
0.519655724382766,0.196894499534456
0.525679112201842,0.15430981382113
0.531772317785097,0.139501260050459
0.53793615039807,0.13812456484998
0.544171428686589,0.136227749980151
0.550478980785497,0.141270782229989
0.556859644428641,0.140027234517891
0.563314267060135,0.140390332117122
0.569843705946914,0.139710075424838
0.576448828292588,0.137221061441678
0.583130511352622,0.135261642250447
0.58988964255085,0.131342107728836
0.596727119597331,0.128763457045413
0.603643850607587,0.125093241060993
0.610640754223204,0.120452589285243
0.617718759733849,0.115651680496731
0.624878807200689,0.111129111106111
0.632121847581245,0.10588301160845
0.639448842855694,0.099725134647236
0.646860766154633,0.0941846605632136
0.654358601888323,0.0875606473596184
0.661943345877439,0.0819592945510622
0.669616005485322,0.0752411103227691
0.677377599751775,0.0686109487821353
0.685229159528406,0.0627162849203211
0.693171727615541,0.0575689964061086
0.701206358900718,0.0554028665028286
0.7093341204988,0.0605035396088293
0.717556091893693,0.0801257496656143
0.725873365081725,0.149440335330577
0.734287044716676,0.316512521585495
0.742798248256492,0.76331416136521
0.751408106111697,0.887376386999637
0.760117761795533,0.5996147966845
0.768928372075831,0.299494153272274
0.777841107128649,0.183340333349808
0.786857150693685,0.142233729135668
0.795977700231498,0.120047063466405
0.805203967082548,0.10796070429329
0.814537176628074,0.0973397003977667
0.823978568452852,0.0895786779350794
0.833529396509819,0.0820228296855263
0.843190929286626,0.0756498768665361
0.852964449974102,0.069443615886397
0.862851256636689,0.0640418205840999
0.872852662384838,0.0569903986462991
0.882969995549409,0.0517675892869504
0.893204599858097,0.0467570056701661
0.903557834613893,0.0422448998058918
0.914031074875623,0.0385665290565352
0.924625711640574,0.0368548071898585
0.935343152029238,0.0384308853684767
0.9461848194722,0.0460397325364208
0.957152153899186,0.0706295590439553
0.968246611930312,0.123152202679683
0.979469667069539,0.288771554997666
0.99082280990038,0.713219470077023
1.00230754828387,0.914485493920638
1.01392540755882,0.520927005289593
1.02567793074442,0.292300827256011
1.03756667874519,0.193182187119072
1.04959323055823,0.14611751594664
1.061759183483,0.11835202089266
1.07406615333343,0.0997425924146049
1.08651577465254,0.085218621422122
1.0991097009295,0.0729027011748686
1.11184960481927,0.0631657232806852
1.12473717836475,0.0552988152213846
1.13777413322149,0.048992426506855
1.15096220088503,0.0446654876177408
1.16430313292088,0.043329915857487
1.17779870119712,0.0466061628656213
1.19145069811978,0.0609779419243309
1.20526093687084,0.0960251291290513
1.21923125164911,0.195321924177266
1.23336349791378,0.466410460904992
1.24765955263087,0.930723889003992
1.26212131452255,0.677862051746743
1.27675070431927,0.33255322538193
1.29154966501488,0.206704821919979
1.30652016212472,0.151632433648847
1.32166418394661,0.120144246962993
1.33698374182495,0.098419553572963
1.35248087041788,0.0834044465527355
1.36815762796747,0.0720132806901602
1.38401609657313,0.0657421963136266
1.4000583824681,0.0631855586238232
1.4162866162992,0.0682427178269637
1.43270295340983,0.0826463929321868
1.44930957412622,0.125501482683304
1.46610868404698,0.240285978657002
1.4831025143361,0.516596384124877
1.50029332201922,0.941781948480046
1.51768339028341,0.557062371769197
1.53527502878042,0.326899845059892
1.55307057393346,0.229290848125598
1.57107238924745,0.178817298710537
1.58928286562298,0.144221613692594
1.60770442167382,0.124010250917775
1.62633950404819,0.109943613986041
1.64519058775366,0.103774297703764
1.6642601764859,0.104985195023006
1.6835508029612,0.121381065473356
1.70306502925284,0.174426345063111
1.72280544713139,0.342862639674477
1.74277467840892,0.898165577254858
1.76297537528721,0.701464424997879
1.78341022071001,0.325549055477921
1.80408192871938,0.191779297876782
1.82499324481615,0.133900188680278
1.84614694632455,0.10379048133576
1.86754584276108,0.0831181627948393
1.88919277620767,0.0686062643778162
1.91109062168914,0.0580293964376101
1.93324228755505,0.0495679755885004
1.95565071586595,0.0427887779874384
1.97831888278416,0.0372529376836266
2.00124979896904,0.0323890235968756
2.0244465099768,0.0283444310865601
2.04791209666509,0.025010565774336
2.07164967560207,0.0218827784429464
2.09566239948043,0.0198149470767394
2.11995345753607,0.0174618114651135
2.14452607597167,0.0159845040341156
2.16938351838518,0.0145578989148116
2.19452908620331,0.0132956436683887
2.21996611911995,0.0126640841029826
2.24569799553977,0.0120089206971901
2.27172813302691,0.0114600860736989
2.29805998875885,0.0113391529156022
2.32469705998565,0.0112496314362108
2.35164288449435,0.0118542005486849
2.37890104107889,0.0119363010511106
2.40647515001542,0.0127824834965415
2.43436887354311,0.00202050656694307
2.46258591635055,0.00524086530800216
2.49113002606779,0.022911563204587
2.52000499376409,0.0217891585178858
2.54921465445142,0.0207476297253019
2.5787628875938,0.0197507230314237
2.60865361762255,0.018839965584871
2.63889081445751,0.0180041494908895
2.66947849403432,0.0172119685211962
2.70042071883777,0.0164864225073821
2.73172159844138,0.0157813839457468
2.76338529005317,0.0151199797375249
2.79541599906786,0.0144961773895281
2.82781797962534,0.0139260556769469
2.86059553517574,0.0133609991961167
2.89375301905095,0.0128599816675654
2.92729483504282,0.0123545562119344
2.96122543798803,0.0118820517840271
2.99554933435981,0.0114375396602697
3.0302710828664,0.0110164137678018
3.06539529505653,0.0106143816351236
3.10092663593193,0.0102274471205401
3.13686982456688,0.00987089336638461
3.17322963473498,0.00952170313461902
3.21001089554317,0.00919511344462478
3.24721849207313,0.00886905291488896
3.28485736603004,0.00857662368442443
3.32293251639897,0.00827811882569675
3.36144900010876,0.00800598667039977
3.40041193270371,0.00773908635862285
3.43982648902292,0.00747441994559688
3.47969790388769,0.00724274202944523
3.52003147279668,0.0070068002878919
3.56083255262928,0.00678037558738131
3.60210656235707,0.00656035230446243
3.64385898376354,0.00635968232189431
3.68609536217216,0.00615916704473876
3.72882130718284,0.00597161243119615
3.772042493417,0.00579382182623015
3.81576466127125,0.00562273374707071
3.85999361767977,0.00545541378647798
3.90473523688556,0.00528905315318093
3.94999546122065,0.00513550883348893
3.99578030189527,0.0049772919317367
4.04209583979631,0.00484028571487358
4.08894822629486,0.00470707286646276
4.13634368406328,0.00456106776084983
4.18428850790158,0.00444105826072282
4.23278906557355,0.00431652870916472
4.28185179865241,0.00419834246400065
4.3314832233764,0.00408366529659556
4.38168993151419,0.00396977377327165
4.4324785912404,0.00385405749267132
4.48385594802119,0.00375928949242192
4.53582882551019,0.00365714411211114
4.58840412645476,0.00355765331198578
4.64158883361278,0.00345815380325582
4.69539001068006,0.0033681081096545
4.7498148032285,0.00328461090970361
4.80487043965513,0.00319313259710761
4.86056423214214,0.00311458699483566
4.91690357762803,0.00303450876551199
4.97389595879006,0.00296171400798315
5.03154894503805,0.00288221858809517
5.08987019351968,0.00280476523786
5.14886745013749,0.00273763587632964
5.20854855057766,0.00266716021905132
5.26892142135067,0.00260155914661522
5.32999408084409,0.00253812761310792
5.3917746403875,0.00247425954156837
5.45427130532983,0.00241769947919869
5.51749237612913,0.00235552830978432
5.58144624945496,0.0023054512251314
5.64614141930367,0.00224472120076482
5.71158647812643,0.00219075667119021
5.7777901179705,0.00214079853053369
5.84476113163363,0.00209218894280093
5.91250841383188,0.00204236120438704
5.98104096238094,0.00198884502192553
6.05036787939122,0.00193847535913225
6.1204983724767,0.00189772295815762
6.19144175597784,0.0018547544794055
6.26320745219869,0.00180713564334699
6.33580499265825,0.00177008675360253
6.40924401935645,0.00172337434626983
6.48353428605472,0.00168198605211976
6.55868565957143,0.00164322952509256
6.63470812109235,0.00161288619379163
6.71161176749628,0.00157160361405869
6.78940681269611,0.00153362636565745
6.8681035889953,0.00150442014730652
6.94771254846024,0.00146519874270303
7.02824426430835,0.00142960918424869
7.10970943231244,0.00140282377500817
7.19211887222119,0.00136661996455671
7.27548352919623,0.00134179655463092
7.35981447526577,0.00131022090164683
7.44512291079514,0.00127714806893393
7.53142016597437,0.00124749489622731
7.618717702323,0.00121864778937541
7.7070271142123,0.00119527051291774
7.79636013040523,0.00116757799704376
7.88672861561415,0.00114024723683044
7.97814457207662,0.00111771348062681
8.0706201411495,0.00109045629626723
8.16416760492147,0.00106971166100519
8.25879938784427,0.00104605570338976
8.35452805838287,0.00101709798964674
8.45136633068472,0.00100017554222226
8.54932706626838,0.00097296404820446
8.64842327573172,0.000952520016069131
8.74866812047991,0.000929799590817043
8.85007491447343,0.000914887417359677
8.9526571259964,0.000892665758099253
9.05642837944529,0.000873113873893906
9.16140245713852,0.000853647801828398
9.26759330114688,0.000831776615741002
9.37501501514529,0.000816885148304178
9.48368186628592,0.000800419734073352
9.59360828709314,0.000779937273684645
9.7048088773803,0.000764485591476449
9.81729840618884,0.000745768708572179
9.93109181374979,0.000732544701204714
10.0462042134681,0.00071662970561748
10.16265089393,0.000701066675485111
10.2804473209331,0.000683351734821523
10.3996091395412,0.00066639083874443
10.5201521761616,0.000652917231556119
10.6420924406472,0.000640326254289632
10.7654461284232,0.000626096452678391
10.8902296226373,0.000612870034073255
11.0164594963366,0.000598122159086492
11.1441525146679,0.000584376528805066
11.2733256371049,0.000574011461096242
11.4039960197003,0.000559574356044632
11.5361810173648,0.000548297905830028
11.6698981861715,0.000537585447237124
11.8051652856881,0.00052492425612399
11.9420002813353,0.000512522241579298
12.0804213467733,0.000502455630264612
12.2204468663149,0.000492155006484326
12.3620954373677,0.000479136412769596
12.5053858729039,0.000469843610858818
12.650337203959,0.000461662927577866
12.7969686821594,0.00044773898383477
12.9452997822792,0.000438591494078184
13.0953502048267,0.000431569287735332
13.2471398786612,0.000419932405355126
13.4006889636395,0.000413728300087523
13.5560178532937,0.000402115535636156
13.7131471775395,0.000394890733199226
13.8720978054162,0.000385423253015047
14.0328908478587,0.000375241920494796
14.195547660501,0.000369664559749632
14.3600898465126,0.000362197243368877
14.5265392594678,0.000354215048579006
14.6949180062482,0.000347009424215109
14.8652484499786,0.000338056442684487
15.0375532129974,0.000332288623787173
15.211855179861,0.000323457201969995
15.3881775003835,0.000316371990261971
15.5665435927106,0.000308478309097789
15.7469771464309,0.000300825044012752
15.9295021257212,0.00029438036539832
16.1141427725302,0.000290044232783609
16.3009236097974,0.00028186031795756
16.4898694447106,0.000277527731542355
16.6810053720006,0.000271106948296382
16.8743567772738,0.000263455873279766
17.0699493403841,0.000258599871087498
17.2678090388436,0.000253955416884255
17.4679621512725,0.000247019454921909
17.6704352608895,0.000241638215256695
17.8752552590424,0.000238362053033445
18.0824493487795,0.000231560487605704
18.2920450484629,0.00022794062023321
18.504070195423,0.000221903312869301
18.7185529496558,0.000216953464281565
18.935521797563,0.000213482834973647
19.1550055557353,0.000208942620393737
19.3770333747799,0.000203729735367291
19.6016347431919,0.000198199320171255
19.8288394912707,0.000195451286629807
20.0586777950823,0.000190129849205566
20.2911801804668,0.000185289458026985
20.5263775270925,0.000181112972542685
20.7643010725577,0.000177747843833579
21.0049824165392,0.000175310973793949
21.2484535249888,0.000171266295429106
21.4947467343798,0.000165751210531351
21.7438947560008,0.00016401082843708
21.9959306803007,0.000158288402924776
22.2508879812837,0.000156226360055883
22.5088005209546,0.000152741904765715
22.7697025538168,0.000150253988662582
23.0336287314213,0.000146222283816008
23.3006141069692,0.000142965089756927
23.5706941399673,0.000140307954339822
23.8439047009372,0.000135727726944308
24.1202820761801,0.000133688124961073
24.3998629725955,0.000129333491535676
24.6826845225569,0.00012697511739124
24.9687842888433,0.000124051348093833
25.2582002696278,0.000122469095606187
25.5509709035251,0.000119683414113304
25.8471350746956,0.000117527080829827
26.1467321180109,0.00011347433633229
26.4498018242772,0.00011138202094122
26.7563844455205,0.00010868409435676
27.0665207003324,0.000106996982228969
27.3802517792786,0.000103786656168589
27.6976193503689,0.000102610680999023
28.018665564592,9.89203956335194e-05
28.3434330615131,9.81255277332415e-05
28.6719649749377,9.5694163681094e-05
29.0043049386399,9.30059710838857e-05
29.3404970921579,9.13491288307493e-05
29.680586086656,9.00588134899635e-05
30.0246170908555,8.66151883618101e-05
30.3726357970331,8.59008864921882e-05
30.72468842709,8.35133797892206e-05
31.0808217386906,8.23675746221569e-05
31.4410830314726,7.9911653117816e-05
31.8055201533292,7.8931440296558e-05
32.1741815067637,7.68644791369644e-05
32.5471160553185,7.46607365787167e-05
32.9243733300777,7.31947864914177e-05
33.3060034362459,7.16036249738901e-05
33.6920570598027,6.90377670673211e-05
34.0825854742345,6.79087389936047e-05
34.4776405473446,6.72806873320434e-05
34.8772747481418,6.46288274513025e-05
35.2815411538088,6.38129791506843e-05
35.6904934567523,6.22697366234723e-05
36.1041859717334,6.05949855521655e-05
36.5226736430818,5.93286846038335e-05
36.946012051993,5.89618879235392e-05
37.3742574239106,5.69533274397331e-05
37.8074666359935,5.52685417849095e-05
38.24569722467,5.42915323811129e-05
38.6890073932798,5.29323020166688e-05
39.1374560198038,5.15369166421789e-05
39.5911026646846,5.04060818178941e-05
40.0500075787361,4.97995811338893e-05
40.5142317111465,4.8568468925219e-05
40.9838367175726,4.82964164955831e-05
41.4588849683291,4.64371380328213e-05
41.9394395566719,4.58470266230071e-05
42.4255643071778,4.39744053189376e-05
42.9173237842216,4.35329565960262e-05
43.4147833005509,4.19746897453095e-05
43.9180089259609,4.18855807378871e-05
44.4270674960688,4.07138945313059e-05
44.9420266211914,3.96996466899638e-05
45.462954695324,3.87756530452665e-05
45.9899209052244,3.78495131587385e-05
46.5229952396019,3.68048174003607e-05
47.0622484984128,3.66808965188698e-05
47.6077523022637,3.61096165188057e-05
48.1595791019235,3.49015813833792e-05
48.7178021879463,3.40013608313193e-05
49.2824957004051,3.314560407939e-05
49.8537346387389,3.20571392126936e-05
50.4315948717136,3.15403111651194e-05
51.0161531474983,3.12515756762298e-05
51.6074871038591,3.08308398664088e-05
52.2056752784698,2.98997314819555e-05
52.8107971193433,2.91317242322859e-05
53.4229329953835,2.80947922896987e-05
54.0421642070592,2.73767794934551e-05
54.6685729972018,2.75109217842858e-05
55.302242561929,2.69651069375645e-05
55.9432570616938,2.62420233378591e-05
56.5917016324624,2.57784751374183e-05
57.2476623970218,2.50018376079943e-05
57.9112264764176,2.42996190729664e-05
58.5824820015254,2.40104286973958e-05
59.2615181247555,2.34853953861723e-05
59.9484250318941,2.30093278552345e-05
60.6432939540806,2.19038739350313e-05
61.3462171799251,2.13135519520979e-05
62.057288067765,2.13986534653907e-05
62.776601058065,2.051277276549e-05
63.5042516859596,2.05642496285866e-05
64.2403365939419,1.98714772464528e-05
64.9849535446989,1.93806013318695e-05
65.7382014340959,1.91141984568546e-05
66.5001803043112,1.82261823401148e-05
67.2709913571234,1.83674000507923e-05
68.0507369673521,1.78063317884063e-05
68.839520696455,1.72941971766341e-05
69.6374473062822,1.67168881990491e-05
70.4446227729904,1.67273546329197e-05
71.2611543011175,1.63554146421148e-05
72.0871503378214,1.54216038170424e-05
72.9227205872831,1.52493564290183e-05
73.7679760252773,1.48152327276025e-05
74.6230289139111,1.45983511715438e-05
75.4879928165343,1.42949007820694e-05
76.3629826128224,1.43142306624305e-05
77.248114514034,1.35716983144313e-05
78.1435060784454,1.31494813396653e-05
79.0492762269642,1.33396413685276e-05
79.9655452589235,1.30040877059704e-05
80.8924348680594,1.24027565987626e-05
81.8300681586739,1.2436848894076e-05
82.7785696619847,1.19166405082348e-05
83.7380653526649,1.16765657408718e-05
84.708682665574,1.11690895311885e-05
85.6905505126835,1.11357120826401e-05
86.6837993001977,1.09814511189555e-05
87.6885609458743,1.07373640081504e-05
88.704968896544,1.04061289359536e-05
89.7331581458352,9.96341010705938e-06
90.7732652521022,9.9639241231388e-06
91.8254283565628,9.70547524161356e-06
92.889787201645,9.68172522199463e-06
93.9664831495469,9.15014737899345e-06
95.0556592010119,9.13095482705323e-06
96.157460014321,8.83464900719699e-06
97.2720319245054,8.62062186315759e-06
98.3995229627823,8.24056601239884e-06
99.5400828762152,8.54037430845281e-06
100.693863147603,8.09315887275254e-06
101.861017015598,7.69805857850736e-06
103.041699495059,7.53777348090595e-06
104.23606739764,7.76597831787582e-06
105.444279352617,7.44230173379762e-06
106.666495827954,7.20807031160383e-06
107.902879151618,7.12799805425812e-06
109.153593533139,6.72774363245122e-06
110.418805085416,6.5303686456283e-06
111.698681846782,6.50816992103436e-06
112.993393803322,6.61300381779178e-06
114.303112911448,6.27424027035158e-06
115.628013120738,6.37029601887267e-06
116.968270397038,6.27628127764013e-06
118.324062745838,5.83758635543433e-06
119.695570235904,5.81670807100704e-06
121.082975023204,5.52611237415089e-06
122.486461375093,5.64489707272328e-06
123.906215694792,5.44478027129186e-06
125.34242654614,5.09400717898006e-06
126.795284678643,5.15511268213673e-06
128.264983052806,4.84617806389748e-06
129.751716865759,5.09575701574287e-06
131.255683577184,4.64843033058659e-06
132.777082935543,4.79014904131005e-06
134.316117004602,4.64939220569598e-06
135.872990190271,4.59322300218783e-06
137.447909267754,4.53768208946475e-06
139.041083409007,4.37227425006138e-06
140.652724210524,4.36493223120478e-06
142.283045721435,3.95127311689383e-06
143.932264471941,4.11738234481187e-06
145.600599502065,3.86219980474962e-06
147.28827239075,3.71465963707842e-06
148.995507285286,3.77277866403122e-06
150.722530931076,3.73785282061255e-06
152.469572701757,3.65643554121409e-06
154.236864629663,3.54601565452253e-06
156.024641436637,3.39494335077849e-06
157.833140565212,3.51869281189337e-06
159.662602210143,3.13313156343878e-06
161.513269350309,3.19566694317848e-06
163.385387780986,3.22752845059548e-06
165.27920614649,3.07195921069162e-06
167.194975973199,2.89225394456471e-06
169.132951702965,2.80971490487578e-06
171.093390726902,2.91279759616775e-06
173.076553419573,2.93948719885393e-06
175.082703173572,2.6015520080597e-06
177.112106434509,2.54801297811518e-06
179.16503273639,2.74456074218419e-06
181.241754737424,2.51024521019047e-06
183.342548256229,2.39190477093276e-06
185.46769230847,2.57402455983939e-06
187.617469143912,2.31133816355703e-06
189.79216428391,2.34032228888304e-06
191.992066559328,2.16980535410434e-06
194.217468148903,2.15885260438386e-06
196.468664618045,2.06185611278119e-06
198.745954958098,2.16815320594449e-06
201.04964162605,2.17973092637335e-06
203.380030584698,2.04721318168511e-06
205.737431343291,1.97511728740123e-06
208.122156998634,1.85751427976701e-06
210.534524276671,1.82742591967866e-06
212.974853574552,1.72679497401454e-06
215.443469003188,1.88464377212007e-06
217.940698430296,1.82880007458142e-06
220.466873523941,1.83413073424517e-06
223.022329796594,1.62995085124571e-06
225.607406649686,1.67759606335002e-06
228.22244741869,1.65257130731406e-06
230.867799418717,1.70098000598983e-06
233.543813990648,1.44867800405419e-06
236.250846547795,1.46232243511799e-06
238.989256623105,1.55377551776417e-06
241.759407916913,1.50874876864416e-06
244.561668345245,1.3270487252523e-06
247.396410088681,1.42629145923373e-06
250.264009641792,1.28993241548268e-06
253.164847863136,1.27287752205044e-06
256.099310025846,1.25190513248376e-06
259.067785868801,1.29520521866289e-06
262.070669648385,1.22565621667276e-06
265.108360190854,1.26832377850373e-06
268.181260945302,1.18828640340619e-06
271.289780037247,1.14988189287331e-06
274.434330322837,1.07482627940915e-06
277.61532944368,1.05917620793358e-06
280.833199882317,1.17040365996071e-06
284.08836901833,1.04163894902493e-06
287.381269185107,1.08451648893862e-06
290.712337727258,1.07634928525805e-06
294.082017058706,9.67272433268712e-07
297.490754721444,8.75721984649639e-07
300.939003444972,8.73638135395474e-07
304.42722120643,8.29519971808615e-07
307.955871291423,9.40632922032387e-07
311.525422355549,8.39642252970521e-07
315.136348486648,8.48049233113787e-07
318.789129267765,8.98017793293656e-07
322.484249840844,8.91746887903901e-07
326.222200971167,8.80695831927544e-07
330.003479112529,7.15089762746855e-07
333.828586473176,7.25045935254284e-07
337.698031082509,7.03550784940021e-07
341.612326858553,7.46243476253477e-07
345.571993676214,7.58774821510614e-07
349.577557436328,7.79215228447699e-07
353.629550135504,6.52654416764827e-07
357.728509936787,6.80580658056114e-07
361.874981241128,6.52857123453956e-07
366.06951475969,6.45807246633108e-07
370.312667586993,5.55548605816688e-07
374.605003274899,5.4438779358307e-07
378.947091907467,5.9660311639159e-07
383.33951017666,5.28836592821204e-07
387.782841458946,5.55170819213614e-07
392.277675892772,5.78854766418605e-07
396.824610456948,6.150137752986e-07
401.424249049932,5.03692338417414e-07
406.077202570037,4.87354705264872e-07
410.784088996565,4.8867925112252e-07
415.545533471888,5.43638511222467e-07
420.362168384471,5.20786558244028e-07
425.234633452868,5.33451436832109e-07
430.16357581068,5.25844570268287e-07
435.149650092505,4.18341988074261e-07
440.193518520887,4.88377346719439e-07
445.295850994266,4.67701540673297e-07
450.457325175946,4.44598130198279e-07
455.678626584106,4.76467816255511e-07
460.960448682843,4.61076509480677e-07
466.303492974273,3.9734570733676e-07
471.708469091702,3.76124062986107e-07
477.176094893875,3.34828096739968e-07
482.707096560318,4.11676079539991e-07
488.302208687788,3.74516943264674e-07
493.962174387832,3.11742827014544e-07
499.687745385488,3.81243343578752e-07
505.479682119124,3.85599748325573e-07
511.338753841433,3.16469270863365e-07
517.265738721602,3.59861057473333e-07
523.261423948666,3.38915259714295e-07
529.326605836056,2.724953687378e-07
535.462089927361,3.50765187599672e-07
541.668691103315,3.19405522663674e-07
547.947233690029,3.15737848982002e-07
554.298551568467,3.39440995578919e-07
560.723488285203,2.55726229466223e-07
567.222897164454,3.1176829181384e-07
573.797641421413,3.18823290939558e-07
580.448594276898,2.57258153557176e-07
587.176639073326,2.79787138909061e-07
593.982669392036,2.14124660551691e-07
600.867589171969,2.34899976953009e-07
607.832312829723,2.15686695145373e-07
614.877765381002,2.69672198611639e-07
622.004882563471,2.10173109967764e-07
629.214610961034,1.87825426191964e-07
636.507908129557,2.20539028944745e-07
643.885742724042,2.230984109254e-07
651.34909462728,2.49125052651246e-07
658.898955079995,2.33008371995167e-07
666.536326812491,1.75161645330332e-07
674.262224177834,2.04786751966632e-07
682.077673286569,1.78983639715361e-07
689.983712143002,1.68921778745486e-07
697.981390783066,2.15392564866855e-07
706.071771413777,1.70156421900694e-07
714.255928554313,1.77188697334348e-07
722.534949178721,1.89638636923937e-07
730.909932860291,2.11279549377182e-07
739.381991917587,1.36388935866776e-07
747.952251562182,1.38485643927307e-07
756.621850048105,1.33860085668108e-07
765.391938823015,1.54729552835142e-07
774.263682681127,1.38524396779484e-07
783.23825991792,1.31854787808448e-07
792.316862486625,1.5202379219415e-07
801.50069615654,1.22190163392626e-07
810.790980673169,1.37123074212469e-07
820.18894992022,1.32331718765432e-07
829.695852083491,1.45906095064571e-07
839.312949816636,1.21073307621976e-07
849.041520408875,1.06308850330871e-07
858.882855954625,1.14482424307475e-07
868.838263525118,1.36608306954802e-07
878.909065341995,1.31134290607316e-07
889.096598952916,9.4978858570491e-08
899.402217409204,1.11175492844179e-07
909.827289445556,1.21160787257269e-07
920.373199661822,9.40196475101684e-08
931.041348706908,8.88508820608355e-08
941.833153464795,1.35806351863882e-07
952.750047242729,1.17787612647961e-07
963.793479961579,1.29311039615943e-07
974.964918348409,1.0858664827708e-07
986.265846131282,9.05306774175689e-08
997.69776423632,1.30935930276719e-07
1009.26219098705,8.32282059867677e-08
1020.96066230605,1.17611659968057e-07
1032.79473191895,8.83405381628783e-08
1044.76597156081,1.00765399216755e-07
1056.87597118481,1.19461970024728e-07
1069.12633917348,7.46062138275884e-08
1081.51870255229,8.71317678858818e-08
1094.05470720574,8.73017225710931e-08
1106.73601809597,7.89879242905309e-08
1119.56431948388,8.73472957443051e-08
1132.54131515281,6.13358279446983e-08
1145.66872863487,6.1844386200443e-08
1158.94830343981,7.61883804867125e-08
1172.3818032866,6.6228842528024e-08
1185.97101233767,5.57009963998923e-08
1199.71773543589,8.04693244356852e-08
1213.62379834424,6.64136787841952e-08
1227.69104798836,8.71010844223224e-08
1241.92135270178,5.12729569379351e-08
1256.31660247412,6.00950152362904e-08
1270.87870920206,5.99026786875811e-08
1285.6096069433,5.13336562821129e-08
1300.51125217341,4.75708434013406e-08
1315.58562404571,7.4178009007395e-08
1330.83472465408,5.12472749573166e-08
1346.26057929891,7.07241824450633e-08
1361.86523675608,7.60234596033665e-08
1377.65076954905,5.88388192766607e-08
1393.61927422414,6.93383095604978e-08
1409.77287162897,4.34052813841696e-08
1426.11370719413,4.48841759307048e-08
1442.64395121816,7.33239721137301e-08
1459.36579915576,5.57116529425876e-08
1476.28147190939,5.07544104384652e-08
1493.39321612425,4.38343480503782e-08
1510.70330448666,6.55151269364275e-08
1528.21403602587,4.48966632875345e-08
1545.92773641948,6.78528457898529e-08
1563.84675830225,3.9369657238673e-08
1581.9734815786,5.54449798349861e-08
1600.3103137387,4.11813294858052e-08
1618.8596901782,6.54874125427937e-08
1637.62407452169,6.07318946994129e-08
1656.60595894992,3.9708447586987e-08
1675.80786453077,5.03832944143354e-08
1695.23234155412,4.39073717478057e-08
1714.88196987054,4.21133991913969e-08
1734.75935923393,3.74502842910631e-08
1754.86714964815,5.71990099898132e-08
1775.20801171764,3.3964313578838e-08
1795.7846470021,3.3311421528507e-08
1816.59978837533,5.69373616162245e-08
1837.65620038817,4.36173272404213e-08
1858.95667963569,3.44510743990439e-08
1880.50405512858,3.23937151722843e-08
1902.30118866895,4.20862857167882e-08
1924.35097523033,4.24270580383466e-08
1946.65634334226,3.84979479588758e-08
1969.22025547917,3.61214542752072e-08
1992.04570845387,3.94112686544263e-08
2015.13573381556,2.63237464334903e-08
2038.49339825246,4.76995938613014e-08
2062.12180399914,2.65961343132906e-08
2086.0240892485,3.81021025116058e-08
2110.2034285686,2.89407023718085e-08
2134.66303332425,4.13189073383811e-08
2159.40615210357,3.96265866173881e-08
2184.43607114943,3.64372449054938e-08
2209.7561147959,4.15094804031627e-08
2235.3696459098,3.16320766102964e-08
2261.28006633728,3.46566864930058e-08
2287.4908173557,2.33692049673314e-08
2314.00538013065,3.04576903244937e-08
2340.82727617829,2.58574118905412e-08
2367.96006783308,3.34674427914074e-08
2395.40735872088,3.11644439201372e-08
2423.1727942376,3.54460347067479e-08
2451.26006203334,3.23701714936409e-08
2479.67289250216,2.7055066414819e-08
2508.41505927754,3.95570976094104e-08
2537.49037973357,3.41284234086162e-08
2566.90271549195,2.16401592144544e-08
2596.65597293487,3.7214614699707e-08
2626.75410372384,3.01613681233605e-08
2657.20110532451,2.68368056803201e-08
2688.00102153761,2.23797297211444e-08
2719.15794303602,2.20903233584166e-08
2750.67600790807,2.46660851714826e-08
2782.55940220713,2.26897492651234e-08
2814.81236050758,3.57462069950995e-08
2847.43916646725,3.44555149338187e-08
2880.4441533963,2.1938713033794e-08
2913.83170483279,2.84246425425299e-08
2947.60625512486,1.99065068387031e-08
2981.77229001967,2.01775431563819e-08
3016.3343472592,2.95967903601209e-08
3051.29701718287,2.11595926572538e-08
3086.66494333727,2.46194023816867e-08
3122.44282309286,2.72005268593403e-08
3158.63540826782,2.06210499136071e-08
3195.24750575921,1.97769836806809e-08
3232.28397818138,2.68086470881035e-08
3269.74974451177,2.02561081944708e-08
3307.64978074424,2.80355673846383e-08
3345.98912054997,2.00795591368017e-08
3384.77285594598,1.87833125864533e-08
3424.00613797143,3.1162302350592e-08
3463.69417737173,2.17106597755595e-08
3503.84224529068,2.47354513863003e-08
3544.45567397044,2.52638426384511e-08
3585.53985745982,2.8395208902711e-08
3627.10025233065,2.27722718808927e-08
3669.14237840249,1.97243101147775e-08
3711.67181947577,2.5924677838559e-08
3754.69422407334,2.1756072726403e-08
3798.21530619074,1.91702902170896e-08
3842.24084605506,2.65516412495316e-08
3886.77669089267,2.56136417005247e-08
3931.82875570577,2.69342725518056e-08
3977.40302405804,2.3236328591475e-08
4023.50554886929,2.43901349505498e-08
4070.14245321944,2.09379903017954e-08
4117.31993116168,1.86994247623332e-08
4165.04424854518,1.83197336026486e-08
4213.32174384729,1.90569676666811e-08
4262.15882901532,1.91560404650632e-08
4311.56199031823,2.60694435053922e-08
4361.53778920801,1.7359187024878e-08
4412.09286319119,1.73552258814441e-08
4463.2339267104,2.1321060684442e-08
4514.9677720361,2.69432659433741e-08
4567.30127016875,1.73023324585268e-08
4620.24137175131,2.43104932788121e-08
4673.79510799246,1.74380929468874e-08
4727.96959160039,2.83963110344886e-08
4782.77201772749,2.10864092509649e-08
4838.20966492596,2.31862219992076e-08
4894.28989611453,2.25124504929138e-08
4951.02015955635,1.74002655814185e-08
5008.40798984821,1.80714962450356e-08
5066.46100892127,2.06655829924628e-08
5125.18692705333,2.46984445526392e-08
5184.59354389291,1.77294804292211e-08
5244.68874949512,1.80660196418373e-08
5305.48052536957,2.26606111425806e-08
5366.97694554048,1.88667046973777e-08
5429.18617761894,2.03034174519092e-08
5492.11648388779,1.89375839652851e-08
5555.77622239888,1.9388638458635e-08
5620.17384808319,1.74268744215234e-08
5685.31791387375,1.75961218194632e-08
5751.21707184161,1.72897370772784e-08
5817.88007434494,2.15438324341262e-08
5885.31577519145,1.72749793052607e-08
5953.53313081437,1.79641609921534e-08
6022.54120146193,1.86141720241997e-08
6092.34915240071,2.18718175809346e-08
6162.96625513294,1.72238365831251e-08
6234.40188862786,2.33623266498486e-08
6306.66554056741,1.68031836658467e-08
6379.76680860628,1.68951444489646e-08
6453.7154016467,1.68072968333596e-08
6528.52114112785,1.84397515248909e-08
6604.19396233031,1.76156176233041e-08
6680.74391569562,1.85653245577155e-08
6758.18116816111,1.67643735807041e-08
6836.51600451024,2.14905027802004e-08
6915.75882873853,2.00335317706998e-08
6995.92016543537,1.69140506728444e-08
7077.01066118189,1.72556852098216e-08
7159.04108596489,1.67572044062268e-08
7242.02233460732,2.19895289584445e-08
7325.96542821523,1.67442196908766e-08
7410.88151564157,2.35779178071877e-08
7496.78187496688,2.37392937706629e-08
7583.67791499719,1.67291788345837e-08
7671.5811767793,2.01121203519437e-08
7760.50333513357,1.77554607778945e-08
7850.45620020451,1.74005965777588e-08
7941.45171902934,1.72407657228764e-08
8033.50197712473,1.67628218951365e-08
8126.61920009195,2.35257578938642e-08
8220.81575524054,1.67876522501713e-08
8316.10415323096,2.36443140460207e-08
8412.49704973612,1.8941629138872e-08
8510.00724712225,1.74956780813121e-08
8608.64769614924,1.6646673024508e-08
8708.43149769072,1.6774535572541e-08
8809.37190447399,2.08691805563266e-08
8911.4823228402,1.75354094166e-08
9014.77631452492,1.77326902143094e-08
9119.2675984593,1.86436423957093e-08
9224.97005259217,2.02067269299764e-08
9331.89771573324,1.67994175471156e-08
9440.0647894176,2.03026335617257e-08
9549.48563979197,1.66131566299306e-08
9660.17479952265,1.91109632209723e-08
9772.14696972573,1.73540979718581e-08
9885.41702191957,1.95896743689854e-08
10000,1.73093845916708e-08


==> tikzfigs/data/d_inf_1_0.dat <==
0.1,0.616607778626514
0.101159111222383,0.60898791086398
0.102331657833024,0.601302215149803
0.103517795563018,0.59355441006201
0.104717681948552,0.585748376696227
0.105931476351837,0.57788815215858
0.107159339982267,0.569977922194324
0.108401435917833,0.562022012965215
0.109657929126781,0.554024881996418
0.110928986489522,0.545991108321623
0.112214776820798,0.53792538186302
0.1135154708921,0.529832492090696
0.114831241454351,0.521717316013781
0.11616226326085,0.513584805563148
0.117508713090481,0.505439974432523
0.11887076977119,0.497287884451433
0.120248614203741,0.489133631569305
0.121642429385737,0.480982331535201
0.123052400435926,0.472839105361976
0.124478714618791,0.464709064667017
0.125921561369415,0.456597296984078
0.127381132318648,0.448508851142025
0.128857621318552,0.440448722806495
0.130351224468151,0.432421840279502
0.131862140139475,0.424433050650006
0.133390569003906,0.41648710638526
0.134936714058831,0.408588652448537
0.136500780654601,0.400742214023632
0.138082976521809,0.392952184920384
0.139683511798874,0.385222816728533
0.141302599059953,0.377558208779574
0.142940453343176,0.369962298968032
0.144597292179202,0.362438855474928
0.146273335620113,0.354991469427202
0.14796880626864,0.347623548517748
0.149683929307726,0.340338311601488
0.151418932530435,0.333138784273921
0.153174046370208,0.326027795429676
0.154949503931463,0.319007974790206
0.156745541020559,0.312081751381695
0.158562396177114,0.305251352936866
0.160400310705682,0.29851880618752
0.162259528707809,0.291885938008591
0.164140297114447,0.285354377369122
0.166042865718753,0.278925558041037
0.167967487209265,0.272600722012788
0.169914417203463,0.266380923552049
0.171883914281715,0.260267033859412
0.173876240021625,0.254259746253676
0.175891659032773,0.248359581828622
0.177930438991858,0.242566895521183
0.179992850678248,0.236881882531562
0.182079168009946,0.231304585037044
0.184189668079971,0.225834899142991
0.186324631193156,0.220472582016637
0.18848434090338,0.215217259151872
0.190669084051225,0.210068431716019
0.192879150802078,0.205025483932734
0.195114834684662,0.200087690458414
0.197376432630026,0.195254223712913
0.199664245010979,0.190524161128853
0.201978575681988,0.185896492287306
0.204319732019527,0.181370125911122
0.206688024962908,0.176943896690578
0.209083769055575,0.172616571919386
0.21150728248688,0.168386857922274
0.213958887134342,0.164253406258443
0.216438908606402,0.160214819688077
0.218947676285662,0.156269657891842
0.221485523372636,0.1524164429358
0.224052786930002,0.148653664476533
0.226649807927369,0.144979784703422
0.229276931286565,0.141393243016921
0.231934505927443,0.137892460443486
0.234622884814226,0.134475843789322
0.237342425002387,0.131141789536514
0.240093487686065,0.127888687486314
0.242876438246045,0.124714924155361
0.245691646298279,0.12161888593153
0.24853948574298,0.1185989619968
0.25142033481428,0.115653547025155
0.254334576130465,0.112781043663982
0.257282596744793,0.109979864807803
0.260264788196901,0.107248435673428
0.263281546564802,0.104585195685776
0.266333272517498,0.101988600183694
0.269420371368188,0.099457121955107
0.272543253128103,0.0969892526107862
0.275702332560958,0.0945835038058884
0.278898029238044,0.0922384083182845
0.282130767593947,0.0899525209924749
0.285400976982924,0.0877244195576666
0.288709091735924,0.0855527053283194
0.292055551218275,0.0834360037951866
0.295440799888038,0.081372965114575
0.298865287355038,0.0793622645032364
0.302329468440578,0.0774026025459776
0.305833803237843,0.0754927054227518
0.309378757173014,0.0736313250616651
0.312964801067075,0.0718172392239996
0.316592411198352,0.0700492515270332
0.320262069365765,0.068326191410115
0.32397426295282,0.0666469140491339
0.327729484992338,0.0650103002242228
0.331528234231942,0.0634152561452327
0.335371015200293,0.0618607132392279
0.339258338274099,0.0603456279039759
0.343190719745904,0.058868981231138
0.347168681892656,0.0574297787026104
0.351192753045073,0.0560270498632241
0.355263467657814,0.0546598479727773
0.359381366380463,0.0533272496401559
0.363546996129332,0.0520283544420848
0.367760910160103,0.05076228452886
0.372023668141307,0.0495281842192195
0.376335836228653,0.048325219586338
0.380697987140229,0.0471525780367657
0.385110700232557,0.0460094678839728
0.38957456157755,0.0448951179180199
0.394090164040345,0.0438087769727341
0.398658107358044,0.0427497134916488
0.403278998219371,0.0417172150938398
0.407953450345245,0.0407105881406868
0.412682084570295,0.0397291573044821
0.417465528925314,0.038772265139715
0.422304418720667,0.0378392716577717
0.427199396630678,0.0369295539057089
0.432151112778976,0.0360425055496832
0.43716022482485,0.035177536463551
0.44222739805059,0.0343340723230856
0.447353305449847,0.0335115542062019
0.452538627817017,0.0327094381995259
0.457784053837662,0.0319271950115923
0.463090280179974,0.0311643095929127
0.468458011587305,0.0304202807631117
0.473887960971765,0.0296946208452935
0.479380849508911,0.0289868553077629
0.484937406733524,0.0282965224131982
0.490558370636505,0.0276231728753414
0.496244487762892,0.0269663695232461
0.501996513311008,0.0263256869731022
0.507815211232767,0.0257007113076325
0.513701354335134,0.0250910397630415
0.519655724382766,0.0244962804234755
0.525679112201842,0.0239160519229421
0.531772317785097,0.0233499831546216
0.53793615039807,0.0227977129874925
0.544171428686589,0.022258889990182
0.550478980785497,0.0217331721619441
0.556859644428641,0.0212202266706597
0.563314267060135,0.0207197295977476
0.569843705946914,0.020231365689867
0.576448828292588,0.0197548281172913
0.583130511352622,0.0192898182388248
0.58988964255085,0.0188360453731338
0.596727119597331,0.0183932265763595
0.603643850607587,0.0179610864258797
0.610640754223204,0.0175393568100821
0.617718759733849,0.0171277767240151
0.624878807200689,0.0167260920707781
0.632121847581245,0.016334055468515
0.639448842855694,0.0159514260628759
0.646860766154633,0.0155779693448091
0.654358601888323,0.0152134569735518
0.661943345877439,0.0148576666046836
0.669616005485322,0.0145103817231131
0.677377599751775,0.0141713914808657
0.685229159528406,0.0138404905395456
0.693171727615541,0.0135174789173449
0.701206358900718,0.0132021618404754
0.7093341204988,0.0128943495989019
0.717556091893693,0.0125938574062556
0.725873365081725,0.012300505263812
0.734287044716676,0.012014117828417
0.742798248256492,0.0117345242842486
0.751408106111697,0.0114615582183048
0.760117761795533,0.0111950574995097
0.768928372075831,0.0109348641613331
0.777841107128649,0.0106808242878197
0.786857150693685,0.0104327879029306
0.795977700231498,0.0101906088630964
0.805203967082548,0.0099541447528898
0.814537176628074,0.00972325678372306
0.823978568452852,0.00949780969548192
0.833529396509819,0.00927767166100718
0.843190929286626,0.00906271419333952
0.852964449974102,0.00885281205564434
0.862851256636689,0.00864784317373651
0.872852662384838,0.00844768855112617
0.882969995549409,0.00825223218651039
0.893204599858097,0.00806136099363632
0.903557834613893,0.00787496472346449
0.914031074875623,0.00769293588856265
0.924625711640574,0.00751516968966277
0.935343152029238,0.00734156394431571
0.9461848194722,0.00717201901757993
0.957152153899186,0.00700643775468308
0.968246611930312,0.00684472541559624
0.979469667069539,0.00668678961146334
0.99082280990038,0.00653254024282956
1.00230754828387,0.00638188943961406
1.01392540755882,0.0062347515027748
1.02567793074442,0.00609104284761391
1.03756667874519,0.00595068194867446
1.04959323055823,0.00581358928618042
1.061759183483,0.00567968729397359
1.07406615333343,0.00554890030890228
1.08651577465254,0.00542115452161832
1.0991097009295,0.00529637792873996
1.11184960481927,0.00517450028634003
1.12473717836475,0.00505545306471952
1.13777413322149,0.00493916940442829
1.15096220088503,0.00482558407349572
1.16430313292088,0.00471463342583539
1.17779870119712,0.00460625536078885
1.19145069811978,0.0045003892837747
1.20526093687084,0.0043969760680104
1.21923125164911,0.00429595801727502
1.23336349791378,0.00419727882968237
1.24765955263087,0.00410088356243477
1.26212131452255,0.0040067185975286
1.27675070431927,0.00391473160838404
1.29154966501488,0.00382487152737166
1.30652016212472,0.00373708851420998
1.32166418394661,0.00365133392520874
1.33698374182495,0.00356756028333298
1.35248087041788,0.00348572124906468
1.36815762796747,0.00340577159203851
1.38401609657313,0.00332766716342979
1.4000583824681,0.00325136486907268
1.4162866162992,0.00317682264328798
1.43270295340983,0.00310399942340011
1.44930957412622,0.00303285512492367
1.46610868404698,0.00296335061740059
1.4831025143361,0.00289544770086926
1.50029332201922,0.00282910908294802
1.51768339028341,0.00276429835651547
1.53527502878042,0.0027009799779708
1.55307057393346,0.0026391192460581
1.57107238924745,0.00257868228123859
1.58928286562298,0.00251963600559554
1.60770442167382,0.00246194812325727
1.62633950404819,0.00240558710132341
1.64519058775366,0.00235052215128101
1.6642601764859,0.00229672321089636
1.6835508029612,0.00224416092657006
1.70306502925284,0.00219280663614209
1.72280544713139,0.00214263235213473
1.74277467840892,0.00209361074542147
1.76297537528721,0.00204571512931011
1.78341022071001,0.00199891944402884
1.80408192871938,0.00195319824160447
1.82499324481615,0.00190852667112202
1.84614694632455,0.0018648804643555
1.86754584276108,0.00182223592175986
1.88919277620767,0.00178056989881435
1.91109062168914,0.001739859792708
1.93324228755505,0.0017000835293579
1.95565071586595,0.00166121955075159
1.97831888278416,0.00162324680260478
2.00124979896904,0.00158614472232616
2.0244465099768,0.00154989322728107
2.04791209666509,0.00151447270334626
2.07164967560207,0.00147986399374787
2.09566239948043,0.00144604838817548
2.11995345753607,0.00141300761216464
2.14452607597167,0.00138072381674125
2.16938351838518,0.0013491795683205
2.19452908620331,0.00131835783885424
2.21996611911995,0.00128824199621987
2.24569799553977,0.00125881579484481
2.27172813302691,0.00123006336656031
2.29805998875885,0.00120196921167865
2.32469705998565,0.00117451819028812
2.35164288449435,0.00114769551376004
2.37890104107889,0.00112148673646243
2.40647515001542,0.0010958777476751
2.43436887354311,0.0010708547637009
2.46258591635055,0.00104640432016821
2.49113002606779,0.00102251326451982
2.52000499376409,0.000999168748683406
2.54921465445142,0.000976358221918994
2.5787628875938,0.000954069423839026
2.60865361762255,0.000932290377596595
2.63889081445751,0.000911009383237611
2.66947849403432,0.000890215011212817
2.70042071883777,0.00086989609604558
2.73172159844138,0.000850041730151662
2.76338529005317,0.00083064125780703
2.79541599906786,0.000811684269260114
2.82781797962534,0.000793160594984854
2.86059553517574,0.000775060300071093
2.89375301905095,0.000757373678748787
2.92729483504282,0.000740091249042887
2.96122543798803,0.000723203747555484
2.99554933435981,0.000706702124372178
3.0302710828664,0.000690577538089569
3.06539529505653,0.00067482135096088
3.10092663593193,0.000659425124156828
3.13686982456688,0.000644380613138878
3.17322963473498,0.000629679763142144
3.21001089554317,0.000615314704765266
3.24721849207313,0.000601277749664594
3.28485736603004,0.000587561386350188
3.32293251639897,0.00057415827608111
3.36144900010876,0.000561061248857615
3.40041193270371,0.000548263299507855
3.43982648902292,0.00053575758386683
3.47969790388769,0.000523537415045322
3.52003147279668,0.000511596259786659
3.56083255262928,0.000499927734909134
3.60210656235707,0.000488525603832076
3.64385898376354,0.000477383773183466
3.68609536217216,0.000466496289487255
3.72882130718284,0.000455857335928314
3.772042493417,0.000445461229193256
3.81576466127125,0.000435302416385283
3.85999361767977,0.000425375472011241
3.90473523688556,0.000415675095039235
3.94999546122065,0.000406196106024971
3.99578030189527,0.000396933444305352
4.04209583979631,0.000387882165257587
4.08894822629486,0.000379037437622317
4.13634368406328,0.000370394540889193
4.18428850790158,0.000361948862743447
4.23278906557355,0.000353695896571984
4.28185179865241,0.000345631239027585
4.3314832233764,0.00033775058764983
4.38168993151419,0.000330049738541418
4.4324785912404,0.000322524584098545
4.48385594802119,0.00031517111079405
4.53582882551019,0.000307985397012126
4.58840412645476,0.000300963610933326
4.64158883361278,0.000294102008468678
4.69539001068006,0.000287396931241807
4.7498148032285,0.000280844804617824
4.80487043965513,0.000274442135778003
4.86056423214214,0.000268185511839052
4.91690357762803,0.000262071598016007
4.97389595879006,0.0002560971358277
5.03154894503805,0.000250258941343749
5.08987019351968,0.000244553903472187
5.14886745013749,0.000238978982286707
5.20854855057766,0.000233531207392582
5.26892142135067,0.000228207676330432
5.32999408084409,0.000223005553016866
5.3917746403875,0.000217922066221161
5.45427130532983,0.000212954508077178
5.51749237612913,0.000208100232629613
5.58144624945496,0.000203356654413837
5.64614141930367,0.000198721247068532
5.71158647812643,0.000194191541980323
5.7777901179705,0.000189765126959699
5.84476113163363,0.000185439644947477
5.91250841383188,0.000181212792751078
5.98104096238094,0.000177082319809964
6.05036787939122,0.000173046026989499
6.1204983724767,0.000169101765402624
6.19144175597784,0.00016524743525867
6.26320745219869,0.000161480984738677
6.33580499265825,0.000157800408896619
6.40924401935645,0.000154203748585914
6.48353428605472,0.000150689089410655
6.55868565957143,0.000147254560700944
6.63470812109235,0.000143898334511831
6.71161176749628,0.000140618624645251
6.78940681269611,0.000137413685694469
6.8681035889953,0.000134281812110483
6.94771254846024,0.000131221337289882
7.02824426430835,0.000128230632683687
7.10970943231244,0.000125308106926638
7.19211887222119,0.000122452204986509
7.27548352919623,0.000119661407332944
7.35981447526577,0.000116934229125393
7.44512291079514,0.000114269219419676
7.53142016597437,0.000111664960392787
7.618717702323,0.000109120066585459
7.7070271142123,0.000106633184162136
7.79636013040523,0.000104202990187911
7.88672861561415,0.000101828191922061
7.97814457207662,9.95075261277713e-05
8.0706201411495,9.72397583977132e-05
8.16416760492147,9.50236824950643e-05
8.25879938784427,9.28581197096574e-05
8.35452805838287,9.07419182288656e-05
8.45136633068472,8.86739525229346e-05
8.54932706626838,8.6653122744381e-05
8.64842327573172,8.46783541411611e-05
8.74866812047991,8.27485964832892e-05
8.85007491447343,8.08628235025829e-05
8.9526571259964,7.90200323452487e-05
9.05642837944529,7.72192430370025e-05
9.16140245713852,7.54594979604395e-05
9.26759330114688,7.37398613443703e-05
9.37501501514529,7.20594187648558e-05
9.48368186628592,7.04172766576548e-05
9.59360828709314,6.8812561841839e-05
9.7048088773803,6.72444210543115e-05
9.81729840618884,6.57120204949736e-05
9.93109181374979,6.42145453823048e-05
10.0462042134681,6.27511995191134e-05
10.16265089393,6.13212048682141e-05
10.2804473209331,5.99238011378225e-05
10.3996091395412,5.85582453764253e-05
10.5201521761616,5.72238115769248e-05
10.6420924406472,5.59197902898338e-05
10.7654461284232,5.46454882453142e-05
10.8902296226373,5.34002279838627e-05
11.0164594963366,5.21833474954347e-05
11.1441525146679,5.09941998668329e-05
11.2733256371049,4.98321529371345e-05
11.4039960197003,4.86965889610237e-05
11.5361810173648,4.75869042797914e-05
11.6698981861715,4.65025089998785e-05
11.8051652856881,4.544282667875e-05
11.9420002813353,4.44072940179571e-05
12.0804213467733,4.33953605632078e-05
12.2204468663149,4.24064884112997e-05
12.3620954373677,4.14401519237343e-05
12.5053858729039,4.04958374468884e-05
12.650337203959,3.95730430385757e-05
12.7969686821594,3.86712782008483e-05
12.9452997822792,3.77900636189076e-05
13.0953502048267,3.69289309059805e-05
13.2471398786612,3.60874223540174e-05
13.4006889636395,3.52650906900868e-05
13.5560178532937,3.44614988383364e-05
13.7131471775395,3.36762196873849e-05
13.8720978054162,3.29088358630303e-05
14.0328908478587,3.21589395061461e-05
14.195547660501,3.14261320556472e-05
14.3600898465126,3.07100240364161e-05
14.5265392594678,3.00102348520666e-05
14.6949180062482,2.93263925824404e-05
14.8652484499786,2.86581337857279e-05
15.0375532129974,2.80051033051083e-05
15.211855179861,2.73669540797899e-05
15.3881775003835,2.67433469603865e-05
15.5665435927106,2.61339505284906e-05
15.7469771464309,2.5538440920368e-05
15.9295021257212,2.4956501654682e-05
16.1141427725302,2.43878234641438e-05
16.3009236097974,2.38321041310078e-05
16.4898694447106,2.32890483263184e-05
16.6810053720006,2.27583674528308e-05
16.8743567772738,2.22397794915075e-05
17.0699493403841,2.1733008851528e-05
17.2678090388436,2.12377862237118e-05
17.4679621512725,2.07538484372905e-05
17.6704352608895,2.02809383199492e-05
17.8752552590424,1.98188045610565e-05
18.0824493487795,1.93672015780161e-05
18.2920450484629,1.89258893856764e-05
18.504070195423,1.84946334687032e-05
18.7185529496558,1.8073204656877e-05
18.935521797563,1.76613790032305e-05
19.1550055557353,1.72589376649648e-05
19.3770333747799,1.68656667870874e-05
19.6016347431919,1.64813573886932e-05
19.8288394912707,1.61058052518571e-05
20.0586777950823,1.57388108130401e-05
20.2911801804668,1.53801790569923e-05
20.5263775270925,1.50297194130589e-05
20.7643010725577,1.4687245653865e-05
21.0049824165392,1.43525757962997e-05
21.2484535249888,1.40255320047675e-05
21.4947467343798,1.37059404966407e-05
21.7438947560008,1.33936314498698e-05
21.9959306803007,1.30884389127015e-05
22.2508879812837,1.27902007154541e-05
22.5088005209546,1.24987583843066e-05
22.7697025538168,1.22139570570516e-05
23.0336287314213,1.19356454007727e-05
23.3006141069692,1.16636755313933e-05
23.5706941399673,1.13979029350684e-05
23.8439047009372,1.11381863913595e-05
24.1202820761801,1.08843878981701e-05
24.3998629725955,1.06363725983841e-05
24.6826845225569,1.03940087081857e-05
24.9687842888433,1.01571674470065e-05
25.2582002696278,9.92572296907384e-06
25.5509709035251,9.69955229651876e-06
25.8471350746956,9.47853525400823e-06
26.1467321180109,9.26255440487111e-06
26.4498018242772,9.05149498867328e-06
26.7563844455205,8.84524486022609e-06
27.0665207003324,8.643694429976e-06
27.3802517792786,8.44673660575741e-06
27.6976193503689,8.25426673587556e-06
28.018665564592,8.06618255348214e-06
28.3434330615131,7.88238412222172e-06
28.6719649749377,7.70277378311817e-06
29.0043049386399,7.52725610266998e-06
29.3404970921579,7.35573782212846e-06
29.680586086656,7.18812780793522e-06
30.0246170908555,7.0243370032866e-06
30.3726357970331,6.8642783808041e-06
30.72468842709,6.7078668962796e-06
31.0808217386906,6.55501944348406e-06
31.4410830314726,6.40565480999474e-06
31.8055201533292,6.25969363403846e-06
32.1741815067637,6.11705836231458e-06
32.5471160553185,5.97767320877863e-06
32.9243733300777,5.84146411436969e-06
33.3060034362459,5.70835870764942e-06
33.6920570598027,5.57828626634607e-06
34.0825854742345,5.4511776797663e-06
34.4776405473446,5.32696541207174e-06
34.8772747481418,5.2055834663867e-06
35.2815411538088,5.08696734972828e-06
35.6904934567523,4.97105403873275e-06
36.1041859717334,4.85778194616403e-06
36.5226736430818,4.74709088818779e-06
36.946012051993,4.63892205238693e-06
37.3742574239106,4.5332179665099e-06
37.8074666359935,4.42992246793035e-06
38.24569722467,4.32898067380196e-06
38.6890073932798,4.23033895189394e-06
39.1374560198038,4.1339448920915e-06
39.5911026646846,4.03974727854625e-06
40.0500075787361,3.94769606246022e-06
40.5142317111465,3.85774233549055e-06
40.9838367175726,3.76983830376152e-06
41.4588849683291,3.68393726246668e-06
41.9394395566719,3.5999935710521e-06
42.4255643071778,3.51796262896315e-06
42.9173237842216,3.43780085194592e-06
43.4147833005509,3.35946564888706e-06
43.9180089259609,3.28291539918306e-06
44.4270674960688,3.20810943062326e-06
44.9420266211914,3.13500799777944e-06
45.462954695324,3.06357226088544e-06
45.9899209052244,2.99376426520019e-06
46.5229952396019,2.92554692083931e-06
47.0622484984128,2.85888398306791e-06
47.6077523022637,2.79374003304052e-06
48.1595791019235,2.73008045898322e-06
48.7178021879463,2.66787143780035e-06
49.2824957004051,2.60707991710393e-06
49.8537346387389,2.54767359765081e-06
50.4315948717136,2.4896209161814e-06
51.0161531474983,2.4328910286467e-06
51.6074871038591,2.377453793822e-06
52.2056752784698,2.32327975728982e-06
52.8107971193433,2.27034013578985e-06
53.4229329953835,2.21860680192557e-06
54.0421642070592,2.1680522692189e-06
54.6685729972018,2.11864967750597e-06
55.302242561929,2.07037277866421e-06
55.9432570616938,2.0231959226673e-06
56.5917016324624,1.9770940439551e-06
57.2476623970218,1.93204264811637e-06
57.9112264764176,1.88801779887388e-06
58.5824820015254,1.84499610536641e-06
59.2615181247555,1.80295470971976e-06
59.9484250318941,1.76187127490264e-06
60.6432939540806,1.72172397285819e-06
61.3462171799251,1.68249147290564e-06
62.057288067765,1.6441529304074e-06
62.776601058065,1.6066879756934e-06
63.5042516859596,1.57007670323833e-06
64.2403365939419,1.53429966108525e-06
64.9849535446989,1.49933784051057e-06
65.7382014340959,1.46517266592414e-06
66.5001803043112,1.43178598499973e-06
67.2709913571234,1.3991600590302e-06
68.0507369673521,1.36727755350284e-06
68.839520696455,1.33612152888915e-06
69.6374473062822,1.30567543164404e-06
70.4446227729904,1.27592308541183e-06
71.2611543011175,1.24684868243025e-06
72.0871503378214,1.21843677513256e-06
72.9227205872831,1.19067226793903e-06
73.7679760252773,1.16354040923733e-06
74.6230289139111,1.13702678354442e-06
75.4879928165343,1.11111730384737e-06
76.3629826128224,1.08579820411894e-06
77.248114514034,1.06105603200307e-06
78.1435060784454,1.0368776416685e-06
79.0492762269642,1.01325018682305e-06
79.9655452589235,9.90161113889097e-07
80.8924348680594,9.67598155333395e-07
81.8300681586739,9.45549323149419e-07
82.7785696619847,9.24002902487687e-07
83.7380653526649,9.0294744543197e-07
84.708682665574,8.82371764916796e-07
85.6905505126835,8.62264928783349e-07
86.6837993001977,8.42616253972011e-07
87.6885609458743,8.23415300845206e-07
88.704968896544,8.04651867641743e-07
89.7331581458352,7.86315985056128e-07
90.7732652521022,7.68397910941882e-07
91.8254283565628,7.50888125135511e-07
92.889787201645,7.33777324398221e-07
93.9664831495469,7.17056417473843e-07
95.0556592010119,7.007165202572e-07
96.157460014321,6.84748951075256e-07
97.2720319245054,6.69145226074195e-07
98.3995229627823,6.53897054711458e-07
99.5400828762152,6.38996335351235e-07
100.693863147603,6.24435150960392e-07
101.861017015598,6.10205764901767e-07
103.041699495059,5.96300616823267e-07
104.23606739764,5.82712318642465e-07
105.444279352617,5.69433650619576e-07
106.666495827954,5.56457557522819e-07
107.902879151618,5.43777144879326e-07
109.153593533139,5.31385675312311e-07
110.418805085416,5.19276564961822e-07
111.698681846782,5.07443379986254e-07
112.993393803322,4.95879833144154e-07
114.303112911448,4.84579780454068e-07
115.628013120738,4.73537217929833e-07
116.968270397038,4.62746278391242e-07
118.324062745838,4.52201228346293e-07
119.695570235904,4.41896464944993e-07
121.082975023204,4.31826513003173e-07
122.486461375093,4.2198602209284e-07
123.906215694792,4.12369763699764e-07
125.34242654614,4.02972628445917e-07
126.795284678643,3.93789623373965e-07
128.264983052806,3.84815869295608e-07
129.751716865759,3.76046598198634e-07
131.255683577184,3.67477150713713e-07
132.777082935543,3.59102973639073e-07
134.316117004602,3.50919617521245e-07
135.872990190271,3.42922734291381e-07
137.447909267754,3.35108074954469e-07
139.041083409007,3.27471487332635e-07
140.652724210524,3.20008913858657e-07
142.283045721435,3.12716389420163e-07
143.932264471941,3.05590039253302e-07
145.600599502065,2.98626076883685e-07
147.28827239075,2.91820802114876e-07
148.995507285286,2.85170599062676e-07
150.722530931076,2.78671934233472e-07
152.469572701757,2.72321354647362e-07
154.236864629663,2.66115486003481e-07
156.024641436637,2.6005103088716e-07
157.833140565212,2.54124767018084e-07
159.662602210143,2.48333545538242e-07
161.513269350309,2.42674289339085e-07
163.385387780986,2.37143991426463e-07
165.27920614649,2.31739713323334e-07
167.194975973199,2.26458583508095e-07
169.132951702965,2.21297795889322e-07
171.093390726902,2.16254608314814e-07
173.076553419573,2.11326341114708e-07
175.082703173572,2.06510375677567e-07
177.112106434509,2.01804153059389e-07
179.16503273639,1.9720517262386e-07
181.241754737424,1.92710990714024e-07
183.342548256229,1.88319219353676e-07
185.46769230847,1.84027524978701e-07
187.617469143912,1.79833627197429e-07
189.79216428391,1.75735297578906e-07
191.992066559328,1.71730358468962e-07
194.217468148903,1.67816681833208e-07
196.468664618045,1.63992188126535e-07
198.745954958098,1.60254845188057e-07
201.04964162605,1.56602667161612e-07
203.380030584698,1.53033713440546e-07
205.737431343291,1.49546087636822e-07
208.122156998634,1.46137936573234e-07
210.534524276671,1.42807449298983e-07
212.974853574552,1.39552856127625e-07
215.443469003188,1.36372427696523e-07
217.940698430296,1.3326447404827e-07
220.466873523941,1.30227343732833e-07
223.022329796594,1.27259422930005e-07
225.607406649686,1.24359134592048e-07
228.22244741869,1.21524937605693e-07
230.867799418717,1.18755325973645e-07
233.543813990648,1.16048828014109e-07
236.250846547795,1.13404005579091e-07
238.989256623105,1.10819453290194e-07
241.759407916913,1.08293797792033e-07
244.561668345245,1.05825697022494e-07
247.396410088681,1.03413839499662e-07
250.264009641792,1.01056943625237e-07
253.164847863136,9.87537570032914e-08
256.099310025846,9.65030557752249e-08
259.067785868801,9.4303643969202e-08
262.070669648385,9.21543528648731e-08
265.108360190854,9.00540403725394e-08
268.181260945302,8.800159042614e-08
271.289780037247,8.599591239047e-08
274.434330322837,8.40359404815273e-08
277.61532944368,8.21206332005146e-08
280.833199882317,8.02489727801276e-08
284.08836901833,7.84199646442711e-08
287.381269185107,7.66326368792052e-08
290.712337727258,7.48860397173969e-08
294.082017058706,7.31792450328821e-08
297.490754721444,7.15113458480469e-08
300.939003444972,6.98814558518655e-08
304.42722120643,6.82887089289452e-08
307.955871291423,6.67322586992892e-08
311.525422355549,6.52112780687483e-08
315.136348486648,6.37249587894833e-08
318.789129267765,6.22725110304548e-08
322.484249840844,6.08531629580255e-08
326.222200971167,5.94661603256799e-08
330.003479112529,5.8110766073302e-08
333.828586473176,5.67862599356405e-08
337.698031082509,5.54919380596006e-08
341.612326858553,5.42271126302535e-08
345.571993676214,5.29911115053828e-08
349.577557436328,5.17832778584924e-08
353.629550135504,5.06029698295477e-08
357.728509936787,4.9449560184316e-08
361.874981241128,4.83224359808201e-08
366.06951475969,4.72209982438688e-08
370.312667586993,4.6144661646614e-08
374.605003274899,4.50928541997184e-08
378.947091907467,4.40650169474519e-08
383.33951017666,4.30606036705267e-08
387.782841458946,4.20790805962437e-08
392.277675892772,4.11199261143776e-08
396.824610456948,4.01826305005485e-08
401.424249049932,3.92666956450481e-08
406.077202570037,3.83716347883664e-08
410.784088996565,3.74969722625415e-08
415.545533471888,3.6642243238336e-08
420.362168384471,3.58069934783489e-08
425.234633452868,3.49907790956948e-08
430.16357581068,3.41931663180628e-08
435.149650092505,3.34137312573113e-08
440.193518520887,3.26520596843099e-08
445.295850994266,3.190774680862e-08
450.457325175946,3.11803970637562e-08
455.678626584106,3.04696238967085e-08
460.960448682843,2.97750495627729e-08
466.303492974273,2.90963049247186e-08
471.708469091702,2.84330292567059e-08
477.176094893875,2.77848700526355e-08
482.707096560318,2.71514828387986e-08
488.302208687788,2.65325309909206e-08
493.962174387832,2.59276855553211e-08
499.687745385488,2.5336625073972e-08
505.479682119124,2.47590354139442e-08
511.338753841433,2.41946096002426e-08
517.265738721602,2.3643047652928e-08
523.261423948666,2.3104056427552e-08
529.326605836056,2.25773494595297e-08
535.462089927361,2.20626468119032e-08
541.668691103315,2.15596749265221e-08
547.947233690029,2.10681664787733e-08
554.298551568467,2.05878602355529e-08
560.723488285203,2.01185009164336e-08
567.222897164454,1.96598390580127e-08
573.797641421413,1.92116308813685e-08
580.448594276898,1.87736381625865e-08
587.176639073326,1.8345628106136e-08
593.982669392036,1.79273732211241e-08
600.867589171969,1.75186512005774e-08
607.832312829723,1.71192448031727e-08
614.877765381002,1.67289417378605e-08
622.004882563471,1.63475345510912e-08
629.214610961034,1.59748205165762e-08
636.507908129557,1.56106015275383e-08
643.885742724042,1.52546839914988e-08
651.34909462728,1.49068787273416e-08
658.898955079995,1.45670008649444e-08
666.536326812491,1.42348697467183e-08
674.262224177834,1.39103088318548e-08
682.077673286569,1.35931456023467e-08
689.983712143002,1.32832114714386e-08
697.981390783066,1.29803416939521e-08
706.071771413777,1.2684375278848e-08
714.255928554313,1.23951549035789e-08
722.534949178721,1.21125268306095e-08
730.909932860291,1.183634082562e-08
739.381991917587,1.15664500777737e-08
747.952251562182,1.1302711121655e-08
756.621850048105,1.1044983761024e-08
765.391938823015,1.07931309943802e-08
774.263682681127,1.05470189421122e-08
783.23825991792,1.03065167754183e-08
792.316862486625,1.00714966467255e-08
801.50069615654,9.84183362179684e-09
810.790980673169,9.61740561334457e-09
820.18894992022,9.39809331616228e-09
829.695852083491,9.18378014370934e-09
839.312949816636,8.97435216614895e-09
849.041520408875,8.76969804989586e-09
858.882855954625,8.56970899834645e-09
868.838263525118,8.37427869413996e-09
878.909065341995,8.18330324264392e-09
889.096598952916,7.99668111677949e-09
899.402217409204,7.81431310297649e-09
909.827289445556,7.63610224859288e-09
920.373199661822,7.4619538102992e-09
931.041348706908,7.29177520376043e-09
941.833153464795,7.12547595444138e-09
952.750047242729,6.96296764958157e-09
963.793479961579,6.80416389107669e-09
974.964918348409,6.64898024975421e-09
986.265846131282,6.49733422034594e-09
997.69776423632,6.34914517776066e-09
1009.26219098705,6.20433433416899e-09
1020.96066230605,6.06282469720202e-09
1032.79473191895,5.92454102896206e-09
1044.76597156081,5.78940980612633e-09
1056.87597118481,5.6573591808077e-09
1069.12633917348,5.52831894242596e-09
1081.51870255229,5.40222048037664e-09
1094.05470720574,5.27899674756405e-09
1106.73601809597,5.15858222477948e-09
1119.56431948388,5.04091288591197e-09
1132.54131515281,4.9259261639074e-09
1145.66872863487,4.81356091749714e-09
1158.94830343981,4.70375739872983e-09
1172.3818032866,4.59645722124068e-09
1185.97101233767,4.4916033292116e-09
1199.71773543589,4.38913996701011e-09
1213.62379834424,4.28901264963366e-09
1227.69104798836,4.19116813371404e-09
1241.92135270178,4.0955543892125e-09
1256.31660247412,4.00212057182205e-09
1270.87870920206,3.91081699589094e-09
1285.6096069433,3.82159510804804e-09
1300.51125217341,3.73440746141598e-09
1315.58562404571,3.6492076903698e-09
1330.83472465408,3.56595048589923e-09
1346.26057929891,3.48459157156804e-09
1361.86523675608,3.40508767994204e-09
1377.65076954905,3.32739652958525e-09
1393.61927422414,3.25147680267354e-09
1409.77287162897,3.17728812295017e-09
1426.11370719413,3.10479103430713e-09
1442.64395121816,3.03394697981289e-09
1459.36579915576,2.96471828121798e-09
1476.28147190939,2.89706811894419e-09
1493.39321612425,2.83096051250947e-09
1510.70330448666,2.76636030139657e-09
1528.21403602587,2.70323312639646e-09
1545.92773641948,2.64154541131955e-09
1563.84675830225,2.58126434515181e-09
1581.9734815786,2.52235786466966e-09
1600.3103137387,2.46479463732502e-09
1618.8596901782,2.40854404464285e-09
1637.62407452169,2.35357616594165e-09
1656.60595894992,2.29986176241872e-09
1675.80786453077,2.24737226164001e-09
1695.23234155412,2.19607974230814e-09
1714.88196987054,2.14595691947995e-09
1734.75935923393,2.09697713001326e-09
1754.86714964815,2.04911431845066e-09
1775.20801171764,2.00234302311389e-09
1795.7846470021,1.95663836262806e-09
1816.59978837533,1.91197602265645e-09
1837.65620038817,1.86833224300117e-09
1858.95667963569,1.82568380497366e-09
1880.50405512858,1.78400801903366e-09
1902.30118866895,1.74328271276495e-09
1924.35097523033,1.70348621907089e-09
1946.65634334226,1.66459736465655e-09
1969.22025547917,1.62659545877308e-09
1992.04570845387,1.58946028225774e-09
2015.13573381556,1.55317207673978e-09
2038.49339825246,1.51771153415783e-09
2062.12180399914,1.48305978650966e-09
2086.0240892485,1.44919839581192e-09
2110.2034285686,1.41610934430252e-09
2134.66303332425,1.38377502485536e-09
2159.40615210357,1.3521782316623e-09
2184.43607114943,1.32130215100933e-09
2209.7561147959,1.29113035244527e-09
2235.3696459098,1.26164677995591e-09
2261.28006633728,1.23283574348199e-09
2287.4908173557,1.20468191055872e-09
2314.00538013065,1.17717029818144e-09
2340.82727617829,1.15028626483111e-09
2367.96006783308,1.12401550269388e-09
2395.40735872088,1.09834403006114e-09
2423.1727942376,1.07325818388968e-09
2451.26006203334,1.04874461255256e-09
2479.67289250216,1.02479026873183e-09
2508.41505927754,1.00138240248198e-09
2537.49037973357,9.78508554467414e-10
2566.90271549195,9.56156549321239e-10
2596.65597293487,9.3431448918628e-10
2626.75410372384,9.1297074739177e-10
2657.20110532451,8.92113962263533e-10
2688.00102153761,8.71733031090602e-10
2719.15794303602,8.51817104228947e-10
2750.67600790807,8.32355579325493e-10
2782.55940220713,8.13338095685978e-10
2814.81236050758,7.94754528770221e-10
2847.43916646725,7.76594984800315e-10
2880.4441533963,7.58849795527841e-10
2913.83170483279,7.41509513053863e-10
2947.60625512486,7.24564904845281e-10
2981.77229001967,7.08006948801268e-10
3016.3343472592,6.91826828472514e-10
3051.29701718287,6.76015928370989e-10
3086.66494333727,6.6056582937704e-10
3122.44282309286,6.4546830429102e-10
3158.63540826782,6.30715313434959e-10
3195.24750575921,6.16299000390838e-10
3232.28397818138,6.02211687817708e-10
3269.74974451177,5.88445873378889e-10
3307.64978074424,5.74994225747305e-10
3345.98912054997,5.61849580708817e-10
3384.77285594598,5.49004937356622e-10
3424.00613797143,5.36453454366245e-10
3463.69417737173,5.2418844636254e-10
3503.84224529068,5.12203380360025e-10
3544.45567397044,5.00491872294133e-10
3585.53985745982,4.89047683628231e-10
3627.10025233065,4.77864718031553e-10
3669.14237840249,4.66937018148626e-10
3711.67181947577,4.56258762407435e-10
3754.69422407334,4.45824261969049e-10
3798.21530619074,4.35627957651271e-10
3842.24084605506,4.25664417014737e-10
3886.77669089267,4.15928331448946e-10
3931.82875570577,4.06414513365589e-10
3977.40302405804,3.971178934255e-10
4023.50554886929,3.88033517859799e-10
4070.14245321944,3.79156545825199e-10
4117.31993116168,3.7048224683695e-10
4165.04424854518,3.62005998245407e-10
4213.32174384729,3.53723282781995e-10
4262.15882901532,3.45629686162128e-10
4311.56199031823,3.37720894737149e-10
4361.53778920801,3.29992693191217e-10
4412.09286319119,3.22440962307938e-10
4463.2339267104,3.1506167678605e-10
4514.9677720361,3.07850903085188e-10
4567.30127016875,3.00804797340903e-10
4620.24137175131,2.93919603329213e-10
4673.79510799246,2.87191650450618e-10
4727.96959160039,2.80617351799308e-10
4782.77201772749,2.74193202236506e-10
4838.20966492596,2.67915776541031e-10
4894.28989611453,2.61781727580669e-10
4951.02015955635,2.55787784537702e-10
5008.40798984821,2.49930751159556e-10
5066.46100892127,2.44207504073683e-10
5125.18692705333,2.38614991111026e-10
5184.59354389291,2.33150229697845e-10
5244.68874949512,2.27810305255136e-10
5305.48052536957,2.22592369659753e-10
5366.97694554048,2.17493639729795e-10
5429.18617761894,2.12511395734648e-10
5492.11648388779,2.07642979955836e-10
5555.77622239888,2.02885795272711e-10
5620.17384808319,1.98237303787551e-10
5685.31791387375,1.93695025456419e-10
5751.21707184161,1.89256536794685e-10
5817.88007434494,1.84919469569274e-10
5885.31577519145,1.80681509549827e-10
5953.53313081437,1.76540395275827e-10
6022.54120146193,1.72493916848676e-10
6092.34915240071,1.68539914762758e-10
6162.96625513294,1.64676278748287e-10
6234.40188862786,1.60900946666699e-10
6306.66554056741,1.57211903385815e-10
6379.76680860628,1.53607179741615e-10
6453.7154016467,1.50084851459244e-10
6528.52114112785,1.46643038151873e-10
6604.19396233031,1.43279902307006e-10
6680.74391569562,1.39993648316198e-10
6758.18116816111,1.36782521519974e-10
6836.51600451024,1.33644807268192e-10
6915.75882873853,1.30578830016561e-10
6995.92016543537,1.27582952427239e-10
7077.01066118189,1.24655574504792e-10
7159.04108596489,1.2179513273855e-10
7242.02233460732,1.19000099275997e-10
7325.96542821523,1.16268981107806e-10
7410.88151564157,1.13600319273975e-10
7496.78187496688,1.10992688085877e-10
7583.67791499719,1.08444694372998e-10
7671.5811767793,1.05954976733928e-10
7760.50333513357,1.03522204819309e-10
7850.45620020451,1.01145078619563e-10
7941.45171902934,9.88223277746589e-11
8033.50197712473,9.65527108998767e-11
8126.61920009195,9.43350149216604e-11
8220.81575524054,9.21680544342068e-11
8316.10415323096,9.00506710698974e-11
8412.49704973612,8.79817328813255e-11
8510.00724712225,8.59601337397149e-11
8608.64769614924,8.39847927456542e-11
8708.43149769072,8.20546536529207e-11
8809.37190447399,8.01686843116828e-11
8911.4823228402,7.83258761109927e-11
9014.77631452492,7.65252434479528e-11
9119.2675984593,7.47658232040451e-11
9224.97005259217,7.3046674226794e-11
9331.89771573324,7.13668768336007e-11
9440.0647894176,6.97255323226014e-11
9549.48563979197,6.81217624912115e-11
9660.17479952265,6.6554709169671e-11
9772.14696972573,6.50235337664845e-11
9885.41702191957,6.35274168192806e-11
10000,6.2065557562929e-11


==> tikzfigs/data/d_inf_64_0_ff.dat <==
0.1,0.990464058083091
0.101159111222383,0.990275784443072
0.102331657833024,0.990083656726919
0.103517795563018,0.989887617413399
0.104717681948552,0.989687609493275
0.105931476351837,0.989483576551248
0.107159339982267,0.989275462850645
0.108401435917833,0.989063213420794
0.109657929126781,0.988846774147042
0.110928986489522,0.988626091863331
0.112214776820798,0.988401114447259
0.1135154708921,0.988171790917528
0.114831241454351,0.987938071533676
0.11616226326085,0.987699907897975
0.117508713090481,0.987457253059347
0.11887076977119,0.98721006161918
0.120248614203741,0.986958289838851
0.121642429385737,0.986701895748806
0.123052400435926,0.986440839258995
0.124478714618791,0.986175082270461
0.125921561369415,0.985904588787864
0.127381132318648,0.985629325032704
0.128857621318552,0.985349259556997
0.130351224468151,0.985064363357142
0.131862140139475,0.984774609987687
0.133390569003906,0.984479975674722
0.134936714058831,0.984180439428572
0.136500780654601,0.983875983155484
0.138082976521809,0.983566591767955
0.139683511798874,0.983252253293378
0.141302599059953,0.982932958980616
0.142940453343176,0.982608703404164
0.144597292179202,0.982279484565487
0.146273335620113,0.981945303991165
0.14796880626864,0.981606166827426
0.149683929307726,0.981262081930672
0.151418932530435,0.980913061953577
0.153174046370208,0.98055912342633
0.154949503931463,0.980200286832608
0.156745541020559,0.979836576679854
0.158562396177114,0.97946802156342
0.160400310705682,0.97909465422416
0.162259528707809,0.978716511599042
0.164140297114447,0.978333634864369
0.166042865718753,0.977946069471184
0.167967487209265,0.97755386517246
0.169914417203463,0.977157076041687
0.171883914281715,0.976755760482464
0.173876240021625,0.976349981228733
0.175891659032773,0.975939805335308
0.177930438991858,0.975525304158355
0.179992850678248,0.975106553325536
0.182079168009946,0.974683632695498
0.184189668079971,0.974256626306471
0.186324631193156,0.973825622313723
0.18848434090338,0.97339071291568
0.190669084051225,0.972951994268519
0.192879150802078,0.972509566389108
0.195114834684662,0.972063533046188
0.197376432630026,0.971614001639704
0.199664245010979,0.971161083068298
0.201978575681988,0.970704891584922
0.204319732019527,0.970245544640676
0.206688024962908,0.969783162716914
0.209083769055575,0.969317869145807
0.21150728248688,0.9688497899195
0.213958887134342,0.968379053488138
0.216438908606402,0.967905790546996
0.218947676285662,0.967430133813076
0.221485523372636,0.966952217791508
0.224052786930002,0.966472178532207
0.226649807927369,0.965990153377224
0.229276931286565,0.965506280699326
0.231934505927443,0.965020699632363
0.234622884814226,0.964533549794012
0.237342425002387,0.964044971001583
0.240093487686065,0.963555102981554
0.242876438246045,0.963064085073589
0.245691646298279,0.962572055929822
0.24853948574298,0.962079153210218
0.25142033481428,0.961585513274889
0.254334576130465,0.961091270874227
0.257282596744793,0.960596558837824
0.260264788196901,0.960101507763096
0.263281546564802,0.959606245704627
0.266333272517498,0.959110897865244
0.269420371368188,0.95861558628983
0.272543253128103,0.958120429562969
0.275702332560958,0.957625542511465
0.278898029238044,0.957131035912825
0.282130767593947,0.956637016210812
0.285400976982924,0.956143585239137
0.288709091735924,0.955650839954419
0.292055551218275,0.955158872179489
0.295440799888038,0.954667768358135
0.298865287355038,0.95417760932237
0.302329468440578,0.953688470073279
0.305833803237843,0.953200419576497
0.309378757173014,0.952713520573338
0.312964801067075,0.952227829408565
0.316592411198352,0.951743395875766
0.320262069365765,0.951260263081257
0.32397426295282,0.95077846732739
0.327729484992338,0.950298038016114
0.331528234231942,0.949818997573564
0.335371015200293,0.949341361396399
0.339258338274099,0.948865137820591
0.343190719745904,0.948390328113227
0.347168681892656,0.947916926487899
0.351192753045073,0.947444920144129
0.355263467657814,0.946974289331211
0.359381366380463,0.9465050074368
0.363546996129332,0.946037041100445
0.367760910160103,0.945570350352216
0.372023668141307,0.945104888776472
0.376335836228653,0.944640603700699
0.380697987140229,0.944177436409309
0.385110700232557,0.9437153223821
0.38957456157755,0.943254191557095
0.394090164040345,0.942793968617251
0.398658107358044,0.942334573300525
0.403278998219371,0.941875920732624
0.407953450345245,0.941417921781687
0.412682084570295,0.940960483434019
0.417465528925314,0.940503509189933
0.422304418720667,0.940046899478609
0.427199396630678,0.939590552090824
0.432151112778976,0.939134362628263
0.43716022482485,0.938678224968082
0.44222739805059,0.938222031741243
0.447353305449847,0.937765674823123
0.452538627817017,0.93730904583474
0.457784053837662,0.936852036652938
0.463090280179974,0.936394539927744
0.468458011587305,0.935936449605076
0.473887960971765,0.935477661452916
0.479380849508911,0.935018073588983
0.484937406733524,0.934557587007936
0.490558370636505,0.934096106106059
0.496244487762892,0.933633539201354
0.501996513311008,0.933169799046942
0.507815211232767,0.932704803335655
0.513701354335134,0.932238475193641
0.519655724382766,0.931770743660848
0.525679112201842,0.931301544156196
0.531772317785097,0.930830818925244
0.53793615039807,0.930358517468183
0.544171428686589,0.929884596945925
0.550478980785497,0.92940902256213
0.556859644428641,0.928931767918921
0.563314267060135,0.928452815344113
0.569843705946914,0.927972156187733
0.576448828292588,0.927489791085585
0.583130511352622,0.927005730187648
0.58988964255085,0.926519993349032
0.596727119597331,0.926032610281219
0.603643850607587,0.925543620661277
0.610640754223204,0.925053074196698
0.617718759733849,0.924561030643473
0.624878807200689,0.924067559774971
0.632121847581245,0.923572741299117
0.639448842855694,0.923076664721332
0.646860766154633,0.922579429150588
0.654358601888323,0.922081143045916
0.661943345877439,0.921581923900578
0.669616005485322,0.921081897861087
0.677377599751775,0.920581199278139
0.685229159528406,0.92007997018654
0.693171727615541,0.919578359711039
0.701206358900718,0.91907652339507
0.7093341204988,0.918574622449267
0.717556091893693,0.918072822916715
0.725873365081725,0.917571294751874
0.734287044716676,0.917070210810224
0.742798248256492,0.916569745745786
0.751408106111697,0.916070074813865
0.760117761795533,0.915571372576588
0.768928372075831,0.915073811509164
0.777841107128649,0.914577560505152
0.786857150693685,0.914082783279586
0.795977700231498,0.913589636669377
0.805203967082548,0.913098268831178
0.814537176628074,0.91260881733777
0.823978568452852,0.91212140717505
0.833529396509819,0.91163614864289
0.843190929286626,0.911153135164509
0.852964449974102,0.910672441010522
0.862851256636689,0.910194118945606
0.872852662384838,0.90971819780763
0.882969995549409,0.909244680031284
0.893204599858097,0.908773539130588
0.903557834613893,0.90830471715723
0.914031074875623,0.9078381221545
0.924625711640574,0.907373625629509
0.935343152029238,0.906911060069582
0.9461848194722,0.906450216531992
0.957152153899186,0.905990842339637
0.968246611930312,0.905532638918757
0.979469667069539,0.905075259818354
0.99082280990038,0.904618308954419
1.00230754828387,0.904161339125521
1.01392540755882,0.903703850849482
1.02567793074442,0.903245291573794
1.03756667874519,0.902785055314939
1.04959323055823,0.902322482783832
1.061759183483,0.901856862055951
1.07406615333343,0.901387429845366
1.08651577465254,0.900913373441628
1.0991097009295,0.900433833367146
1.11184960481927,0.89994790681027
1.12473717836475,0.899454651885534
1.13777413322149,0.898953092767422
1.15096220088503,0.898442225737413
1.16430313292088,0.897921026175939
1.17779870119712,0.897388456521157
1.19145069811978,0.896843475205152
1.20526093687084,0.896285046565322
1.21923125164911,0.895712151714308
1.23336349791378,0.895123800336121
1.24765955263087,0.894519043359042
1.26212131452255,0.893896986437787
1.27675070431927,0.893256804158383
1.29154966501488,0.892597754859459
1.30652016212472,0.891919195943442
1.32166418394661,0.891220599530687
1.33698374182495,0.890501568289029
1.35248087041788,0.889761851250898
1.36815762796747,0.889001359410175
1.38401609657313,0.888220180871437
1.4000583824681,0.887418595305547
1.4162866162992,0.886597087447554
1.43270295340983,0.885756359355929
1.44930957412622,0.884897341136408
1.46610868404698,0.884021199819136
1.4831025143361,0.883129346065005
1.50029332201922,0.882223438365899
1.51768339028341,0.881305384394776
1.53527502878042,0.880377339155405
1.55307057393346,0.879441699578732
1.57107238924745,0.878501095214236
1.58928286562298,0.877558374670925
1.60770442167382,0.876616587475117
1.62633950404819,0.875678961032034
1.64519058775366,0.874748872407027
1.6642601764859,0.873829814681602
1.6835508029612,0.872925357691231
1.70306502925284,0.872039103018228
1.72280544713139,0.871174633195846
1.74277467840892,0.870335455181736
1.76297537528721,0.869524938281999
1.78341022071001,0.868746246853865
1.80408192871938,0.868002268287343
1.82499324481615,0.867295536965913
1.84614694632455,0.866628155134358
1.86754584276108,0.866001711858186
1.88919277620767,0.865417201542438
1.91109062168914,0.864874943784369
1.93324228755505,0.864374506658511
1.95565071586595,0.863914635864205
1.97831888278416,0.863493192491149
2.00124979896904,0.863107102458823
2.0244465099768,0.862752320936717
2.04791209666509,0.8624238152241
2.07164967560207,0.862115569625855
2.09566239948043,0.861820615766251
2.11995345753607,0.861531091496584
2.14452607597167,0.861238331039828
2.16938351838518,0.86093298824958
2.19452908620331,0.860605193830977
2.21996611911995,0.860244746089608
2.24569799553977,0.859841333280362
2.27172813302691,0.859384783991775
2.29805998875885,0.858865340322242
2.32469705998565,0.85827394700314
2.35164288449435,0.85760254823069
2.37890104107889,0.856844382904625
2.40647515001542,0.855994268331688
2.43436887354311,0.855048862286578
2.46258591635055,0.854006893629391
2.49113002606779,0.852869352400721
2.52000499376409,0.851639631353431
2.54921465445142,0.850323612108627
2.5787628875938,0.848929690415523
2.60865361762255,0.847468736244
2.63889081445751,0.845953985575673
2.66947849403432,0.844400861761658
2.70042071883777,0.842826725207952
2.73172159844138,0.841250550996691
2.76338529005317,0.839692534947764
2.79541599906786,0.838173629680301
2.82781797962534,0.836715013563302
2.86059553517574,0.835337497162308
2.89375301905095,0.83406087399906
2.92729483504282,0.832903225235897
2.96122543798803,0.831880191351486
2.99554933435981,0.831004228038308
3.0302710828664,0.830283868432823
3.06539529505653,0.82972301932379
3.10092663593193,0.82932032499809
3.13686982456688,0.829068638529727
3.17322963473498,0.82895464600489
3.21001089554317,0.828958693494527
3.24721849207313,0.829054868263063
3.28485736603004,0.829211383130787
3.32293251639897,0.829391304313693
3.36144900010876,0.829553646871231
3.40041193270371,0.829654837299498
3.43982648902292,0.829650510506279
3.47969790388769,0.829497571194902
3.52003147279668,0.829156412636342
3.56083255262928,0.828593155611235
3.60210656235707,0.827781753680976
3.64385898376354,0.826705812517361
3.68609536217216,0.825359991419293
3.72882130718284,0.82375089038453
3.772042493417,0.821897368659604
3.81576466127125,0.819830281962763
3.85999361767977,0.817591658634149
3.90473523688556,0.815233356402432
3.94999546122065,0.81281525169837
3.99578030189527,0.81040301577127
4.04209583979631,0.808065530809012
4.08894822629486,0.805871999197606
4.13634368406328,0.803888803364219
4.18428850790158,0.80217618452912
4.23278906557355,0.800784827371162
4.28185179865241,0.799752464639766
4.3314832233764,0.799100651121702
4.38168993151419,0.798831899262488
4.4324785912404,0.798927416651949
4.48385594802119,0.79934573286452
4.53582882551019,0.800022539034053
4.58840412645476,0.800872070412611
4.64158883361278,0.801790315642978
4.69539001068006,0.802660210079083
4.7498148032285,0.803358747225307
4.80487043965513,0.803765632603971
4.86056423214214,0.803772762054829
4.91690357762803,0.803293528447332
4.97389595879006,0.802270855795422
5.03154894503805,0.800682993180523
5.08987019351968,0.798546447881753
5.14886745013749,0.795915883640561
5.20854855057766,0.792881209412697
5.26892142135067,0.789562331408028
5.32999408084409,0.786102114408584
5.3917746403875,0.782658045541386
5.45427130532983,0.779392990694063
5.51749237612913,0.776465345001515
5.58144624945496,0.774018840801655
5.64614141930367,0.772172301154193
5.71158647812643,0.771009713249418
5.7777901179705,0.770571138636032
5.84476113163363,0.770845169219559
5.91250841383188,0.771763864190298
5.98104096238094,0.773201324280496
6.05036787939122,0.774977190638864
6.1204983724767,0.776866247396258
6.19144175597784,0.778614765153924
6.26320745219869,0.7799631012503
6.33580499265825,0.780672455610189
6.40924401935645,0.780552046685414
6.48353428605472,0.779482114394607
6.55868565957143,0.777428724256005
6.63470812109235,0.774448270651498
6.71161176749628,0.770681977962014
6.78940681269611,0.766342484978582
6.8681035889953,0.761695216379164
6.94771254846024,0.757036888998102
7.02824426430835,0.752672744530477
7.10970943231244,0.748893439599467
7.19211887222119,0.745952183840818
7.27548352919623,0.744042711740704
7.35981447526577,0.74327894144047
7.44512291079514,0.743677657295609
7.53142016597437,0.745146212818443
7.618717702323,0.747478007357771
7.7070271142123,0.750359112684271
7.79636013040523,0.753389401778842
7.88672861561415,0.756120059963821
7.97814457207662,0.758105746447085
8.0706201411495,0.758964297946603
8.16416760492147,0.758432035379211
8.25879938784427,0.756401907191359
8.35452805838287,0.752936537326025
8.45136633068472,0.748256294322817
8.54932706626838,0.742708948441554
8.64842327573172,0.736729411831125
8.74866812047991,0.730796238363386
8.85007491447343,0.725388575207955
8.9526571259964,0.720945025419217
9.05642837944529,0.717824939867541
9.16140245713852,0.716272758696032
9.26759330114688,0.716386809036398
9.37501501514529,0.718095243995585
9.48368186628592,0.721143480300036
9.59360828709314,0.725099266772368
9.7048088773803,0.72938246177939
9.81729840618884,0.733324805485471
9.93109181374979,0.736258172089785
10.0462042134681,0.737617939551757
10.16265089393,0.737036694272596
10.2804473209331,0.734402002361626
10.3996091395412,0.729864750953078
10.5201521761616,0.723803603046018
10.6420924406472,0.71676321213362
10.7654461284232,0.709383888193471
10.8902296226373,0.702333467577229
11.0164594963366,0.696245254858348
11.1441525146679,0.691662216797338
11.2733256371049,0.688986827197977
11.4039960197003,0.688436875120943
11.5361810173648,0.690009395697774
11.6698981861715,0.693457452259464
11.8051652856881,0.698287636867469
11.9420002813353,0.703788937503255
12.0804213467733,0.709103360221216
12.2204468663149,0.713340980543094
12.3620954373677,0.715724403127813
12.5053858729039,0.715726577857751
12.650337203959,0.71315876470682
12.7969686821594,0.708184106840894
12.9452997822792,0.701265056773632
13.0953502048267,0.693074395412102
13.2471398786612,0.684398911965274
13.4006889636395,0.676051811045907
13.5560178532937,0.668797959145034
13.7131471775395,0.663290286482797
13.8720978054162,0.660014709180144
14.0328908478587,0.659242341617079
14.195547660501,0.6609901919427
14.3600898465126,0.66499472846329
14.5265392594678,0.670706707193088
14.6949180062482,0.677319690967567
14.8652484499786,0.68384580704871
15.0375532129974,0.68924480668087
15.211855179861,0.692591852902463
15.3881775003835,0.693242096714391
15.5665435927106,0.690937950260261
15.7469771464309,0.685826392464453
15.9295021257212,0.678395830352349
16.1141427725302,0.669370728933236
16.3009236097974,0.659601330226537
16.4898694447106,0.649968273231773
16.6810053720006,0.641306074235501
16.8743567772738,0.634341945615024
17.0699493403841,0.629645212475504
17.2678090388436,0.627584086328394
17.4679621512725,0.628288878962263
17.6704352608895,0.631623497713658
17.8752552590424,0.637170491041519
18.0824493487795,0.644239021289705
18.2920450484629,0.651908660288958
18.504070195423,0.659121080715515
18.7185529496558,0.664820769295671
18.935521797563,0.668122653140346
19.1550055557353,0.668460051834005
19.3770333747799,0.665663534543677
19.6016347431919,0.659950669023738
19.8288394912707,0.651847101804905
20.0586777950823,0.642079429887383
20.2911801804668,0.63147295886674
20.5263775270925,0.620869077987408
20.7643010725577,0.611063071357081
21.0049824165392,0.60275745565672
21.2484535249888,0.596525450435017
21.4947467343798,0.592780662688982
21.7438947560008,0.591750884987037
21.9959306803007,0.593455718490348
22.2508879812837,0.597689743308257
22.5088005209546,0.604015452211493
22.7697025538168,0.611773101330712
23.0336287314213,0.620117060054529
23.3006141069692,0.628087622829293
23.5706941399673,0.634719819994218
23.8439047009372,0.63917494516907
24.1202820761801,0.64086268439327
24.3998629725955,0.639516455728562
24.6826845225569,0.635201372522728
24.9687842888433,0.628263237187301
25.2582002696278,0.619246704336892
25.5509709035251,0.608810934773561
25.8471350746956,0.59765909332732
26.1467321180109,0.586485883935113
26.4498018242772,0.575940550157494
26.7563844455205,0.566600821840305
27.0665207003324,0.558953755759286
27.3802517792786,0.553380563592372
27.6976193503689,0.550143612256682
28.018665564592,0.549374686472523
28.3434330615131,0.551064426505741
28.6719649749377,0.555053758558664
29.0043049386399,0.561029259583513
29.3404970921579,0.568525768455886
29.680586086656,0.576940919974389
30.0246170908555,0.585566869656782
30.3726357970331,0.593642917133967
30.72468842709,0.600427614487428
31.0808217386906,0.605280514132688
31.4410830314726,0.607735702325332
31.8055201533292,0.607547856856048
32.1741815067637,0.604700021887077
32.5471160553185,0.599376294157713
32.9243733300777,0.591913293722698
33.3060034362459,0.582746374739475
33.6920570598027,0.572361811071415
34.0825854742345,0.561259720407545
34.4776405473446,0.549927789291212
34.8772747481418,0.538823680142848
35.2815411538088,0.528363575127699
35.6904934567523,0.51891468812317
36.1041859717334,0.510790148386682
36.5226736430818,0.504245167215717
36.946012051993,0.499473780957381
37.3742574239106,0.496605741565841
37.8074666359935,0.49570334323377
38.24569722467,0.49675817422917
38.6890073932798,0.499688005500828
39.1374560198038,0.504334303356646
39.5911026646846,0.510461200400115
40.0500075787361,0.517757163448066
40.5142317111465,0.52584098253406
40.9838367175726,0.534273892260315
41.4588849683291,0.542579331718366
41.9394395566719,0.550270724051076
42.4255643071778,0.556885588919544
42.9173237842216,0.562021713586899
43.4147833005509,0.565369109306579
43.9180089259609,0.566731405005402
44.4270674960688,0.566032741443299
44.9420266211914,0.563310209475351
45.462954695324,0.558695508376206
45.9899209052244,0.552391232313058
46.5229952396019,0.544646790272533
47.0622484984128,0.53573729066961
47.6077523022637,0.525946862533951
48.1595791019235,0.515556508224431
48.7178021879463,0.504835843134942
49.2824957004051,0.494037833988008
49.8537346387389,0.483395686231472
50.4315948717136,0.473121185541466
51.0161531474983,0.463403971714106
51.6074871038591,0.45441137276474
52.2056752784698,0.44628854147275
52.8107971193433,0.439158718645508
53.4229329953835,0.43312350430158
54.0421642070592,0.428263057263205
54.6685729972018,0.424636171517154
55.302242561929,0.422280198942444
55.9432570616938,0.421210806301778
56.5917016324624,0.421421572719283
57.2476623970218,0.42288345478855
57.9112264764176,0.425544172284589
58.5824820015254,0.429327600166277
59.2615181247555,0.434133293374539
59.9484250318941,0.439836319454057
60.6432939540806,0.446287626812463
61.3462171799251,0.453315225132286
62.057288067765,0.46072648399336
62.776601058065,0.468311843845354
63.5042516859596,0.475850153417375
64.2403365939419,0.483115676943812
64.9849535446989,0.489886549541858
65.7382014340959,0.495954131617524
66.5001803043112,0.501132399118368
67.2709913571234,0.505266312128059
68.0507369673521,0.508238126429749
68.839520696455,0.509970886113795
69.6374473062822,0.510428801114422
70.4446227729904,0.509614735007657
71.2611543011175,0.50756545163067
72.0871503378214,0.504345491331067
72.9227205872831,0.500040551732818
73.7679760252773,0.494751089205026
74.6230289139111,0.48858662214837
75.4879928165343,0.481660982860495
76.3629826128224,0.474088577961744
77.248114514034,0.465981593857526
78.1435060784454,0.457448018051408
79.0492762269642,0.448590324370907
79.9655452589235,0.439504674269594
80.8924348680594,0.430280504314754
81.8300681586739,0.421000392921663
82.7785696619847,0.411740122179368
83.7380653526649,0.402568870705839
84.708682665574,0.393549489992297
85.6905505126835,0.384738829677439
86.6837993001977,0.376188087069973
87.6885609458743,0.367943163582584
88.704968896544,0.360045016109317
89.7331581458352,0.352529995249626
90.7732652521022,0.345430165044199
91.8254283565628,0.338773600837077
92.889787201645,0.332584663242776
93.9664831495469,0.326884247139456
95.0556592010119,0.321690005253461
96.157460014321,0.317016546331882
97.2720319245054,0.312875608185653
98.3995229627823,0.309276206068827
99.5400828762152,0.30622475698014
100.693863147603,0.303725180552723
101.861017015598,0.301778977262797
103.041699495059,0.300385284753555
104.23606739764,0.299540913155413
105.444279352617,0.299240360403049
106.666495827954,0.299475808718883
107.902879151618,0.300237103670698
109.153593533139,0.301511717531455
110.418805085416,0.303284699094102
111.698681846782,0.305538612634223
112.993393803322,0.308253469388555
114.303112911448,0.311406655732451
115.628013120738,0.314972863197143
116.968270397038,0.318924026553743
118.324062745838,0.323229277375193
119.695570235904,0.327854921705533
121.082975023204,0.33276445163131
122.486461375093,0.337918601523515
123.906215694792,0.343275460329023
125.34242654614,0.348790651321991
126.795284678643,0.354417589937466
128.264983052806,0.360107828463675
129.751716865759,0.365811493264617
131.255683577184,0.371477815737745
132.777082935543,0.377055752434166
134.316117004602,0.382494682942708
135.872990190271,0.387745166774162
137.447909267754,0.392759733322236
139.041083409007,0.397493672934056
140.652724210524,0.40190579314914
142.283045721435,0.405959103079422
143.932264471941,0.409621391192799
145.600599502065,0.412865667463206
147.28827239075,0.415670449457776
148.995507285286,0.418019882476804
150.722530931076,0.419903695077315
152.469572701757,0.421317001851151
154.236864629663,0.422259974038578
156.024641436637,0.422737404641251
157.833140565212,0.422758197822924
159.662602210143,0.422334812666635
161.513269350309,0.421482689257801
163.385387780986,0.420219681251152
165.27920614649,0.418565514287362
167.194975973199,0.416541284512422
169.132951702965,0.414169006554106
171.093390726902,0.411471215978068
173.076553419573,0.408470627686188
175.082703173572,0.405189848986169
177.112106434509,0.401651144123529
179.16503273639,0.397876245824721
181.241754737424,0.393886208730792
183.342548256229,0.389701299369697
185.46769230847,0.385340917402506
187.617469143912,0.380823543180397
189.79216428391,0.376166707075367
191.992066559328,0.371386976544611
194.217468148903,0.366499957396774
196.468664618045,0.361520306229003
198.745954958098,0.356461751468704
201.04964162605,0.351337120876599
203.380030584698,0.346158373740533
205.737431343291,0.340936636315014
208.122156998634,0.335682239339856
210.534524276671,0.33040475670479
212.974853574552,0.3251130445265
215.443469003188,0.319815280064589
217.940698430296,0.314519000038232
220.466873523941,0.309231138015742
223.022329796594,0.303958060634417
225.607406649686,0.298705602483171
228.22244741869,0.293479099533521
230.867799418717,0.288283421050356
233.543813990648,0.283122999950863
236.250846547795,0.278001861603827
238.989256623105,0.272923651084673
241.759407916913,0.267891658916662
244.561668345245,0.262908845339852
247.396410088681,0.257977863157621
250.264009641792,0.253101079217263
253.164847863136,0.248280594582816
256.099310025846,0.243518263461969
259.067785868801,0.238815710948945
262.070669648385,0.234174349645251
265.108360190854,0.229595395218706
268.181260945302,0.225079880959907
271.289780037247,0.220628671394854
274.434330322837,0.216242475007271
277.61532944368,0.21192185612579
280.833199882317,0.207667246024155
284.08836901833,0.203478953284895
287.381269185107,0.199357173471564
290.712337727258,0.195301998151574
294.082017058706,0.191313423312348
297.490754721444,0.187391357208776
300.939003444972,0.183535627676706
304.42722120643,0.179745988950655
307.955871291423,0.176022128012396
311.525422355549,0.172363670506015
315.136348486648,0.16877018624358
318.789129267765,0.165241194330779
322.484249840844,0.16177616793566
326.222200971167,0.158374538724915
330.003479112529,0.155035700988405
333.828586473176,0.151759015474379
337.698031082509,0.148543812951309
341.612326858553,0.145389397517389
345.571993676214,0.142295049673136
349.577557436328,0.139260029172328
353.629550135504,0.136283577665946
357.728509936787,0.133364921154344
361.874981241128,0.130503272258224
366.06951475969,0.12769783232201
370.312667586993,0.124947793360109
374.605003274899,0.12225233985645
378.947091907467,0.119610650427555
383.33951017666,0.1170218993578
387.782841458946,0.114485258015411
392.277675892772,0.111999896157859
396.824610456948,0.109564983132736
401.424249049932,0.10717968898278
406.077202570037,0.104843185460242
410.784088996565,0.102554646957053
415.545533471888,0.100313251356771
420.362168384471,0.0981181808132222
425.234633452868,0.0959686224617061
430.16357581068,0.0938637690651948
435.149650092505,0.0918028196032945
440.193518520887,0.0897849798045424
445.295850994266,0.08780946262814
450.457325175946,0.0858754886977281
455.678626584106,0.0839822866911315
460.960448682843,0.0821290936879203
466.303492974273,0.080315155479503
471.708469091702,0.0785397268428861
477.176094893875,0.076802071781333
482.707096560318,0.0751014637342219
488.302208687788,0.0734371857585737
493.962174387832,0.0718085306836708
499.687745385488,0.0702148012408363
505.479682119124,0.0686553101713256
511.338753841433,0.0671293803119185
517.265738721602,0.0656363446622346
523.261423948666,0.0641755464328989
529.326605836056,0.0627463390771608
535.462089927361,0.0613480863081598
541.668691103315,0.0599801621007317
547.947233690029,0.0586419506807149
554.298551568467,0.057332846502174
560.723488285203,0.0560522542135729
567.222897164454,0.0547995886141709
573.797641421413,0.0535742745999848
580.448594276898,0.0523757471031755
587.176639073326,0.0512034510215987
593.982669392036,0.0500568411431048
600.867589171969,0.04893538206228
607.832312829723,0.0478385480920772
614.877765381002,0.0467658231696498
622.004882563471,0.0457167007583744
629.214610961034,0.044690683744552
636.507908129557,0.0436872843310777
643.885742724042,0.0427060239280226
651.34909462728,0.0417464330392727
658.898955079995,0.0408080511478701
666.536326812491,0.0398904265977466
674.262224177834,0.0389931164754277
682.077673286569,0.0381156864876512
689.983712143002,0.0372577108402285
697.981390783066,0.0364187721137344
706.071771413777,0.0355984611396271
714.255928554313,0.0347963768753487
722.534949178721,0.034012126279303
730.909932860291,0.0332453241842258
739.381991917587,0.0324955931727978
747.952251562182,0.0317625634511573
756.621850048105,0.031045872724315
765.391938823015,0.0303451660705811
774.263682681127,0.0296600958178905
783.23825991792,0.0289903214188737
792.316862486625,0.0283355093290807
801.50069615654,0.0276953328836238
810.790980673169,0.0270694721761215
820.18894992022,0.0264576139387201
829.695852083491,0.0258594514217605
839.312949816636,0.0252746842764774
849.041520408875,0.0247030184372913
858.882855954625,0.0241441660061185
868.838263525118,0.0235978451380522
878.909065341995,0.0230637799277993
889.096598952916,0.0225417002972934
899.402217409204,0.022031341886124
909.827289445556,0.0215324459419519
920.373199661822,0.0210447592123707
931.041348706908,0.0205680338394915
941.833153464795,0.0201020272545597
952.750047242729,0.0196465020747054
963.793479961579,0.0192012260016171
974.964918348409,0.0187659717209932
986.265846131282,0.0183405168037324
997.69776423632,0.0179246436086896
1009.26219098705,0.0175181391875042
1020.96066230605,0.0171207951896033
1032.79473191895,0.0167324077701769
1044.76597156081,0.0163527774988233
1056.87597118481,0.0159817092698513
1069.12633917348,0.0156190122146099
1081.51870255229,0.015264499614199
1094.05470720574,0.0149179888149993
1106.73601809597,0.0145793011446389
1119.56431948388,0.0142482618297835
1132.54131515281,0.0139246999162003
1145.66872863487,0.0136084481883127
1158.94830343981,0.0132993430923561
1172.3818032866,0.0129972246593709
1185.97101233767,0.0127019364305238
1199.71773543589,0.0124133253834711
1213.62379834424,0.012131241860116
1227.69104798836,0.0118555394955837
1241.92135270178,0.0115860751485073
1256.31660247412,0.0113227088335338
1270.87870920206,0.0110653036535916
1285.6096069433,0.010813725734696
1300.51125217341,0.0105678441615562
1315.58562404571,0.0103275309143849
1330.83472465408,0.0100926608068313
1346.26057929891,0.00986311142576437
1361.86523675608,0.00963876307150884
1377.65076954905,0.00941949869968978
1393.61927422414,0.00920520386396819
1409.77287162897,0.00899576665997553
1426.11370719413,0.00879107767097786
1442.64395121816,0.00859102991349366
1459.36579915576,0.00839551878493195
1476.28147190939,0.00820444201187073
1493.39321612425,0.008017699600024
1510.70330448666,0.0078351937835572
1528.21403602587,0.00765682897809937
1545.92773641948,0.00748251173188133
1563.84675830225,0.00731215068036557
1581.9734815786,0.00714565649964238
1600.3103137387,0.00698294186230452
1618.8596901782,0.00682392139418756
1637.62407452169,0.00666851163084938
1656.60595894992,0.00651663097619513
1675.80786453077,0.00636819966076456
1695.23234155412,0.0062231397028287
1714.88196987054,0.00608137486811507
1734.75935923393,0.00594283063116523
1754.86714964815,0.00580743413883674
1775.20801171764,0.00567511417218235
1795.7846470021,0.00554580111133162
1816.59978837533,0.00541942689917986
1837.65620038817,0.00529592500819477
1858.95667963569,0.0051752304050089
1880.50405512858,0.00505727951879035
1902.30118866895,0.00494201020818325
1924.35097523033,0.00482936172898606
1946.65634334226,0.00471927470459918
1969.22025547917,0.00461169109455353
1992.04570845387,0.00450655416512896
2015.13573381556,0.00440380846014907
2038.49339825246,0.00430339977337303
2062.12180399914,0.00420527511961644
2086.0240892485,0.00410938270786681
2110.2034285686,0.004015671915335
2134.66303332425,0.00392409326034472
2159.40615210357,0.00383459837784346
2184.43607114943,0.00374713999411863
2209.7561147959,0.00366167190181351
2235.3696459098,0.00357814893737258
2261.28006633728,0.00349652695677766
2287.4908173557,0.00341676281287162
2314.00538013065,0.00333881433313172
2340.82727617829,0.00326264029820485
2367.96006783308,0.00318820042011861
2395.40735872088,0.00311545532151332
2423.1727942376,0.00304436651534132
2451.26006203334,0.00297489638489391
2479.67289250216,0.00290700816405946
2508.41505927754,0.00284066591884449
2537.49037973357,0.00277583452767847
2566.90271549195,0.00271247966423851
2596.65597293487,0.00265056777900264
2626.75410372384,0.0025900660819217
2657.20110532451,0.00253094252530781
2688.00102153761,0.00247316578702502
2719.15794303602,0.0024167052546754
2750.67600790807,0.0023615310088038
2782.55940220713,0.00230761380841015
2814.81236050758,0.00225492507426331
2847.43916646725,0.00220343687564574
2880.4441533963,0.00215312191412096
2913.83170483279,0.00210395351046862
2947.60625512486,0.00205590559011382
2981.77229001967,0.00200895266984976
3016.3343472592,0.00196306984435327
3051.29701718287,0.00191823277273513
3086.66494333727,0.00187441766690398
3122.44282309286,0.00183160127759541
3158.63540826782,0.00178976088369264
3195.24750575921,0.00174887427949224
3232.28397818138,0.00170891976274364
3269.74974451177,0.00166987612417314
3307.64978074424,0.00163172263576816
3345.98912054997,0.00159443904007126
3384.77285594598,0.0015580055394622
3424.00613797143,0.00152240278594586
3463.69417737173,0.00148761187045356
3503.84224529068,0.00145361431395566
3544.45567397044,0.00142039205660037
3585.53985745982,0.00138792744881708
3627.10025233065,0.00135620324205911
3669.14237840249,0.00132520257948206
3711.67181947577,0.00129490898736798
3754.69422407334,0.00126530636626619
3798.21530619074,0.0012363789823238
3842.24084605506,0.00120811145949365
3886.77669089267,0.00118048877108886
3931.82875570577,0.00115349623183145
3977.40302405804,0.00112711949046826
4023.50554886929,0.00110134452173693
4070.14245321944,0.00107615761933319
4117.31993116168,0.0010515453883861
4165.04424854518,0.00102749473893373
4213.32174384729,0.00100399287824259
4262.15882901532,0.000981027304803597
4311.56199031823,0.000958585801222439
4361.53778920801,0.000936656427841225
4412.09286319119,0.000915227516872077
4463.2339267104,0.000894287665731104
4514.9677720361,0.000873825731008534
4567.30127016875,0.000853830823089348
4620.24137175131,0.000834292300117072
4673.79510799246,0.00081519976190113
4727.96959160039,0.000796543045246445
4782.77201772749,0.000778312218333106
4838.20966492596,0.000760497574754025
4894.28989611453,0.000743089629438455
4951.02015955635,0.000726079113125571
5008.40798984821,0.00070945696735449
5066.46100892127,0.000693214339961389
5125.18692705333,0.000677342579984836
5184.59354389291,0.000661833233657872
5244.68874949512,0.000646678039499896
5305.48052536957,0.000631868924195567
5366.97694554048,0.000617397997883914
5429.18617761894,0.000603257550852042
5492.11648388779,0.000589440048363226
5555.77622239888,0.000575938127601506
5620.17384808319,0.000562744593233124
5685.31791387375,0.000549852413671556
5751.21707184161,0.000537254717636717
5817.88007434494,0.00052494479023035
5885.31577519145,0.00051291606919813
5953.53313081437,0.000501162142131944
6022.54120146193,0.000489676742671902
6092.34915240071,0.000478453746630212
6162.96625513294,0.000467487169770006
6234.40188862786,0.000456771164133279
6306.66554056741,0.000446300014616144
6379.76680860628,0.000436068136750421
6453.7154016467,0.000426070072929265
6528.52114112785,0.000416300490028756
6604.19396233031,0.000406754176118504
6680.74391569562,0.000397426038620818
6758.18116816111,0.000388311100438582
6836.51600451024,0.000379404497838308
6915.75882873853,0.000370701478154932
6995.92016543537,0.000362197397031921
7077.01066118189,0.000353887715818525
7159.04108596489,0.0003457679990603
7242.02233460732,0.000337833912672576
7325.96542821523,0.000330081221444076
7410.88151564157,0.000322505786216486
7496.78187496688,0.000315103562448103
7583.67791499719,0.000307870597645595
7671.5811767793,0.000300803029581096
7760.50333513357,0.00029389708387168
7850.45620020451,0.000287149072303151
7941.45171902934,0.000280555390395401
8033.50197712473,0.000274112516078364
8126.61920009195,0.000267817007745134
8220.81575524054,0.00026166550170392
8316.10415323096,0.000255654711493438
8412.49704973612,0.000249781425010568
8510.00724712225,0.00024404250395511
8608.64769614924,0.000238434881085301
8708.43149769072,0.000232955559328834
8809.37190447399,0.000227601609864361
8911.4823228402,0.000222370170646646
9014.77631452492,0.000217258444860042
9119.2675984593,0.000212263699394066
9224.97005259217,0.000207383263685127
9331.89771573324,0.000202614527660673
9440.0647894176,0.000197954941277699
9549.48563979197,0.000193402012178954
9660.17479952265,0.00018895330493088
9772.14696972573,0.00018460643978327
9885.41702191957,0.000180359091233657
10000,0.000176208986667424


==> tikzfigs/data/d_inf_64_0_nf.dat <==
0.1,0.959831830128327
0.101159111222383,0.959451860873453
0.102331657833024,0.959059940131647
0.103517795563018,0.958655582271132
0.104717681948552,0.958238288597723
0.105931476351837,0.957807547284164
0.107159339982267,0.95736283331279
0.108401435917833,0.956903608431462
0.109657929126781,0.95642932112424
0.110928986489522,0.955939406596673
0.112214776820798,0.955433286776936
0.1135154708921,0.954910370332978
0.114831241454351,0.95437005270643
0.11616226326085,0.953811716164151
0.117508713090481,0.953234729867317
0.11887076977119,0.952638449959562
0.120248614203741,0.952022219673858
0.121642429385737,0.951385369459262
0.123052400435926,0.950727217127621
0.124478714618791,0.950047068021261
0.125921561369415,0.949344215201629
0.127381132318648,0.948617939659667
0.128857621318552,0.947867510548227
0.130351224468151,0.947092185437055
0.131862140139475,0.946291210590397
0.133390569003906,0.945463821268247
0.134936714058831,0.944609242050712
0.136500780654601,0.943726687186416
0.138082976521809,0.942815360964934
0.139683511798874,0.941874458113412
0.141302599059953,0.940903164217848
0.142940453343176,0.939900656168648
0.144597292179202,0.938866102631166
0.146273335620113,0.937798664540687
0.14796880626864,0.936697495622382
0.149683929307726,0.935561742935724
0.151418932530435,0.934390547443497
0.153174046370208,0.933183044605546
0.154949503931463,0.931938364996436
0.156745541020559,0.930655634947441
0.158562396177114,0.929333977212103
0.160400310705682,0.927972511655383
0.162259528707809,0.926570355965777
0.164140297114447,0.925126626390239
0.166042865718753,0.9236404384912
0.167967487209265,0.922110907925176
0.169914417203463,0.92053715124288
0.171883914281715,0.918918286709376
0.173876240021625,0.917253435144518
0.175891659032773,0.915541720782489
0.177930438991858,0.91378227214964
0.179992850678248,0.911974222960516
0.182079168009946,0.910116713030328
0.184189668079971,0.908208889203833
0.186324631193156,0.906249906299607
0.18848434090338,0.904238928068342
0.190669084051225,0.902175128165119
0.192879150802078,0.900057691133816
0.195114834684662,0.897885813403642
0.197376432630026,0.895658704295927
0.199664245010979,0.893375587041193
0.201978575681988,0.891035699804678
0.204319732019527,0.888638296720094
0.206688024962908,0.886182648930087
0.209083769055575,0.883668045633058
0.21150728248688,0.881093795135072
0.213958887134342,0.878459225906025
0.216438908606402,0.875763687639528
0.218947676285662,0.873006552315528
0.221485523372636,0.870187215264812
0.224052786930002,0.867305096234966
0.226649807927369,0.864359640457128
0.229276931286565,0.861350319712961
0.231934505927443,0.858276633401178
0.234622884814226,0.855138109603768
0.237342425002387,0.851934306150918
0.240093487686065,0.84866481168528
0.242876438246045,0.845329246724644
0.245691646298279,0.841927264723733
0.24853948574298,0.838458553134849
0.25142033481428,0.834922834468057
0.254334576130465,0.831319867350704
0.257282596744793,0.827649447587407
0.260264788196901,0.823911409221286
0.263281546564802,0.820105625596412
0.266333272517498,0.816232010423696
0.269420371368188,0.812290518850388
0.272543253128103,0.808281148535276
0.275702332560958,0.8042039407306
0.278898029238044,0.800058981372607
0.282130767593947,0.795846402182698
0.285400976982924,0.79156638178102
0.288709091735924,0.787219146814926
0.292055551218275,0.782804973104949
0.295440799888038,0.778324186810125
0.298865287355038,0.773777165616572
0.302329468440578,0.769164339951761
0.305833803237843,0.764486194227436
0.309378757173014,0.759743268115214
0.312964801067075,0.754936157857944
0.316592411198352,0.750065517621084
0.320262069365765,0.745132060887321
0.32397426295282,0.740136561899307
0.327729484992338,0.735079857154579
0.331528234231942,0.729962846956775
0.335371015200293,0.724786497028358
0.339258338274099,0.719551840189209
0.343190719745904,0.714259978106452
0.347168681892656,0.708912083119808
0.351192753045073,0.703509400148801
0.355263467657814,0.698053248686396
0.359381366380463,0.692545024884304
0.363546996129332,0.686986203736564
0.367760910160103,0.681378341365962
0.372023668141307,0.675723077419317
0.376335836228653,0.670022137577971
0.380697987140229,0.664277336188286
0.385110700232557,0.658490579019074
0.38957456157755,0.652663866150998
0.394090164040345,0.646799295004296
0.398658107358044,0.640899063510413
0.403278998219371,0.634965473433531
0.407953450345245,0.629000933847595
0.412682084570295,0.623007964774605
0.417465528925314,0.616989200989433
0.422304418720667,0.610947395996835
0.427199396630678,0.604885426185828
0.432151112778976,0.598806295166066
0.43716022482485,0.592713138291322
0.44222739805059,0.586609227374323
0.447353305449847,0.580497975596844
0.452538627817017,0.574382942619184
0.457784053837662,0.568267839891705
0.463090280179974,0.562156536171474
0.468458011587305,0.55605306324605
0.473887960971765,0.549961621865482
0.479380849508911,0.543886587884027
0.484937406733524,0.537832518609999
0.490558370636505,0.531804159364271
0.496244487762892,0.52580645024352
0.501996513311008,0.519844533085698
0.507815211232767,0.513923758632641
0.513701354335134,0.508049693882811
0.519655724382766,0.502228129626392
0.525679112201842,0.49646508815264
0.531772317785097,0.490766831115957
0.53793615039807,0.485139867547128
0.544171428686589,0.479590961990424
0.550478980785497,0.474127142746737
0.556859644428641,0.468755710196978
0.563314267060135,0.463484245178441
0.569843705946914,0.458320617379499
0.576448828292588,0.453272993715756
0.583130511352622,0.448349846642695
0.58988964255085,0.443559962355272
0.596727119597331,0.4389124488166
0.603643850607587,0.434416743549762
0.610640754223204,0.430082621118955
0.617718759733849,0.425920200214079
0.624878807200689,0.42193995024278
0.632121847581245,0.418152697320523
0.639448842855694,0.414569629534394
0.646860766154633,0.411202301340094
0.654358601888323,0.408062636933216
0.661943345877439,0.405162932414338
0.669616005485322,0.402515856544216
0.677377599751775,0.400134449857936
0.685229159528406,0.398032121877108
0.693171727615541,0.396222646123858
0.701206358900718,0.394720152601467
0.7093341204988,0.393539117361208
0.717556091893693,0.392694348724352
0.725873365081725,0.392200969668698
0.734287044716676,0.392074395822531
0.742798248256492,0.39233030843046
0.751408106111697,0.392984621566743
0.760117761795533,0.394053442767019
0.768928372075831,0.395553026128987
0.777841107128649,0.397499716790841
0.786857150693685,0.399909885530636
0.795977700231498,0.402799852034101
0.805203967082548,0.406185795146981
0.814537176628074,0.410083648152582
0.823978568452852,0.414508976786059
0.833529396509819,0.419476837301812
0.843190929286626,0.425001611434259
0.852964449974102,0.43109681451587
0.862851256636689,0.437774872317165
0.872852662384838,0.44504686132331
0.882969995549409,0.452922206127034
0.893204599858097,0.461408326361043
0.903557834613893,0.470510224071329
0.914031074875623,0.480230000605728
0.924625711640574,0.490566289927069
0.935343152029238,0.50151359275273
0.9461848194722,0.513061493124558
0.957152153899186,0.525193736095379
0.968246611930312,0.537887142566369
0.979469667069539,0.551110335685307
0.99082280990038,0.564822254038268
1.00230754828387,0.57897043259958
1.01392540755882,0.593489047147613
1.02567793074442,0.608296748030479
1.03756667874519,0.623294364109213
1.04959323055823,0.638362649425227
1.061759183483,0.65336038572891
1.07406615333343,0.668123347943938
1.08651577465254,0.682464867553978
1.0991097009295,0.69617892202534
1.11184960481927,0.70904669425208
1.12473717836475,0.720847179027414
1.13777413322149,0.731371494231385
1.15096220088503,0.740439157001002
1.16430313292088,0.747913221054466
1.17779870119712,0.753710683949649
1.19145069811978,0.757805572287656
1.20526093687084,0.760224331279004
1.21923125164911,0.761035454368139
1.23336349791378,0.76033653189075
1.24765955263087,0.758241725627216
1.26212131452255,0.754871591125389
1.27675070431927,0.750345936336755
1.29154966501488,0.744779520557444
1.30652016212472,0.738279974574852
1.32166418394661,0.730947245282887
1.33698374182495,0.722873970085485
1.35248087041788,0.714146344354414
1.36815762796747,0.704845193298202
1.38401609657313,0.695047074001526
1.4000583824681,0.684825312346765
1.4162866162992,0.674250929773438
1.43270295340983,0.66339344461373
1.44930957412622,0.652321549063564
1.46610868404698,0.641103670821933
1.4831025143361,0.62980843148316
1.50029332201922,0.618505014069328
1.51768339028341,0.607263450955302
1.53527502878042,0.59615484162534
1.55307057393346,0.585251507625496
1.57107238924745,0.574627089951938
1.58928286562298,0.56435659203265
1.60770442167382,0.554516369442986
1.62633950404819,0.545184065528387
1.64519058775366,0.536438490154909
1.6642601764859,0.52835943682106
1.6835508029612,0.521027431285153
1.70306502925284,0.514523402626055
1.72280544713139,0.508928265187465
1.74277467840892,0.504322397066787
1.76297537528721,0.50078499759663
1.78341022071001,0.498393302496311
1.80408192871938,0.49722163088191
1.82499324481615,0.497340232910843
1.84614694632455,0.498813900244993
1.86754584276108,0.501700293437848
1.88919277620767,0.506047930438122
1.91109062168914,0.511893768321077
1.93324228755505,0.519260295932283
1.95565071586595,0.528152038666512
1.97831888278416,0.538551359611448
2.00124979896904,0.550413427904451
2.0244465099768,0.563660224956428
2.04791209666509,0.578173492295604
2.07164967560207,0.593786630315901
2.09566239948043,0.610275805338789
2.11995345753607,0.627351024888363
2.14452607597167,0.644648840944833
2.16938351838518,0.661729730325343
2.19452908620331,0.678084881327005
2.21996611911995,0.693158161245211
2.24569799553977,0.706387487049913
2.27172813302691,0.717263520513248
2.29805998875885,0.725393218059976
2.32469705998565,0.730547702949573
2.35164288449435,0.732676977243919
2.37890104107889,0.731888952108152
2.40647515001542,0.728406127313054
2.43436887354311,0.722518546058529
2.46258591635055,0.71454605877985
2.49113002606779,0.704814097361062
2.52000499376409,0.693641167805059
2.54921465445142,0.681334210805553
2.5787628875938,0.6681883031917
2.60865361762255,0.654488263506734
2.63889081445751,0.640510741009024
2.66947849403432,0.626526067043771
2.70042071883777,0.61279955578154
2.73172159844138,0.599592149262786
2.76338529005317,0.587160390668383
2.79541599906786,0.57575573416124
2.82781797962534,0.565623191357242
2.86059553517574,0.556999290436424
2.89375301905095,0.550109292271432
2.92729483504282,0.54516357203389
2.96122543798803,0.542353035256489
2.99554933435981,0.541843393736375
3.0302710828664,0.543768078182084
3.06539529505653,0.5482195114866
3.10092663593193,0.555238413314455
3.13686982456688,0.56480076816329
3.17322963473498,0.576802104818826
3.21001089554317,0.591038899042819
3.24721849207313,0.60718742595834
3.28485736603004,0.624781644557993
3.32293251639897,0.643194318831856
3.36144900010876,0.661630193466499
3.40041193270371,0.679146163019806
3.43982648902292,0.694716882376435
3.47969790388769,0.707355503887355
3.52003147279668,0.716269781935978
3.56083255262928,0.72099655983333
3.60210656235707,0.721452387886588
3.64385898376354,0.717884902041547
3.68609536217216,0.710766970803542
3.72882130718284,0.700690418352141
3.772042493417,0.688290962225801
3.81576466127125,0.674207064960534
3.85999361767977,0.659062107247053
3.90473523688556,0.643458621094791
3.94999546122065,0.627977041608632
3.99578030189527,0.613174965385203
4.04209583979631,0.599585095265861
4.08894822629486,0.587711131743742
4.13634368406328,0.578021288953249
4.18428850790158,0.570939194665799
4.23278906557355,0.566831863146531
4.28185179865241,0.565994299419354
4.3314832233764,0.568630152696192
4.38168993151419,0.574827732075145
4.4324785912404,0.584530722128261
4.48385594802119,0.597503316898903
4.53582882551019,0.6132907580585
4.58840412645476,0.631179511782273
4.64158883361278,0.650168341729319
4.69539001068006,0.668973751413547
4.7498148032285,0.686106932270513
4.80487043965513,0.700056548271591
4.86056423214214,0.70956307957284
4.91690357762803,0.713882169075326
4.97389595879006,0.712897736290315
5.03154894503805,0.70703918952969
5.08987019351968,0.697090306005298
5.14886745013749,0.684006890382073
5.20854855057766,0.668797594465305
5.26892142135067,0.65246278038127
5.32999408084409,0.635967111687973
5.3917746403875,0.620226012108112
5.45427130532983,0.606094905628654
5.51749237612913,0.594356142886942
5.58144624945496,0.585701416913866
5.64614141930367,0.580708518486698
5.71158647812643,0.57981148336288
5.7777901179705,0.583263135941241
5.84476113163363,0.591089154450369
5.91250841383188,0.603033633864971
5.98104096238094,0.61849886246599
6.05036787939122,0.636489010539722
6.1204983724767,0.655582219687414
6.19144175597784,0.673979098311144
6.26320745219869,0.6896923608548
6.33580499265825,0.700904692636621
6.40924401935645,0.706391975973502
6.48353428605472,0.705786031700986
6.55868565957143,0.699531720942253
6.63470812109235,0.688628540242316
6.71161176749628,0.674351864988275
6.78940681269611,0.658062308292484
6.8681035889953,0.6411037293487
6.94771254846024,0.6247522894981
7.02824426430835,0.610185380315581
7.10970943231244,0.598453553326231
7.19211887222119,0.59044784291368
7.27548352919623,0.58685903876746
7.35981447526577,0.588126988013958
7.44512291079514,0.594378839888024
7.53142016597437,0.605356871642061
7.618717702323,0.620341345952995
7.7070271142123,0.638085630236655
7.79636013040523,0.656804521296172
7.88672861561415,0.674289563234675
7.97814457207662,0.688231638245882
8.0706201411495,0.6967344959055
8.16416760492147,0.698801254707041
8.25879938784427,0.694500509042482
8.35452805838287,0.684757290738859
8.45136633068472,0.670989433432151
8.54932706626838,0.654806090961941
8.64842327573172,0.63782732600171
8.74866812047991,0.621588598185661
8.85007491447343,0.607483940087143
8.9526571259964,0.596719510020483
9.05642837944529,0.590264118235958
9.16140245713852,0.588790845928491
9.26759330114688,0.592607309238837
9.37501501514529,0.601575015080328
9.48368186628592,0.615024046872184
9.59360828709314,0.631682702778368
9.7048088773803,0.649668200187355
9.81729840618884,0.666620583451137
9.93109181374979,0.68006700091446
10.0462042134681,0.687992336938863
10.16265089393,0.689368850747801
10.2804473209331,0.684325011090406
10.3996091395412,0.673906336264592
10.5201521761616,0.659675634532827
10.6420924406472,0.643383887393893
10.7654461284232,0.626770391656789
10.8902296226373,0.611452272445107
11.0164594963366,0.598854859778368
11.1441525146679,0.590153519490181
11.2733256371049,0.586212984276176
11.4039960197003,0.587518374038151
11.5361810173648,0.594096928593847
11.6698981861715,0.60543549828683
11.8051652856881,0.620410894939399
11.9420002813353,0.637273465363556
12.0804213467733,0.6537570042894
12.2204468663149,0.667399413990914
12.3620954373677,0.676075028838508
12.5053858729039,0.678540804247501
12.650337203959,0.674685865928447
12.7969686821594,0.665372991323852
12.9452997822792,0.652063506484155
13.0953502048267,0.636467447438091
13.2471398786612,0.620313155779336
13.4006889636395,0.605215318783308
13.5560178532937,0.592595179053089
13.7131471775395,0.583620405048965
13.8720978054162,0.579147872424591
14.0328908478587,0.579662091390079
14.195547660501,0.585207786372834
14.3600898465126,0.595321318043318
14.5265392594678,0.608976403688281
14.6949180062482,0.624578588464165
14.8652484499786,0.640067572137582
15.0375532129974,0.65319265253146
15.211855179861,0.661962011223428
15.3881775003835,0.665116936651488
15.5665435927106,0.662385111789761
15.7469771464309,0.654395585556959
15.9295021257212,0.642377630649897
16.1141427725302,0.627844157454094
16.3009236097974,0.612364259719784
16.4898694447106,0.597426567296037
16.6810053720006,0.584358955235204
16.8743567772738,0.574274612479134
17.0699493403841,0.56802692926679
17.2678090388436,0.566164650919249
17.4679621512725,0.568884174347707
17.6704352608895,0.575980306850087
17.8752552590424,0.586802935964819
18.0824493487795,0.600237250900365
18.2920450484629,0.614739805603447
18.504070195423,0.628474417104763
18.7185529496558,0.639577867008956
18.935521797563,0.646518863360283
19.1550055557353,0.648418218627186
19.3770333747799,0.645177358417413
19.6016347431919,0.637376680094897
19.8288394912707,0.62604428612269
20.0586777950823,0.612423183282812
20.2911801804668,0.59780121182946
20.5263775270925,0.58340582691698
20.7643010725577,0.570342255756059
21.0049824165392,0.559554576014071
21.2484535249888,0.551796593212212
21.4947467343798,0.54760540608561
21.7438947560008,0.547274322678244
21.9959306803007,0.550824404568497
22.2508879812837,0.557976634585935
22.5088005209546,0.568130649954055
22.7697025538168,0.580361930956449
23.0336287314213,0.59345662104814
23.3006141069692,0.606007173778391
23.5706941399673,0.61658229425123
23.8439047009372,0.623951161326278
24.1202820761801,0.627295452849996
24.3998629725955,0.626325351966112
24.6826845225569,0.621259794739908
24.9687842888433,0.612704241280066
25.2582002696278,0.601496036090476
25.5509709035251,0.588571147630127
25.8471350746956,0.574871040468346
26.1467321180109,0.561285085166355
26.4498018242772,0.548616765088159
26.7563844455205,0.537563341786695
27.0665207003324,0.528702079305441
27.3802517792786,0.522478966257763
27.6976193503689,0.519197720976462
28.018665564592,0.519008052244576
28.3434330615131,0.521893095016157
28.6719649749377,0.527657008323727
29.0043049386399,0.535915214222338
29.3404970921579,0.546091864465432
29.680586086656,0.557431681723262
30.0246170908555,0.569035292005704
30.3726357970331,0.579926084596116
30.72468842709,0.589149192660484
31.0808217386906,0.595888502451396
31.4410830314726,0.599572109838803
31.8055201533292,0.599933316427414
32.1741815067637,0.597010479471945
32.5471160553185,0.591095089487885
32.9243733300777,0.58265450740566
33.3060034362459,0.572255315607913
33.6920570598027,0.56050200598057
34.0825854742345,0.547994409364005
34.4776405473446,0.535300941764595
34.8772747481418,0.52294294950762
35.2815411538088,0.51138596559237
35.6904934567523,0.501034865107819
36.1041859717334,0.492230966327221
36.5226736430818,0.485249875328457
36.946012051993,0.480299356033696
37.3742574239106,0.47751681841405
37.8074666359935,0.476966240753624
38.24569722467,0.478634544069142
38.6890073932798,0.482427671676489
39.1374560198038,0.488166940205102
39.5911026646846,0.495586654030068
40.0500075787361,0.504334514236767
40.5142317111465,0.513976928075198
40.9838367175726,0.524011711340144
41.4588849683291,0.533890456868603
41.9394395566719,0.543051487761901
42.4255643071778,0.550961527297876
42.9173237842216,0.557160509878476
43.4147833005509,0.561300975231594
43.9180089259609,0.56317334351216
44.4270674960688,0.562711960471745
44.9420266211914,0.559982611616942
45.462954695324,0.555157183576913
45.9899209052244,0.548483067960116
46.5229952396019,0.540253750079645
47.0622484984128,0.530784364354333
47.6077523022637,0.520393442520548
48.1595791019235,0.509390423709821
48.7178021879463,0.498067766485903
49.2824957004051,0.486696391605616
49.8537346387389,0.475523367259496
50.4315948717136,0.464771013502622
51.0161531474983,0.454636846507248
51.6074871038591,0.445293972428478
52.2056752784698,0.436891674679476
52.8107971193433,0.429556028562789
53.4229329953835,0.423390436291203
54.0421642070592,0.418476014113893
54.6685729972018,0.414871789443615
55.302242561929,0.412614685214026
55.9432570616938,0.411719285302328
56.5917016324624,0.412177391975587
57.2476623970218,0.41395740677211
57.9112264764176,0.41700359263369
58.5824820015254,0.421235309840973
59.2615181247555,0.426546363083274
59.9484250318941,0.432804651869476
60.6432939540806,0.439852378179996
61.3462171799251,0.447507124822217
62.057288067765,0.455564158275771
62.776601058065,0.46380030449818
63.5042516859596,0.471979662302209
64.2403365939419,0.479861227027912
64.9849535446989,0.487208189508337
65.7382014340959,0.493798287559266
66.5001803043112,0.499434210933149
67.2709913571234,0.503952827476806
68.0507369673521,0.507232028733721
68.839520696455,0.509194329360672
69.6374473062822,0.509806919029748
70.4446227729904,0.509078484282619
71.2611543011175,0.507053601793882
72.0871503378214,0.503805735486362
72.9227205872831,0.499429839523
73.7679760252773,0.494035355649327
74.6230289139111,0.487740105632281
75.4879928165343,0.48066530794835
76.3629826128224,0.472931742136783
77.248114514034,0.464656956361525
78.1435060784454,0.455953352461081
79.0492762269642,0.446926968098504
79.9655452589235,0.437676788184924
80.8924348680594,0.428294442886124
81.8300681586739,0.418864177881836
82.7785696619847,0.409463009054112
83.7380653526649,0.400160996248966
84.708682665574,0.391021588678508
85.6905505126835,0.382102008259729
86.6837993001977,0.373453647398762
87.6885609458743,0.36512246516574
88.704968896544,0.357149371131055
89.7331581458352,0.349570589895285
90.7732652521022,0.342418001972087
91.8254283565628,0.335719458493076
92.889787201645,0.329499068438383
93.9664831495469,0.323777457920789
95.0556592010119,0.318572001593258
96.157460014321,0.313897026593319
97.2720319245054,0.309763989648597
98.3995229627823,0.306181628087264
99.5400828762152,0.303156085565588
100.693863147603,0.300691013358738
101.861017015598,0.298787648090154
103.041699495059,0.297444866808459
104.23606739764,0.296659220381995
105.444279352617,0.296424946279753
106.666495827954,0.296733961963062
107.902879151618,0.297575840340673
109.153593533139,0.298937769056095
110.418805085416,0.300804495803538
111.698681846782,0.303158262416808
112.993393803322,0.305978731167915
114.303112911448,0.309242907551495
115.628013120738,0.312925064823617
116.968270397038,0.316996676693899
118.324062745838,0.321426365807425
119.695570235904,0.326179876932325
121.082975023204,0.331220085000123
122.486461375093,0.336507049182894
123.906215694792,0.341998124855431
125.34242654614,0.347648145351561
126.795284678643,0.353409684629187
128.264983052806,0.359233410051696
129.751716865759,0.365068531259479
131.255683577184,0.370863346433362
132.777082935543,0.376565881190277
134.316117004602,0.382124608180024
135.872990190271,0.387489227712915
137.447909267754,0.392611482231252
139.041083409007,0.397445971114976
140.652724210524,0.401950928202276
142.283045721435,0.406088923363091
143.932264471941,0.409827452007878
145.600599502065,0.413139382551922
147.28827239075,0.416003241033089
148.995507285286,0.418403323244755
150.722530931076,0.420329636534793
152.469572701757,0.421777684407792
154.236864629663,0.422748116043424
156.024641436637,0.423246268995112
157.833140565212,0.423281636342431
159.662602210143,0.422867289605921
161.513269350309,0.422019286305074
163.385387780986,0.42075608688377
165.27920614649,0.419098000613529
167.194975973199,0.417066674704375
169.132951702965,0.414684635759253
171.093390726902,0.41197488824767
173.076553419573,0.408960571052351
175.082703173572,0.405664670391822
177.112106434509,0.402109785505925
179.16503273639,0.398317942290444
181.241754737424,0.394310449450778
183.342548256229,0.390107791569971
185.46769230847,0.385729553627946
187.617469143912,0.381194371858323
189.79216428391,0.376519906297568
191.992066559328,0.371722830911865
194.217468148903,0.366818837723193
196.468664618045,0.361822651876326
198.745954958098,0.356748055070532
201.04964162605,0.351607915212521
203.380030584698,0.346414220527862
205.737431343291,0.34117811669879
208.122156998634,0.335909945877763
210.534524276671,0.33061928666019
212.974853574552,0.325314994301406
215.443469003188,0.320005240620673
217.940698430296,0.314697553171228
220.466873523941,0.309398853363821
223.022329796594,0.304115493315193
225.607406649686,0.298853291267065
228.22244741869,0.293617565473046
230.867799418717,0.288413166494704
233.543813990648,0.283244507885303
236.250846547795,0.278115595260842
238.989256623105,0.273030053781273
241.759407916913,0.267991154078802
244.561668345245,0.263001836680099
247.396410088681,0.258064734977203
250.264009641792,0.253182196807774
253.164847863136,0.248356304706606
256.099310025846,0.243588894893235
259.067785868801,0.238881575060459
262.070669648385,0.234235741027795
265.108360190854,0.229652592322634
268.181260945302,0.225133146749705
271.289780037247,0.22067825400931
274.434330322837,0.216288608418913
277.61532944368,0.211964760794832
280.833199882317,0.207707129542478
284.08836901833,0.203516011007007
287.381269185107,0.199391589129839
290.712337727258,0.195333944453753
294.082017058706,0.19134306251976
297.490754721444,0.187418841694302
300.939003444972,0.183561100461519
304.42722120643,0.179769584219546
307.955871291423,0.176043971607232
311.525422355549,0.172383880397546
315.136348486648,0.168788872981637
318.789129267765,0.165258461473242
322.484249840844,0.161792112456525
326.222200971167,0.158389251402098
330.003479112529,0.155049266771726
333.828586473176,0.151771513834458
337.698031082509,0.148555318209912
341.612326858553,0.1453999791601
345.571993676214,0.142304772644844
349.577557436328,0.139268954156403
353.629550135504,0.136291761347771
357.728509936787,0.133372416469822
361.874981241128,0.130510128628118
366.06951475969,0.127704095872687
370.312667586993,0.124953507131385
374.605003274899,0.122257543997198
378.947091907467,0.119615382379699
383.33951017666,0.117026194029316
387.782841458946,0.114489147942905
392.277675892772,0.112003411659308
396.824610456948,0.109568152450892
401.424249049932,0.107182538419812
406.077202570037,0.104845739504073
410.784088996565,0.102556928399865
415.545533471888,0.10031528140617
420.362168384471,0.098119979196396
425.234633452868,0.095970207523107
430.16357581068,0.0938651578580221
435.149650092505,0.0918040279752051
440.193518520887,0.0897860224779388
445.295850994266,0.0878103532752853
450.457325175946,0.0858762400111369
455.678626584106,0.0839829104493598
460.960448682843,0.0821296008171994
466.303492974273,0.0803155561113233
471.708469091702,0.0785400303679094
477.176094893875,0.07680228689977
482.707096560318,0.0751015985029369
488.302208687788,0.0734372476351218
493.962174387832,0.0718085265674328
499.687745385488,0.0702147375114838
505.479682119124,0.0686551927247094
511.338753841433,0.0671292145936342
517.265738721602,0.0656361356989377
523.261423948666,0.0641752988615532
529.326605836056,0.0627460571723414
535.462089927361,0.0613477740075416
541.668691103315,0.0599798230288544
547.947233690029,0.0586415881711866
554.298551568467,0.0573324636183606
560.723488285203,0.0560518537679029
567.222897164454,0.0547991731861321
573.797641421413,0.0535738465529218
580.448594276898,0.0523753085999174
587.176639073326,0.0512030040390534
593.982669392036,0.0500563874858416
600.867589171969,0.0489349233751893
607.832312829723,0.0478380858721635
614.877765381002,0.0467653587770087
622.004882563471,0.0457162354264185
629.214610961034,0.0446902185895378
636.507908129557,0.0436868203609498
643.885742724042,0.0427055620506643
651.34909462728,0.0417459740701699
658.898955079995,0.0408075958172478
666.536326812491,0.0398899755572
674.262224177834,0.0389926703040832
682.077673286569,0.0381152456978901
689.983712143002,0.0372572758830235
697.981390783066,0.0364183433835838
706.071771413777,0.0355980389791495
714.255928554313,0.0347959615795407
722.534949178721,0.0340117180994995
730.909932860291,0.0332449233317646
739.381991917587,0.0324951998224249
747.952251562182,0.0317621777441803
756.621850048105,0.0310454947715239
765.391938823015,0.0303447959549589
774.263682681127,0.0296597335971201
783.23825991792,0.0289899671276605
792.316862486625,0.0283351629812901
801.50069615654,0.0276949944742768
810.790980673169,0.0270691416832248
820.18894992022,0.026457291324962
829.695852083491,0.0258591366360723
839.312949816636,0.0252743772554806
849.041520408875,0.0247027191066271
858.882855954625,0.0241438742816739
868.838263525118,0.0235975609270877
878.909065341995,0.0230635031299918
889.096598952916,0.0225414308056873
899.402217409204,0.0220310795880107
909.827289445556,0.0215321907196746
920.373199661822,0.0210445109440633
931.041348706908,0.0205677923997533
941.833153464795,0.0201017925150697
952.750047242729,0.0196462739047981
963.793479961579,0.0192010042687873
974.964918348409,0.0187657562913718
986.265846131282,0.0183403075425104
997.69776423632,0.0179244403805053
1009.26219098705,0.0175179418567992
1020.96066230605,0.0171206036209369
1032.79473191895,0.0167322218285126
1044.76597156081,0.0163525970497896
1056.87597118481,0.0159815341799726
1069.12633917348,0.0156188423515111
1081.51870255229,0.0152643348467956
1094.05470720574,0.0149178290136568
1106.73601809597,0.0145791461813213
1119.56431948388,0.0142481115781794
1132.54131515281,0.0139245542518327
1145.66872863487,0.0136083069886393
1158.94830343981,0.0132992062368479
1172.3818032866,0.0129970920295871
1185.97101233767,0.0127018079101668
1199.71773543589,0.0124132008584379
1213.62379834424,0.0121311212185376
1227.69104798836,0.0118554226278525
1241.92135270178,0.0115859619473022
1256.31660247412,0.011322599193835
1270.87870920206,0.0110651974726887
1285.6096069433,0.0108136229121909
1300.51125217341,0.0105677445993601
1315.58562404571,0.0103274345167138
1330.83472465408,0.0100925674801901
1346.26057929891,0.00986302107893268
1361.86523675608,0.00963867561552349
1377.65076954905,0.0094194140478213
1393.61927422414,0.00920512193169421
1409.77287162897,0.00899568736495715
1426.11370719413,0.00879100093302584
1442.64395121816,0.00859095565453958
1459.36579915576,0.00839544692899395
1476.28147190939,0.00820437248502011
1493.39321612425,0.00801763233034848
1510.70330448666,0.00783512870112401
1528.21403602587,0.00765676601491931
1545.92773641948,0.00748245082186901
1563.84675830225,0.00731209175930161
1581.9734815786,0.00714559950513465
1600.3103137387,0.00698288673374802
1618.8596901782,0.00682386807272526
1637.62407452169,0.00666846005933363
1656.60595894992,0.00651658109914749
1675.80786453077,0.00636815142433633
1695.23234155412,0.00622309305476238
1714.88196987054,0.0060813297577062
1734.75935923393,0.00594278700922276
1754.86714964815,0.0058073919576452
1775.20801171764,0.00567507338546465
1795.7846470021,0.00554576167421205
1816.59978837533,0.00541938876814706
1837.65620038817,0.00529588814106583
1858.95667963569,0.00517519476089349
1880.50405512858,0.00505724505805636
1902.30118866895,0.0049419768924218
1924.35097523033,0.0048293295209784
1946.65634334226,0.00471924356828316
1969.22025547917,0.00461166099499167
1992.04570845387,0.00450652506847592
2015.13573381556,0.0044037803336214
2038.49339825246,0.00430337258521864
2062.12180399914,0.00420524883908415
2086.0240892485,0.00410935730517794
2110.2034285686,0.00401564736165501
2134.66303332425,0.00392406952775475
2159.40615210357,0.00383457543931383
2184.43607114943,0.00374711782348261
2209.7561147959,0.00366165047374137
2235.3696459098,0.00357812822734589
2261.28006633728,0.00349650694106596
2287.4908173557,0.00341674346850726
2314.00538013065,0.00333879563788797
2340.82727617829,0.00326262223057222
2367.96006783308,0.00318818295928372
2395.40735872088,0.0031154384473367
2423.1727942376,0.00304435020833753
2451.26006203334,0.00297488062621014
2479.67289250216,0.00290699293545659
2508.41505927754,0.00284065120267807
2537.49037973357,0.00277582030688003
2566.90271549195,0.00271246592229704
2596.65597293487,0.00265055449994731
2626.75410372384,0.00259005325030517
2657.20110532451,0.00253093012618941
2688.00102153761,0.00247315380595465
2719.15794303602,0.0024166936776778
2750.67600790807,0.00236151982236409
2782.55940220713,0.00230760299945821
2814.81236050758,0.00225491463016019
2847.43916646725,0.00220342678416989
2880.4441533963,0.00215311216345427
2913.83170483279,0.00210394408918408
2947.60625512486,0.00205589648716247
2981.77229001967,0.00200894387454866
3016.3343472592,0.00196306134637361
3051.29701718287,0.00191822456209102
3086.66494333727,0.00187440973394093
3122.44282309286,0.00183159361297984
3158.63540826782,0.00178975347840128
3195.24750575921,0.00174886712480194
3232.28397818138,0.00170891285022201
3269.74974451177,0.00166986944566855
3307.64978074424,0.00163171618340079
3345.98912054997,0.00159443280622431
3384.77285594598,0.0015579995167729
3424.00613797143,0.00152239696729753
3463.69417737173,0.00148760624896741
3503.84224529068,0.00145360888298266
3544.45567397044,0.0014203868097141
3585.53985745982,0.00138792237980622
3627.10025233065,0.00135619834492024
3669.14237840249,0.00132519784841299
3711.67181947577,0.00129490441676095
3754.69422407334,0.00126530195070149
3798.21530619074,0.00123637471656363
3842.24084605506,0.00120810733847585
3886.77669089267,0.00118048478992134
3931.82875570577,0.00115349238578639
3977.40302405804,0.0011271157749768
4023.50554886929,0.00110134093238367
4070.14245321944,0.00107615415185122
4117.31993116168,0.00105154203865209
4165.04424854518,0.00102749150296305
4213.32174384729,0.00100398975218477
4262.15882901532,0.000981024284937796
4311.56199031823,0.000958582883953164
4361.53778920801,0.000936653609694105
4412.09286319119,0.000915224794489849
4463.2339267104,0.000894285035869671
4514.9677720361,0.000873823190533172
4567.30127016875,0.00085382836897109
4620.24137175131,0.000834289929429179
4673.79510799246,0.000815197471815538
4727.96959160039,0.00079654083303067
4782.77201772749,0.000778310081346802
4838.20966492596,0.000760495510446087
4894.28989611453,0.000743087635343987
4951.02015955635,0.000726077186862886
5008.40798984821,0.000709455106622416
5066.46100892127,0.000693212542536506
5125.18692705333,0.000677340843718928
5184.59354389291,0.000661831556475403
5244.68874949512,0.000646676419395455
5305.48052536957,0.000631867359231592
5366.97694554048,0.000617396486188436
5429.18617761894,0.000603256090616435
5492.11648388779,0.000589438637840012
5555.77622239888,0.000575936765102431
5620.17384808319,0.000562743277127117
5685.31791387375,0.000549851142382663
5751.21707184161,0.000537253489642469
5817.88007434494,0.000524943604059857
5885.31577519145,0.000512914923430206
5953.53313081437,0.000501161035393689
6022.54120146193,0.000489675673636871
6092.34915240071,0.000478452714016933
6162.96625513294,0.000467486172340502
6234.40188862786,0.000456770200691461
6306.66554056741,0.000446299084006524
6379.76680860628,0.000436067237856664
6453.7154016467,0.00042606920467289
6528.52114112785,0.000416299651367916
6604.19396233031,0.00040675336604666
6680.74391569562,0.000397425256165577
6758.18116816111,0.000388310344660544
6836.51600451024,0.000379403767830017
6915.75882873853,0.000370700773039619
6995.92016543537,0.000362196715962658
7077.01066118189,0.000353887057977088
7159.04108596489,0.000345767363656288
7242.02233460732,0.00033783329894239
7325.96542821523,0.000330080628650054
7410.88151564157,0.000322505213646021
7496.78187496688,0.000315103009412809
7583.67791499719,0.000307870063480429
7671.5811767793,0.000300802513643637
7760.50333513357,0.00029389658554129
7850.45620020451,0.000287148590980312
7941.45171902934,0.000280554925500988
8033.50197712473,0.000274112067052905
8126.61920009195,0.00026781657404816
8220.81575524054,0.000261665082813338
8316.10415323096,0.000255654306904897
8412.49704973612,0.000249781034236889
8510.00724712225,0.000244042126525649
8608.64769614924,0.000238434516545422
8708.43149769072,0.000232955207239353
8809.37190447399,0.000227601269801045
8911.4823228402,0.000222369842199679
9014.77631452492,0.000217258127633528
9119.2675984593,0.000212263393005599
9224.97005259217,0.000207382967765301
9331.89771573324,0.000202614241852643
9440.0647894176,0.000197954665236768
9549.48563979197,0.000193401745572146
9660.17479952265,0.000188953047436554
9772.14696972573,0.00018460619109071
9885.41702191957,0.000180358851042744
10000,0.000176208754688233


==> tikzfigs/data/d_inf_64_45_ff.dat <==
0.1,0.982819334515032
0.101159111222383,0.982674498605062
0.102331657833024,0.98252833689906
0.103517795563018,0.982380774577085
0.104717681948552,0.982231730795259
0.105931476351837,0.982081118353084
0.107159339982267,0.981928843351271
0.108401435917833,0.981774804840601
0.109657929126781,0.981618894462383
0.110928986489522,0.981460996081274
0.112214776820798,0.981300985411219
0.1135154708921,0.981138729635553
0.114831241454351,0.980974087022283
0.11616226326085,0.980806906535875
0.117508713090481,0.980637027446901
0.11887076977119,0.980464278941173
0.120248614203741,0.980288479730113
0.121642429385737,0.98010943766435
0.123052400435926,0.979926949352734
0.124478714618791,0.979740799789169
0.125921561369415,0.979550761989945
0.127381132318648,0.979356596644485
0.128857621318552,0.979158051782693
0.130351224468151,0.978954862462399
0.131862140139475,0.978746750480689
0.133390569003906,0.978533424113228
0.134936714058831,0.978314577886017
0.136500780654601,0.978089892384391
0.138082976521809,0.977859034104391
0.139683511798874,0.977621655352032
0.141302599059953,0.977377394196371
0.142940453343176,0.977125874482613
0.144597292179202,0.976866705911895
0.146273335620113,0.976599484194758
0.14796880626864,0.976323791285608
0.149683929307726,0.97603919570584
0.151418932530435,0.975745252963553
0.153174046370208,0.975441506078019
0.154949503931463,0.975127486217251
0.156745541020559,0.974802713457131
0.158562396177114,0.974466697670554
0.160400310705682,0.974118939554972
0.162259528707809,0.973758931806521
0.164140297114447,0.973386160448555
0.166042865718753,0.97300010632193
0.167967487209265,0.972600246743701
0.169914417203463,0.972186057340038
0.171883914281715,0.971757014058089
0.173876240021625,0.97131259536027
0.175891659032773,0.970852284602896
0.177930438991858,0.970375572599369
0.179992850678248,0.969881960366097
0.182079168009946,0.969370962047126
0.184189668079971,0.968842108010973
0.186324631193156,0.968294948110474
0.18848434090338,0.967729055093588
0.190669084051225,0.967144028149998
0.192879150802078,0.96653949657523
0.195114834684662,0.965915123530675
0.197376432630026,0.965270609874602
0.199664245010979,0.964605698035969
0.201978575681988,0.963920175899625
0.204319732019527,0.963213880668466
0.206688024962908,0.962486702665319
0.209083769055575,0.961738589034841
0.21150728248688,0.960969547303717
0.213958887134342,0.960179648755792
0.216438908606402,0.959369031577847
0.218947676285662,0.958537903731315
0.221485523372636,0.957686545505616
0.224052786930002,0.956815311709826
0.226649807927369,0.955924633461333
0.229276931286565,0.955015019532747
0.231934505927443,0.954087057221892
0.234622884814226,0.953141412713876
0.237342425002387,0.95217883090933
0.240093487686065,0.95120013469851
0.242876438246045,0.950206223667245
0.245691646298279,0.949198072227442
0.24853948574298,0.948176727171947
0.25142033481428,0.947143304660865
0.254334576130465,0.946098986653796
0.257282596744793,0.945045016809736
0.260264788196901,0.943982695883397
0.263281546564802,0.94291337665329
0.266333272517498,0.941838458422992
0.269420371368188,0.940759381142315
0.272543253128103,0.939677619199669
0.275702332560958,0.938594674940456
0.278898029238044,0.937512071968971
0.282130767593947,0.936431348292829
0.285400976982924,0.935354049369414
0.288709091735924,0.93428172111328
0.292055551218275,0.933215902921796
0.295440799888038,0.932158120773781
0.298865287355038,0.931109880452353
0.302329468440578,0.930072660939025
0.305833803237843,0.92904790802106
0.309378757173014,0.928037028148773
0.312964801067075,0.927041382573502
0.316592411198352,0.926062281790957
0.320262069365765,0.925100980308478
0.32397426295282,0.924158671748545
0.327729484992338,0.923236484295006
0.331528234231942,0.92233547648279
0.335371015200293,0.921456633326672
0.339258338274099,0.920600862779981
0.343190719745904,0.91976899251
0.347168681892656,0.918961766973434
0.351192753045073,0.918179844772607
0.355263467657814,0.917423796271103
0.359381366380463,0.916694101446468
0.363546996129332,0.915991147957185
0.367760910160103,0.915315229401636
0.372023668141307,0.91466654374795
0.376335836228653,0.914045191915657
0.380697987140229,0.913451176492749
0.385110700232557,0.912884400575193
0.38957456157755,0.912344666719928
0.394090164040345,0.911831676007086
0.398658107358044,0.911345027212281
0.403278998219371,0.910884216095479
0.407953450345245,0.910448634818975
0.412682084570295,0.910037571513354
0.417465528925314,0.909650210016849
0.422304418720667,0.909285629820179
0.427199396630678,0.908942806255637
0.432151112778976,0.908620610975715
0.43716022482485,0.908317812772777
0.44222739805059,0.90803307879715
0.447353305449847,0.907764976236111
0.452538627817017,0.907511974520645
0.457784053837662,0.907272448130107
0.463090280179974,0.907044680066983
0.468458011587305,0.906826866074472
0.473887960971765,0.906617119668375
0.479380849508911,0.906413478051656
0.484937406733524,0.906213908974644
0.490558370636505,0.906016318596185
0.496244487762892,0.905818560390809
0.501996513311008,0.905618445134255
0.507815211232767,0.905413751984289
0.513701354335134,0.905202240655884
0.519655724382766,0.904981664669595
0.525679112201842,0.904749785629635
0.531772317785097,0.904504388464128
0.53793615039807,0.904243297534738
0.544171428686589,0.903964393496963
0.550478980785497,0.903665630766401
0.556859644428641,0.90334505542106
0.563314267060135,0.903000823345933
0.569843705946914,0.902631218404388
0.576448828292588,0.902234670402046
0.583130511352622,0.901809772593485
0.58988964255085,0.901355298470675
0.596727119597331,0.90087021756504
0.603643850607587,0.900353709992661
0.610640754223204,0.89980517947446
0.617718759733849,0.899224264570303
0.624878807200689,0.898610847877506
0.632121847581245,0.89796506296022
0.639448842855694,0.897287298795954
0.646860766154633,0.896578201549056
0.654358601888323,0.895838673507662
0.661943345877439,0.895069869050225
0.669616005485322,0.894273187540013
0.677377599751775,0.893450263080497
0.685229159528406,0.892602951101398
0.693171727615541,0.891733311784024
0.701206358900718,0.890843590375505
0.7093341204988,0.889936194484499
0.717556091893693,0.889013668495936
0.725873365081725,0.888078665289315
0.734287044716676,0.887133915493912
0.742798248256492,0.88618219456472
0.751408106111697,0.885226288014823
0.760117761795533,0.88426895519266
0.768928372075831,0.883312892045699
0.777841107128649,0.88236069336448
0.786857150693685,0.881414815051933
0.795977700231498,0.880477537010834
0.805203967082548,0.879550927285903
0.814537176628074,0.878636808134547
0.823978568452852,0.87773672472952
0.833529396509819,0.876851917215821
0.843190929286626,0.875983296850406
0.852964449974102,0.875131426944362
0.862851256636689,0.87429650930057
0.872852662384838,0.873478376793071
0.882969995549409,0.872676492665225
0.893204599858097,0.871889957030446
0.903557834613893,0.871117520940563
0.914031074875623,0.870357608242458
0.924625711640574,0.869608345273892
0.935343152029238,0.868867598256506
0.9461848194722,0.868133018030841
0.957152153899186,0.86740209154972
0.968246611930312,0.866672199308625
0.979469667069539,0.865940677652401
0.99082280990038,0.865204884665567
1.00230754828387,0.864462268138321
1.01392540755882,0.863710433912077
1.02567793074442,0.862947212757012
1.03756667874519,0.862170723828907
1.04959323055823,0.861379432701438
1.061759183483,0.860572201979525
1.07406615333343,0.859748332573374
1.08651577465254,0.858907593853688
1.0991097009295,0.858050241115632
1.11184960481927,0.857177019050295
1.12473717836475,0.856289150253128
1.13777413322149,0.855388308183412
1.15096220088503,0.854476574420104
1.16430313292088,0.853556380529513
1.17779870119712,0.852630435360432
1.19145069811978,0.85170163910307
1.20526093687084,0.850772985978992
1.21923125164911,0.849847457958425
1.23336349791378,0.848927912415278
1.24765955263087,0.848016967113065
1.26212131452255,0.84711688634803
1.27675070431927,0.846229472437282
1.29154966501488,0.845355967004576
1.30652016212472,0.844496966656761
1.32166418394661,0.843652357629941
1.33698374182495,0.842821273786117
1.35248087041788,0.842002081930446
1.36815762796747,0.841192397773652
1.38401609657313,0.840389134969881
1.4000583824681,0.839588588516841
1.4162866162992,0.838786552428972
1.43270295340983,0.837978470022284
1.44930957412622,0.837159613439811
1.46610868404698,0.836325287278626
1.4831025143361,0.835471049449983
1.50029332201922,0.834592940821231
1.51768339028341,0.833687713862241
1.53527502878042,0.832753049552696
1.55307057393346,0.831787751285282
1.57107238924745,0.830791904483401
1.58928286562298,0.82976699117104
1.60770442167382,0.828715949787612
1.62633950404819,0.827643172107403
1.64519058775366,0.826554431159535
1.6642601764859,0.825456736499185
1.6835508029612,0.824358116002823
1.70306502925284,0.823267326502786
1.72280544713139,0.822193498998234
1.74277467840892,0.821145727838904
1.76297537528721,0.820132617123214
1.78341022071001,0.819161801503853
1.80408192871938,0.818239462526965
1.82499324481615,0.817369865352193
1.84614694632455,0.816554943930888
1.86754584276108,0.815793965080117
1.88919277620767,0.81508330290482
1.91109062168914,0.814416354138777
1.93324228755505,0.813783621624347
1.95565071586595,0.813172986826324
1.97831888278416,0.812570182661762
2.00124979896904,0.811959465045701
2.0244465099768,0.811324465892025
2.04791209666509,0.810649192911108
2.07164967560207,0.809919123984583
2.09566239948043,0.809122328122458
2.11995345753607,0.808250533057095
2.14452607597167,0.807300053164849
2.16938351838518,0.806272491775262
2.19452908620331,0.805175139356889
2.21996611911995,0.804021003080604
2.24569799553977,0.802828422806565
2.27172813302691,0.801620252366603
2.29805998875885,0.800422612025293
2.32469705998565,0.799263247485499
2.35164288449435,0.798169562412639
2.37890104107889,0.797166424951914
2.40647515001542,0.796273883515184
2.43436887354311,0.795504961677934
2.46258591635055,0.794863733231927
2.49113002606779,0.794343901076053
2.52000499376409,0.793928110232769
2.54921465445142,0.793588206666163
2.5787628875938,0.793286600488378
2.60865361762255,0.792978798253177
2.63889081445751,0.792617035079528
2.66947849403432,0.792154775051615
2.70042071883777,0.791551681953648
2.73172159844138,0.790778525412053
2.76338529005317,0.789821413895292
2.79541599906786,0.788684758536862
2.82781797962534,0.787392473067711
2.86059553517574,0.785987087082089
2.89375301905095,0.784526661930392
2.92729483504282,0.783079621202963
2.96122543798803,0.781717822959827
2.99554933435981,0.780508404367752
3.0302710828664,0.779505124809844
3.06539529505653,0.778740120911718
3.10092663593193,0.778217150508834
3.13686982456688,0.777907500873174
3.17322963473498,0.777749699102561
3.21001089554317,0.777653900452817
3.24721849207313,0.777511268614655
3.28485736603004,0.777207796400936
3.32293251639897,0.776640973594631
3.36144900010876,0.775736765895244
3.40041193270371,0.774463867212331
3.43982648902292,0.772842368344679
3.47969790388769,0.770944837093187
3.52003147279668,0.768889059785035
3.56083255262928,0.766822992078056
3.60210656235707,0.764903562324371
3.64385898376354,0.763271822123919
3.68609536217216,0.762027638919903
3.72882130718284,0.76120775047124
3.772042493417,0.760771469451907
3.81576466127125,0.760598322696426
3.85999361767977,0.760500914709565
3.90473523688556,0.76025381829447
3.94999546122065,0.759635298968806
3.99578030189527,0.758474145972472
4.04209583979631,0.756690744910959
4.08894822629486,0.754321651397314
4.13634368406328,0.751520633232013
4.18428850790158,0.748534794135204
4.23278906557355,0.745659656661414
4.28185179865241,0.743180698705525
4.3314832233764,0.741311047534608
4.38168993151419,0.740136671494039
4.4324785912404,0.7395817031157
4.48385594802119,0.739406419490854
4.53582882551019,0.739246641135467
4.58840412645476,0.738693738555095
4.64158883361278,0.737399788098326
4.69539001068006,0.73517871593401
4.7498148032285,0.732070559357966
4.80487043965513,0.728346527800887
4.86056423214214,0.724451626419454
4.91690357762803,0.720898744933074
4.97389595879006,0.718137874273577
5.03154894503805,0.716428490267572
5.08987019351968,0.715746005145252
5.14886745013749,0.715754381061399
5.20854855057766,0.715870450469777
5.26892142135067,0.715422571062137
5.32999408084409,0.713866256106234
5.3917746403875,0.710981370787122
5.45427130532983,0.706970617785302
5.51749237612913,0.7024179034491
5.58144624945496,0.69812055161493
5.64614141930367,0.694846905639329
5.71158647812643,0.693084263787508
5.7777901179705,0.69284596490389
5.84476113163363,0.693608546180445
5.91250841383188,0.694436709581306
5.98104096238094,0.694298818153002
6.05036787939122,0.692475463215033
6.1204983724767,0.688879854869709
6.19144175597784,0.68413075874715
6.26320745219869,0.679344348728495
6.33580499265825,0.675733910955664
6.40924401935645,0.674155011524565
6.48353428605472,0.674736411437807
6.55868565957143,0.676737134807018
6.63470812109235,0.678750578920779
6.71161176749628,0.679266644252295
6.78940681269611,0.677381190477453
6.8681035889953,0.673271334567597
6.94771254846024,0.668160397877657
7.02824426430835,0.663806163542877
7.10970943231244,0.66175939130244
7.19211887222119,0.66266664087142
7.27548352919623,0.665869654059447
7.35981447526577,0.669543072803172
7.44512291079514,0.671482369274494
7.53142016597437,0.670260324248906
7.618717702323,0.666058594434705
7.7070271142123,0.660619462131575
7.79636013040523,0.656395197282085
7.88672861561415,0.655380334441772
7.97814457207662,0.658100389543828
8.0706201411495,0.663161113873668
8.16416760492147,0.66773751274202
8.25879938784427,0.669055058778245
8.35452805838287,0.666089767716103
8.45136633068472,0.660240271818694
8.54932706626838,0.654529915065334
8.64842327573172,0.651991666169916
8.74866812047991,0.65407789626118
8.85007491447343,0.659711358647736
8.9526571259964,0.665558069209047
9.05642837944529,0.667833546597806
9.16140245713852,0.664774394895991
9.26759330114688,0.657838150509278
9.37501501514529,0.650737265005903
9.48368186628592,0.647273432000756
9.59360828709314,0.649244338180683
9.7048088773803,0.655241434412925
9.81729840618884,0.661095459471317
9.93109181374979,0.66234394936534
10.0462042134681,0.657346455756471
10.16265089393,0.648393295429179
10.2804473209331,0.640071921713283
10.3996091395412,0.636511028127675
10.5201521761616,0.639039832610862
10.6420924406472,0.645160377000234
10.7654461284232,0.64970548529891
10.8902296226373,0.648217708098236
11.0164594963366,0.640176640627508
11.1441525146679,0.629197533019631
11.2733256371049,0.620498183049819
11.4039960197003,0.617836399865307
11.5361810173648,0.621342601227585
11.6698981861715,0.627128460970018
11.8051652856881,0.629468359003993
11.9420002813353,0.624767513991702
12.0804213467733,0.61408558484537
12.2204468663149,0.602112790883442
12.3620954373677,0.59409353931593
12.5053858729039,0.592905783184046
12.650337203959,0.597387526403977
12.7969686821594,0.60270764772017
12.9452997822792,0.603262325161634
13.0953502048267,0.596544271643713
13.2471398786612,0.584706721454439
13.4006889636395,0.572808741351508
13.5560178532937,0.56575036893058
13.7131471775395,0.565741629860643
13.8720978054162,0.571072839415224
14.0328908478587,0.576805580672163
14.195547660501,0.577637282684557
14.3600898465126,0.571356264843085
14.5265392594678,0.560066279200465
14.6949180062482,0.548523934977177
14.8652484499786,0.541425530374456
15.0375532129974,0.541206837031866
15.211855179861,0.546900153856075
15.3881775003835,0.55442459950851
15.5665435927106,0.558624128994619
15.7469771464309,0.556266991637075
15.9295021257212,0.547850271813762
16.1141427725302,0.536939618963263
16.3009236097974,0.528069141047079
16.4898694447106,0.524723579911777
16.6810053720006,0.528021554394281
16.8743567772738,0.536236385759682
17.0699493403841,0.545378197508215
17.2678090388436,0.550972113589377
17.4679621512725,0.550335617792626
17.6704352608895,0.543834328287993
17.8752552590424,0.534342735857045
18.0824493487795,0.525689076477329
18.2920450484629,0.521167284511204
18.504070195423,0.522537700485493
18.7185529496558,0.529523814870935
18.935521797563,0.539835692115092
19.1550055557353,0.549869553155413
19.3770333747799,0.556081383461825
19.6016347431919,0.55648064388114
19.8288394912707,0.551334313484739
20.0586777950823,0.54274250571481
20.2911801804668,0.533618454683662
20.5263775270925,0.526727069556496
20.7643010725577,0.524031442674132
21.0049824165392,0.526319012844637
21.2484535249888,0.533050864583371
21.4947467343798,0.542454004304016
21.7438947560008,0.551933184778219
21.9959306803007,0.558812381025424
22.2508879812837,0.561187853641879
22.5088005209546,0.558481170673979
22.7697025538168,0.551429462676746
23.0336287314213,0.541642931101278
23.3006141069692,0.531056312905727
23.5706941399673,0.521491926019814
23.8439047009372,0.514379148994038
24.1202820761801,0.510594335197608
24.3998629725955,0.510381907414743
24.6826845225569,0.513341607751403
24.9687842888433,0.51849146242438
25.2582002696278,0.524427275891831
25.5509709035251,0.52958425422089
25.8471350746956,0.53255950611539
26.1467321180109,0.532400796287093
26.4498018242772,0.52875998618058
26.7563844455205,0.521872738306657
27.0665207003324,0.512410318279201
27.3802517792786,0.501287048662097
27.6976193503689,0.489487993659608
28.018665564592,0.477942994387801
28.3434330615131,0.46744598758412
28.6719649749377,0.45860826761738
29.0043049386399,0.451834323497487
29.3404970921579,0.447312520632563
29.680586086656,0.445016899851496
30.0246170908555,0.444719600449372
30.3726357970331,0.446015490058553
30.72468842709,0.448361125403785
31.0808217386906,0.451128718884204
31.4410830314726,0.453672223898063
31.8055201533292,0.455397858972272
32.1741815067637,0.455827546157279
32.5471160553185,0.454643443599075
32.9243733300777,0.451706106813547
33.3060034362459,0.447046105485145
33.6920570598027,0.440835586178014
34.0825854742345,0.433349468406377
34.4776405473446,0.424925297903588
34.8772747481418,0.415927832989879
35.2815411538088,0.406721145143324
35.6904934567523,0.397648549944296
36.1041859717334,0.389019327393491
36.5226736430818,0.381100706752124
36.946012051993,0.374113621778323
37.3742574239106,0.368231001409929
37.8074666359935,0.363577677795127
38.24569722467,0.360231287653311
38.6890073932798,0.358223787203145
39.1374560198038,0.357543393621676
39.5911026646846,0.358136914207561
40.0500075787361,0.359912535270947
40.5142317111465,0.362743219639307
40.9838367175726,0.36647090273646
41.4588849683291,0.370911675802545
41.9394395566719,0.375862091713682
42.4255643071778,0.381106616745328
42.9173237842216,0.386426082004429
43.4147833005509,0.39160677883433
43.9180089259609,0.396449631486042
44.4270674960688,0.400778722799782
44.9420266211914,0.404448401811276
45.462954695324,0.407348302832554
45.9899209052244,0.409405849200472
46.5229952396019,0.410586150119093
47.0622484984128,0.410889543212199
47.6077523022637,0.410347305730415
48.1595791019235,0.409016200940793
48.7178021879463,0.406972534210586
49.2824957004051,0.404306294711846
49.8537346387389,0.401115801444919
50.4315948717136,0.397503103273989
51.0161531474983,0.393570235113486
51.6074871038591,0.389416322550226
52.2056752784698,0.38513545740733
52.8107971193433,0.380815231109252
53.4229329953835,0.376535802003141
54.0421642070592,0.372369377962045
54.6685729972018,0.368380009330505
55.302242561929,0.364623604440381
55.9432570616938,0.361148097328725
56.5917016324624,0.357993713203874
57.2476623970218,0.355193290883941
57.9112264764176,0.352772632725185
58.5824820015254,0.350750861633713
59.2615181247555,0.349140771922825
59.9484250318941,0.347949166384106
60.6432939540806,0.347177176306736
61.3462171799251,0.34682056458229
62.057288067765,0.346870014686314
62.776601058065,0.347311410393698
63.5042516859596,0.348126112660909
64.2403365939419,0.349291241246126
64.9849535446989,0.350779969343889
65.7382014340959,0.352561839751598
66.5001803043112,0.354603110805304
67.2709913571234,0.356867139450272
68.0507369673521,0.359314807284077
68.839520696455,0.361904993189385
69.6374473062822,0.36459509326968
70.4446227729904,0.367341585303295
71.2611543011175,0.370100631010758
72.0871503378214,0.372828705360111
72.9227205872831,0.375483238269604
73.7679760252773,0.378023250813331
74.6230289139111,0.380409965808393
75.4879928165343,0.382607371807694
76.3629826128224,0.384582720273537
77.248114514034,0.386306938105133
78.1435060784454,0.387754941588396
79.0492762269642,0.388905842876694
79.9655452589235,0.389743045802197
80.8924348680594,0.390254233589881
81.8300681586739,0.390431256346243
82.7785696619847,0.390269930561417
83.7380653526649,0.389769765987745
84.708682665574,0.388933637008291
85.6905505126835,0.387767416021923
86.6837993001977,0.386279585623114
87.6885609458743,0.38448084470521
88.704968896544,0.382383721367816
89.7331581458352,0.380002202953106
90.7732652521022,0.377351390927422
91.8254283565628,0.374447185857619
92.889787201645,0.371306005541896
93.9664831495469,0.367944537514139
95.0556592010119,0.364379525676208
96.157460014321,0.360627589712771
97.2720319245054,0.356705075174596
98.3995229627823,0.352627931627204
99.5400828762152,0.348411616006373
100.693863147603,0.344071018240955
101.861017015598,0.339620406255147
103.041699495059,0.335073387606456
104.23606739764,0.330442885214652
105.444279352617,0.325741124872576
106.666495827954,0.320979632475489
107.902879151618,0.316169239153693
109.153593533139,0.311320092727836
110.418805085416,0.306441674130272
111.698681846782,0.301542817633689
112.993393803322,0.296631733912338
114.303112911448,0.291716035119726
115.628013120738,0.286802761306054
116.968270397038,0.281898407621147
118.324062745838,0.277008951851968
119.695570235904,0.272139881931305
121.082975023204,0.267296223131503
122.486461375093,0.26248256471755
123.906215694792,0.257703085887861
125.34242654614,0.252961580874431
126.795284678643,0.248261483109628
128.264983052806,0.243605888396819
129.751716865759,0.238997577045662
131.255683577184,0.234439034952435
132.777082935543,0.229932473621593
134.316117004602,0.225479849135788
135.872990190271,0.22108288009258
137.447909267754,0.21674306453297
139.041083409007,0.212461695891377
140.652724210524,0.208239878002325
142.283045721435,0.204078539200618
143.932264471941,0.199978445554081
145.600599502065,0.195940213268693
147.28827239075,0.191964320307066
148.995507285286,0.188051117259277
150.722530931076,0.184200837506884
152.469572701757,0.1804136067178
154.236864629663,0.176689451710587
156.024641436637,0.173028308723585
157.833140565212,0.169430031124449
159.662602210143,0.165894396593882
161.513269350309,0.162421113814605
163.385387780986,0.159009828696797
165.27920614649,0.155660130169121
167.194975973199,0.1523715555619
169.132951702965,0.149143595609294
171.093390726902,0.145975699094578
173.076553419573,0.142867277161607
175.082703173572,0.139817707314505
177.112106434509,0.136826337125968
179.16503273639,0.133892487673027
181.241754737424,0.131015456719312
183.342548256229,0.128194521659934
185.46769230847,0.125428942244881
187.617469143912,0.122717963097043
189.79216428391,0.120060816036604
191.992066559328,0.117456722227532
194.217468148903,0.114904894156239
196.468664618045,0.112404537454834
198.745954958098,0.109954852579568
201.04964162605,0.107555036354513
203.380030584698,0.105204283389232
205.737431343291,0.102901787380139
208.122156998634,0.10064674230302
210.534524276671,0.0984383435036416
212.974853574552,0.0962757886960508
215.443469003188,0.0941582788716139
217.940698430296,0.092085019127982
220.466873523941,0.0900552194224475
223.022329796594,0.0880680952546263
225.607406649686,0.0861228682848557
228.22244741869,0.0842187668915618
230.867799418717,0.0823550266728487
233.543813990648,0.0805308908961489
236.250846547795,0.078745610899464
238.989256623105,0.0769984464480102
241.759407916913,0.0752886660495794
244.561668345245,0.0736155472316472
247.396410088681,0.0719783767825198
250.264009641792,0.0703764509602618
253.164847863136,0.0688090756711708
256.099310025846,0.0672755666199206
259.067785868801,0.0657752494340113
262.070669648385,0.0643074597648569
265.108360190854,0.0628715433659325
268.181260945302,0.0614668561513477
271.289780037247,0.0600927642357939
274.434330322837,0.0587486439568249
277.61532944368,0.0574338818821876
280.833199882317,0.0561478748020348
284.08836901833,0.054890029707945
287.381269185107,0.0536597637609311
290.712337727258,0.0524565042467337
294.082017058706,0.0512796885223602
297.490754721444,0.0501287639531468
300.939003444972,0.0490031878410441
304.42722120643,0.0479024273461997
307.955871291423,0.0468259594010147
311.525422355549,0.0457732706184928
315.136348486648,0.044743857195051
318.789129267765,0.0437372248082857
322.484249840844,0.0427528885106448
326.222200971167,0.0417903726189524
330.003479112529,0.0408492106004929
333.828586473176,0.0399289449569143
337.698031082509,0.0390291271042475
341.612326858553,0.0381493172517551
345.571993676214,0.0372890842787126
349.577557436328,0.0364480056096182
353.629550135504,0.0356256670876064
357.728509936787,0.0348216628480482
361.874981241128,0.0340355951901599
366.06951475969,0.0332670744491788
370.312667586993,0.0325157188675213
374.605003274899,0.0317811544660843
378.947091907467,0.0310630149157849
383.33951017666,0.0303609414091193
387.782841458946,0.0296745825321494
392.277675892772,0.0290035941374066
396.824610456948,0.0283476392166025
401.424249049932,0.0277063877750136
406.077202570037,0.0270795167063249
410.784088996565,0.0264667096683074
415.545533471888,0.0258676569599038
420.362168384471,0.0252820553989519
425.234633452868,0.02470960820191
430.16357581068,0.0241500248637352
435.149650092505,0.0236030210402651
440.193518520887,0.023068318430888
445.295850994266,0.0225456446634555
450.457325175946,0.0220347331801521
455.678626584106,0.0215353231250274
460.960448682843,0.0210471592328401
466.303492974273,0.020569991719819
471.708469091702,0.0201035761756196
477.176094893875,0.0196476734569779
482.707096560318,0.019202049582971
488.302208687788,0.0187664756317348
493.962174387832,0.0183407276390619
499.687745385488,0.017924586498135
505.479682119124,0.0175178378614563
511.338753841433,0.0171202720438578
517.265738721602,0.0167316839273748
523.261423948666,0.0163518728678357
529.326605836056,0.0159806426024567
535.462089927361,0.0156178011598748
541.668691103315,0.0152631607712394
547.947233690029,0.014916537782746
554.298551568467,0.0145777525701651
560.723488285203,0.014246629454397
567.222897164454,0.0139229966192459
573.797641421413,0.0136066860299671
580.448594276898,0.0132975333537001
587.176639073326,0.0129953778814603
593.982669392036,0.012700062451497
600.867589171969,0.012411433373732
607.832312829723,0.0121293403564149
614.877765381002,0.0118536364335175
622.004882563471,0.0115841778937491
629.214610961034,0.0113208242110367
636.507908129557,0.0110634379761729
643.885742724042,0.0108118848301618
651.34909462728,0.0105660333983255
658.898955079995,0.0103257552261842
666.536326812491,0.0100909247163623
674.262224177834,0.00986141906723371
682.077673286569,0.00963711821166155
689.983712143002,0.00941790475854502
697.981390783066,0.00920366393416916
706.071771413777,0.00899428352547131
714.255928554313,0.00878965382448812
722.534949178721,0.00858966757359378
730.909932860291,0.00839421991193019
739.381991917587,0.00820320832328054
747.952251562182,0.00801653258456238
756.621850048105,0.00783409471585898
765.391938823015,0.00765579893091467
774.263682681127,0.00748155158945221
783.23825991792,0.00731126114944257
792.316862486625,0.00714483812148051
801.50069615654,0.00698219502332686
810.790980673169,0.00682324633568338
820.18894992022,0.00666790845923144
829.695852083491,0.00651609967166919
839.312949816636,0.00636774008684409
849.041520408875,0.00622275161350535
858.882855954625,0.00608105791639516
868.838263525118,0.00594258437678671
878.909065341995,0.00580725805447656
889.096598952916,0.00567500765063554
899.402217409204,0.00554576347157268
909.827289445556,0.00541945739293933
920.373199661822,0.00529602282456868
931.041348706908,0.00517539467694241
941.833153464795,0.00505750932730989
952.750047242729,0.00494230458711396
963.793479961579,0.00482971967033893
974.964918348409,0.00471969516169775
986.265846131282,0.00461217298681124
997.69776423632,0.00450709638137823
1009.26219098705,0.00440440986276574
1020.96066230605,0.00430405920082458
1032.79473191895,0.00420599139008398
1044.76597156081,0.00411015462224999
1056.87597118481,0.00401649825967853
1069.12633917348,0.00392497280896635
1081.51870255229,0.00383552989531437
1094.05470720574,0.00374812223749664
1106.73601809597,0.00366270362341221
1119.56431948388,0.00357922888598646
1132.54131515281,0.00349765388000308
1145.66872863487,0.00341793545870396
1158.94830343981,0.00334003145194326
1172.3818032866,0.00326390064364653
1185.97101233767,0.00318950275081727
1199.71773543589,0.00311679840248742
1213.62379834424,0.00304574911918018
1227.69104798836,0.00297631729262698
1241.92135270178,0.00290846616658192
1256.31660247412,0.00284215981734057
1270.87870920206,0.00277736313521434
1285.6096069433,0.00271404180588819
1300.51125217341,0.00265216229292978
1315.58562404571,0.00259169181991681
1330.83472465408,0.00253259835330961
1346.26057929891,0.00247485058610096
1361.86523675608,0.00241841792081075
1377.65076954905,0.00236327045421684
1393.61927422414,0.00230937896101248
1409.77287162897,0.00225671487883019
1426.11370719413,0.00220525029338671
1442.64395121816,0.00215495792359449
1459.36579915576,0.00210581110734283
1476.28147190939,0.00205778378759028
1493.39321612425,0.00201085049878471
1510.70330448666,0.00196498635306372
1528.21403602587,0.00192016702792048
1545.92773641948,0.0018763687525522
1563.84675830225,0.00183356829631169
1581.9734815786,0.0017917429554825
1600.3103137387,0.00175087054238615
1618.8596901782,0.0017109293729394
1637.62407452169,0.00167189825569186
1656.60595894992,0.00163375648035491
1675.80786453077,0.00159648380718424
1695.23234155412,0.0015600604562763
1714.88196987054,0.00152446709707835
1734.75935923393,0.00148968483802843
1754.86714964815,0.00145569521721007
1775.20801171764,0.00142248019190409
1795.7846470021,0.00139002212969219
1816.59978837533,0.00135830379847785
1837.65620038817,0.00132730835841147
1858.95667963569,0.00129701935179538
1880.50405512858,0.00126742069553707
1902.30118866895,0.00123849667201339
1924.35097523033,0.0012102319206455
1946.65634334226,0.00118261143052647
1969.22025547917,0.00115562053192391
1992.04570845387,0.00112924488841087
2015.13573381556,0.00110347048980142
2038.49339825246,0.00107828364463509
2062.12180399914,0.0010536709725751
2086.0240892485,0.00102961939755871
2110.2034285686,0.00100611614133763
2134.66303332425,0.000983148715823314
2159.40615210357,0.00096070491731484
2184.43607114943,0.000938772819615556
2209.7561147959,0.000917340767723523
2235.3696459098,0.000896397372119699
2261.28006633728,0.000875931502098305
2287.4908173557,0.000855932280185932
2314.00538013065,0.000836389076715217
2340.82727617829,0.00081729150349081
2367.96006783308,0.000798629409030832
2395.40735872088,0.000780392872727811
2423.1727942376,0.000762572199762298
2451.26006203334,0.000745157915799721
2479.67289250216,0.00072814076237992
2508.41505927754,0.000711511691570041
2537.49037973357,0.00069526186141999
2566.90271549195,0.000679382631267862
2596.65597293487,0.000663865557149559
2626.75410372384,0.000648702387229218
2657.20110532451,0.000633885057532893
2688.00102153761,0.000619405687647299
2719.15794303602,0.000605256576683708
2750.67600790807,0.000591430198876922
2782.55940220713,0.000577919199961019
2814.81236050758,0.000564716392883083
2847.43916646725,0.000551814754612716
2880.4441533963,0.000539207421601644
2913.83170483279,0.000526887686832177
2947.60625512486,0.000514848995870499
2981.77229001967,0.000503084943676216
3016.3343472592,0.000491589271006518
3051.29701718287,0.000480355860942266
3086.66494333727,0.000469378736247714
3122.44282309286,0.00045865205540373
3158.63540826782,0.000448170110283166
3195.24750575921,0.00043792732253253
3232.28397818138,0.000427918240861103
3269.74974451177,0.000418137538178787
3307.64978074424,0.000408580008795303
3345.98912054997,0.000399240565394114
3384.77285594598,0.000390114236679949
3424.00613797143,0.000381196164696257
3463.69417737173,0.000372481601780204
3503.84224529068,0.000363965908769921
3544.45567397044,0.000355644551984326
3585.53985745982,0.000347513101066262
3627.10025233065,0.000339567226664965
3669.14237840249,0.000331802697816258
3711.67181947577,0.000324215380298582
3754.69422407334,0.000316801233777126
3798.21530619074,0.000309556310012763
3842.24084605506,0.000302476750758655
3886.77669089267,0.000295558785738616
3931.82875570577,0.00028879873053936
3977.40302405804,0.000282192984538788
4023.50554886929,0.000275738029426219
4070.14245321944,0.000269430426754942
4117.31993116168,0.000263266816501057
4165.04424854518,0.000257243915496581
4213.32174384729,0.000251358514966525
4262.15882901532,0.000245607479476322
4311.56199031823,0.000239987745060867
4361.53778920801,0.000234496317334647
4412.09286319119,0.000229130270515854
4463.2339267104,0.000223886745181944
4514.9677720361,0.000218762947136045
4567.30127016875,0.000213756145945999
4620.24137175131,0.000208863673404575
4673.79510799246,0.000204082921951168
4727.96959160039,0.000199411343669658
4782.77201772749,0.00019484644857363
4838.20966492596,0.000190385803353704
4894.28989611453,0.000186027030330066
4951.02015955635,0.000181767805924186
5008.40798984821,0.000177605859489802
5066.46100892127,0.000173538972274754
5125.18692705333,0.000169564975824943
5184.59354389291,0.000165681751396938
5244.68874949512,0.000161887228287956
5305.48052536957,0.000158179383276328
5366.97694554048,0.000154556238942252
5429.18617761894,0.00015101586320515
5492.11648388779,0.000147556367828013
5555.77622239888,0.000144175907738476
5620.17384808319,0.000140872679867139
5685.31791387375,0.000137644922242447
5751.21707184161,0.000134490913095278
5817.88007434494,0.000131408969920123
5885.31577519145,0.000128397448425458
5953.53313081437,0.000125454741891339
6022.54120146193,0.000122579280438724
6092.34915240071,0.000119769529598702
6162.96625513294,0.000117023990034028
6234.40188862786,0.0001143411967525
6306.66554056741,0.000111719717868371
6379.76680860628,0.000109158154469343
6453.7154016467,0.000106655139142759
6528.52114112785,0.000104209336085918
6604.19396233031,0.00010181943954068
6680.74391569562,9.94841739224089e-05
6758.18116816111,9.72022924017149e-05
6836.51600451024,9.4972576652879e-05
6915.75882873853,9.27938361279854e-05
6995.92016543537,9.06649076213371e-05
7077.01066118189,8.85846542327429e-05
7159.04108596489,8.65519649696928e-05
7242.02233460732,8.45657543028505e-05
7325.96542821523,8.26249614683002e-05
7410.88151564157,8.07285497375746e-05
7496.78187496688,7.88755061173385e-05
7583.67791499719,7.70648406412019e-05
7671.5811767793,7.52955860467318e-05
7760.50333513357,7.35667970847797e-05
7850.45620020451,7.18775500032663e-05
7941.45171902934,7.02269421174823e-05
8033.50197712473,6.86140913663427e-05
8126.61920009195,6.70381357882976e-05
8220.81575524054,6.54982331613374e-05
8316.10415323096,6.3993560308047e-05
8412.49704973612,6.2523312862525e-05
8510.00724712225,6.10867050313708e-05
8608.64769614924,5.96829686035718e-05
8708.43149769072,5.83113531243328e-05
8809.37190447399,5.69711251329541e-05
8911.4823228402,5.56615679346675e-05
9014.77631452492,5.43819812653045e-05
9119.2675984593,5.31316806254791e-05
9224.97005259217,5.19099973910408e-05
9331.89771573324,5.07162778765265e-05
9440.0647894176,4.95498837618383e-05
9549.48563979197,4.84101907222305e-05
9660.17479952265,4.72965891058754e-05
9772.14696972573,4.62084830274002e-05
9885.41702191957,4.51452901291793e-05
10000,4.41064414508406e-05


==> tikzfigs/data/d_inf_64_45_nf.dat <==
0.1,0.440210683616659
0.101159111222383,0.437072165316342
0.102331657833024,0.434032722343
0.103517795563018,0.43109900441645
0.104717681948552,0.428277961964325
0.105931476351837,0.425576858204399
0.107159339982267,0.423003281564533
0.108401435917833,0.420565158419469
0.109657929126781,0.41827076611635
0.110928986489522,0.416128746252364
0.112214776820798,0.414148118156783
0.1135154708921,0.412338292517126
0.114831241454351,0.410709085074478
0.11616226326085,0.409270730294002
0.117508713090481,0.408033894896188
0.11887076977119,0.407009691108108
0.120248614203741,0.406209689463682
0.121642429385737,0.405645930946367
0.123052400435926,0.405330938224023
0.124478714618791,0.405277725675708
0.125921561369415,0.405499807849299
0.127381132318648,0.406011205917913
0.128857621318552,0.406826451617838
0.130351224468151,0.407960588051299
0.131862140139475,0.409429166617292
0.133390569003906,0.411248239194507
0.134936714058831,0.413434344532537
0.136500780654601,0.416004487611667
0.138082976521809,0.418976110498584
0.139683511798874,0.422367052950404
0.141302599059953,0.4261955006974
0.142940453343176,0.430479918953536
0.144597292179202,0.435238968259574
0.146273335620113,0.440491399244662
0.14796880626864,0.446255922289868
0.149683929307726,0.452551047383708
0.151418932530435,0.459394888671221
0.153174046370208,0.466804927309718
0.154949503931463,0.474797725268356
0.156745541020559,0.483388581664624
0.158562396177114,0.49259112216079
0.160400310705682,0.502416810932528
0.162259528707809,0.512874373893672
0.164140297114447,0.523969121431029
0.166042865718753,0.5357021591805
0.167967487209265,0.548069476833917
0.169914417203463,0.561060908266376
0.171883914281715,0.574658962330478
0.173876240021625,0.588837533670476
0.175891659032773,0.603560518325938
0.177930438991858,0.61878038132462
0.179992850678248,0.634436754346069
0.182079168009946,0.650455181502477
0.184189668079971,0.666746179087691
0.186324631193156,0.683204826094987
0.18848434090338,0.699711146410616
0.190669084051225,0.716131564132555
0.192879150802078,0.732321687435213
0.195114834684662,0.748130578926481
0.197376432630026,0.763406484868724
0.199664245010979,0.778003728562813
0.201978575681988,0.791790168535066
0.204319732019527,0.804654363034846
0.206688024962908,0.816511469890854
0.209083769055575,0.827307020462213
0.21150728248688,0.837018041820972
0.213958887134342,0.845651476822931
0.216438908606402,0.85324032338285
0.218947676285662,0.85983824449241
0.221485523372636,0.865513517182251
0.224052786930002,0.870343104129726
0.226649807927369,0.874407418459658
0.229276931286565,0.877786099133818
0.231934505927443,0.880554890247182
0.234622884814226,0.882783557674893
0.237342425002387,0.884534686004675
0.240093487686065,0.885863164876813
0.242876438246045,0.886816177964535
0.245691646298279,0.88743353250306
0.24853948574298,0.887748199734658
0.25142033481428,0.887786968987452
0.254334576130465,0.887571146339277
0.257282596744793,0.88711725150191
0.260264788196901,0.886437683735035
0.263281546564802,0.885541339994904
0.266333272517498,0.884434177094088
0.269420371368188,0.883119715325979
0.272543253128103,0.881599484583462
0.275702332560958,0.879873416107006
0.278898029238044,0.877940184106732
0.282130767593947,0.875797501962142
0.285400976982924,0.873442377754508
0.288709091735924,0.870871333696291
0.292055551218275,0.868080593701857
0.295440799888038,0.865066242964068
0.298865287355038,0.861824363008299
0.302329468440578,0.858351145314518
0.305833803237843,0.854642986244138
0.309378757173014,0.850696565687919
0.312964801067075,0.846508911565866
0.316592411198352,0.842077452059198
0.320262069365765,0.837400057235329
0.32397426295282,0.832475071535828
0.327729484992338,0.82730133843192
0.331528234231942,0.821878218407568
0.335371015200293,0.816205601304864
0.339258338274099,0.810283913956747
0.343190719745904,0.804114123935299
0.347168681892656,0.797697740159513
0.351192753045073,0.791036811030956
0.355263467657814,0.784133920698884
0.359381366380463,0.776992183997214
0.363546996129332,0.769615240541937
0.367760910160103,0.762007248430407
0.372023668141307,0.754172877940736
0.376335836228653,0.746117305591318
0.380697987140229,0.737846208886172
0.385110700232557,0.729365762041025
0.38957456157755,0.720682632957417
0.394090164040345,0.711803981688123
0.398658107358044,0.702737460615017
0.403278998219371,0.693491216541982
0.407953450345245,0.684073894887985
0.412682084570295,0.674494646151225
0.417465528925314,0.664763134801616
0.422304418720667,0.654889550747916
0.427199396630678,0.64488462351476
0.432151112778976,0.634759639256107
0.43716022482485,0.624526460721988
0.44222739805059,0.614197550287115
0.447353305449847,0.60378599614078
0.452538627817017,0.593305541727327
0.457784053837662,0.582770618515606
0.463090280179974,0.572196382162528
0.468458011587305,0.561598752119598
0.473887960971765,0.550994454712082
0.479380849508911,0.54040106969576
0.484937406733524,0.529837080265954
0.490558370636505,0.519321926455904
0.496244487762892,0.508876061814276
0.501996513311008,0.498521013193486
0.507815211232767,0.488279443408207
0.513701354335134,0.478175216434183
0.519655724382766,0.468233464707779
0.525679112201842,0.458480657951583
0.531772317785097,0.448944672786031
0.53793615039807,0.43965486218404
0.544171428686589,0.430642123578297
0.550478980785497,0.421938964127628
0.556859644428641,0.413579561279791
0.563314267060135,0.405599816317795
0.569843705946914,0.398037398027394
0.576448828292588,0.390931772955695
0.583130511352622,0.38432421791671
0.58988964255085,0.378257809410786
0.596727119597331,0.372777383423428
0.603643850607587,0.367929457611605
0.610640754223204,0.363762106123405
0.617718759733849,0.360324775169626
0.624878807200689,0.357668024913165
0.632121847581245,0.355843180194675
0.639448842855694,0.354901869009837
0.646860766154633,0.354895423445674
0.654358601888323,0.355874112962089
0.661943345877439,0.357886174531326
0.669616005485322,0.360976598422571
0.677377599751775,0.365185622766659
0.685229159528406,0.370546885268798
0.693171727615541,0.37708517796641
0.701206358900718,0.384813753094976
0.7093341204988,0.393731138612026
0.717556091893693,0.403817446260328
0.725873365081725,0.41503020100888
0.734287044716676,0.427299798332597
0.742798248256492,0.440524816246276
0.751408106111697,0.454567581094279
0.760117761795533,0.469250608747633
0.768928372075831,0.484354792337976
0.777841107128649,0.499620420845151
0.786857150693685,0.514752174741495
0.795977700231498,0.529428998934898
0.805203967082548,0.543319059706806
0.814537176628074,0.556098843418246
0.823978568452852,0.567474099094001
0.833529396509819,0.577199284307936
0.843190929286626,0.585092026265835
0.852964449974102,0.591040124003561
0.862851256636689,0.595000476744949
0.872852662384838,0.596991255140757
0.882969995549409,0.597079877687181
0.893204599858097,0.595369599000104
0.903557834613893,0.591986955743092
0.914031074875623,0.587071402155445
0.924625711640574,0.580767605982443
0.935343152029238,0.573220276863957
0.9461848194722,0.564571090441778
0.957152153899186,0.554957182562757
0.968246611930312,0.544510727325683
0.979469667069539,0.5333592067927
0.99082280990038,0.521626083472199
1.00230754828387,0.509431676989956
1.01392540755882,0.496894116328537
1.02567793074442,0.484130288945811
1.03756667874519,0.471256741371147
1.04959323055823,0.458390506530048
1.061759183483,0.445649844594476
1.07406615333343,0.433154889315947
1.08651577465254,0.421028192475827
1.0991097009295,0.409395156509859
1.11184960481927,0.398384340222754
1.12473717836475,0.388127615093108
1.13777413322149,0.378760139951459
1.15096220088503,0.370420109518104
1.16430313292088,0.363248216921065
1.17779870119712,0.357386751199028
1.19145069811978,0.352978227098597
1.20526093687084,0.350163415279465
1.21923125164911,0.349078605495225
1.23336349791378,0.349851892973392
1.24765955263087,0.352598229738298
1.26212131452255,0.357412931174261
1.27675070431927,0.364363282082833
1.29154966501488,0.373477864349464
1.30652016212472,0.384733267299349
1.32166418394661,0.398038011318957
1.33698374182495,0.413213934850756
1.35248087041788,0.42997614756012
1.36815762796747,0.447914164323411
1.38401609657313,0.466479147866158
1.4000583824681,0.484985014689214
1.4162866162992,0.502633178156822
1.43270295340983,0.518569114448603
1.44930957412622,0.531970484458283
1.46610868404698,0.542151329491078
1.4831025143361,0.548652676072156
1.50029332201922,0.551289403574886
1.51768339028341,0.550141142260822
1.53527502878042,0.545499509116946
1.55307057393346,0.53779769939028
1.57107238924745,0.527545653574834
1.58928286562298,0.515282508561426
1.60770442167382,0.501547602247585
1.62633950404819,0.486865966260586
1.64519058775366,0.471743140264365
1.6642601764859,0.456665060940955
1.6835508029612,0.442100139881761
1.70306502925284,0.428501759215941
1.72280544713139,0.416310131717449
1.74277467840892,0.405952853170568
1.76297537528721,0.397843618574121
1.78341022071001,0.392378559409924
1.80408192871938,0.389929534732955
1.82499324481615,0.390833497269055
1.84614694632455,0.395376764992574
1.86754584276108,0.403772664998814
1.88919277620767,0.416130609379081
1.91109062168914,0.432414324731754
1.93324228755505,0.452387029970375
1.95565071586595,0.475542748243417
1.97831888278416,0.501027763862543
2.00124979896904,0.527568550941975
2.0244465099768,0.553447122234821
2.04791209666509,0.576597711843809
2.07164967560207,0.594903638960728
2.09566239948043,0.606677389975263
2.11995345753607,0.611112983363742
2.14452607597167,0.608426132916776
2.16938351838518,0.599624719974718
2.19452908620331,0.586127709543559
2.21996611911995,0.569459988936149
2.24569799553977,0.551091588499979
2.27172813302691,0.532382659834143
2.29805998875885,0.514579462816996
2.32469705998565,0.498825951562667
2.35164288449435,0.486173939422713
2.37890104107889,0.477584633952265
2.40647515001542,0.473917982507403
2.43436887354311,0.475906717266342
2.46258591635055,0.48411084905585
2.49113002606779,0.498846226284104
2.52000499376409,0.520077814398022
2.54921465445142,0.547265244813086
2.5787628875938,0.57914908654557
2.60865361762255,0.613488417380665
2.63889081445751,0.646854356690505
2.66947849403432,0.674819605881765
2.70042071883777,0.693070131074577
2.73172159844138,0.699252070763725
2.76338529005317,0.693914122703085
2.79541599906786,0.679608966930322
2.82781797962534,0.659467261026124
2.86059553517574,0.636433737909651
2.89375301905095,0.613097559354268
2.92729483504282,0.591734836995454
2.96122543798803,0.574367798862059
2.99554933435981,0.562785084083495
3.0302710828664,0.558512360820753
3.06539529505653,0.562726465603972
3.10092663593193,0.576097684821049
3.13686982456688,0.598531829107133
3.17322963473498,0.628773003739726
3.21001089554317,0.663855761251416
3.24721849207313,0.698611645667547
3.28485736603004,0.726106492633104
3.32293251639897,0.740278317266453
3.36144900010876,0.739330203217585
3.40041193270371,0.725766659022213
3.43982648902292,0.703766507090566
3.47969790388769,0.677439421372014
3.52003147279668,0.650432138938579
3.56083255262928,0.625983053914008
3.60210656235707,0.606974485099211
3.64385898376354,0.59588257025186
3.68609536217216,0.594605533962421
3.72882130718284,0.604142216653228
3.772042493417,0.6240759815787
3.81576466127125,0.651858790275584
3.85999361767977,0.682161869726964
3.90473523688556,0.707311840239401
3.94999546122065,0.720171426857884
3.99578030189527,0.717938499937434
4.04209583979631,0.702611879084646
4.08894822629486,0.678513437908648
4.13634368406328,0.650358576616504
4.18428850790158,0.622607477383954
4.23278906557355,0.599308514902257
4.28185179865241,0.583948259392662
4.3314832233764,0.579149097425554
4.38168993151419,0.586143823470307
4.4324785912404,0.60399519322332
4.48385594802119,0.628722855234078
4.53582882551019,0.653116986834571
4.58840412645476,0.668740142409408
4.64158883361278,0.670100714314307
4.69539001068006,0.657169063223111
4.7498148032285,0.633960757584203
4.80487043965513,0.6060051256911
4.86056423214214,0.578902100835134
4.91690357762803,0.557704992141058
4.97389595879006,0.546468021320049
5.03154894503805,0.547622511971639
5.08987019351968,0.561061571596125
5.14886745013749,0.583088172166392
5.20854855057766,0.606095802596149
5.26892142135067,0.620727843611591
5.32999408084409,0.620710919716276
5.3917746403875,0.606101661165941
5.45427130532983,0.581900676986815
5.51749237612913,0.554981307964206
5.58144624945496,0.532094906025507
5.64614141930367,0.518819461108678
5.71158647812643,0.518669889793061
5.7777901179705,0.531969348968542
5.84476113163363,0.554602811088476
5.91250841383188,0.577774054166822
5.98104096238094,0.590982648355929
6.05036787939122,0.588117482741448
6.1204983724767,0.570881997318642
6.19144175597784,0.546378789551911
6.26320745219869,0.523146121409407
6.33580499265825,0.508689307822356
6.40924401935645,0.508004190959668
6.48353428605472,0.52215569065998
6.55868565957143,0.546785015530425
6.63470812109235,0.571835484228822
6.71161176749628,0.585358632153341
6.78940681269611,0.581245114493745
6.8681035889953,0.56302311326705
6.94771254846024,0.540061846592095
7.02824426430835,0.522408071755388
7.10970943231244,0.517738426456872
7.19211887222119,0.529397784401638
7.27548352919623,0.554540611803354
7.35981447526577,0.58316976638563
7.44512291079514,0.601395093351636
7.53142016597437,0.600674054023357
7.618717702323,0.584190474074772
7.7070271142123,0.562819773623394
7.79636013040523,0.54819526601088
7.88672861561415,0.548583511114069
7.97814457207662,0.566340767298172
8.0706201411495,0.595781572972572
8.16416760492147,0.623276442977959
8.25879938784427,0.63432493021385
8.35452805838287,0.625282392007413
8.45136633068472,0.605130516640024
8.54932706626838,0.587179207200125
8.64842327573172,0.582304388523133
8.74866812047991,0.59531010653834
8.85007491447343,0.622237657955759
8.9526571259964,0.64975822087823
9.05642837944529,0.661975638155034
9.16140245713852,0.653646097482567
9.26759330114688,0.633346823525786
9.37501501514529,0.614693017129826
9.48368186628592,0.608793713240309
9.59360828709314,0.620109154694702
9.7048088773803,0.643609066946047
9.81729840618884,0.665215769181183
9.93109181374979,0.670708888067376
10.0462042134681,0.657864113341958
10.16265089393,0.636273868797502
10.2804473209331,0.618615256152022
10.3996091395412,0.614160567862202
10.5201521761616,0.624897829786468
10.6420924406472,0.643467225828224
10.7654461284232,0.656131329346337
10.8902296226373,0.652995394141845
11.0164594963366,0.635773147875382
11.1441525146679,0.614327340196021
11.2733256371049,0.599345406291715
11.4039960197003,0.597248378613276
11.5361810173648,0.607097753838862
11.6698981861715,0.620170248946266
11.8051652856881,0.624985759557545
11.9420002813353,0.616092022985821
12.0804213467733,0.597465821136425
12.2204468663149,0.578141931789473
12.3620954373677,0.566498460605025
12.5053858729039,0.566365813239858
12.650337203959,0.575010719102701
12.7969686821594,0.584073851019869
12.9452997822792,0.584804526287072
13.0953502048267,0.574401976394743
13.2471398786612,0.557217577362195
13.4006889636395,0.540882110741434
13.5560178532937,0.531906437372495
13.7131471775395,0.532758992616024
13.8720978054162,0.540624345541555
14.0328908478587,0.548584191767216
14.195547660501,0.54973532264242
14.3600898465126,0.541773754485974
14.5265392594678,0.527960439396202
14.6949180062482,0.514377140188706
14.8652484499786,0.506528935943871
15.0375532129974,0.506998675975084
15.211855179861,0.51438185059226
15.3881775003835,0.523793333104943
15.5665435927106,0.529329089923751
15.7469771464309,0.527520452267665
15.9295021257212,0.519191349557374
16.1141427725302,0.508426740803668
16.3009236097974,0.500121091673007
16.4898694447106,0.497859250372692
16.6810053720006,0.502664033915053
16.8743567772738,0.512629037995175
17.0699493403841,0.523604428972003
17.2678090388436,0.531042172387575
17.4679621512725,0.532281958914605
17.6704352608895,0.52775731568954
17.8752552590424,0.520381585461704
18.0824493487795,0.513942712516715
18.2920450484629,0.511620029206357
18.504070195423,0.515038474562164
18.7185529496558,0.523841690659851
18.935521797563,0.535780804357199
19.1550055557353,0.54742379796537
19.3770333747799,0.555451403932448
19.6016347431919,0.558024810491483
19.8288394912707,0.555413973755397
20.0586777950823,0.549587267271534
20.2911801804668,0.543246503859557
20.5263775270925,0.538916422177019
20.7643010725577,0.538333438763793
21.0049824165392,0.542115012557522
21.2484535249888,0.549657418832142
21.4947467343798,0.55927269138598
21.7438947560008,0.568612862696873
21.9959306803007,0.575354409479583
22.2508879812837,0.577923676309717
22.5088005209546,0.575921189730792
22.7697025538168,0.570065352198551
23.0336287314213,0.561792468139468
23.3006141069692,0.552783579635108
23.5706941399673,0.544590130123138
23.8439047009372,0.538393827055523
24.1202820761801,0.534873740374147
24.3998629725955,0.534151613303208
24.6826845225569,0.535804739367659
24.9687842888433,0.538951563193781
25.2582002696278,0.542416643079685
25.5509709035251,0.54496220480644
25.8471350746956,0.545538765751966
26.1467321180109,0.543482356574768
26.4498018242772,0.538599513138151
26.7563844455205,0.531131305783299
27.0665207003324,0.521636539848392
27.3802517792786,0.51084965229622
27.6976193503689,0.499553551993583
28.018665564592,0.488484040753279
28.3434330615131,0.478266072081916
28.6719649749377,0.469375457890841
29.0043049386399,0.462119119650122
29.3404970921579,0.456628922085161
29.680586086656,0.452866453553171
30.0246170908555,0.450637934745788
30.3726357970331,0.449619361220558
30.72468842709,0.449391800402472
31.0808217386906,0.449485421882344
31.4410830314726,0.449428648212957
31.8055201533292,0.448796585579978
32.1741815067637,0.447251784088329
32.5471160553185,0.44457129351902
32.9243733300777,0.440656903228448
33.3060034362459,0.435529283177964
33.6920570598027,0.429309928904021
34.0825854742345,0.422196303765509
34.4776405473446,0.41443529029729
34.8772747481418,0.406298670331129
35.2815411538088,0.398062675755967
35.6904934567523,0.389992255857431
36.1041859717334,0.382329804590871
36.5226736430818,0.375287645988716
36.946012051993,0.369043452015337
37.3742574239106,0.363737826027985
37.8074666359935,0.359473425144524
38.24569722467,0.356315155429066
38.6890073932798,0.354291124282545
39.1374560198038,0.353394162409878
39.5911026646846,0.353583830002911
40.0500075787361,0.35478889847729
40.5142317111465,0.356910350599219
40.9838367175726,0.359824967356213
41.4588849683291,0.363389567462028
41.9394395566719,0.367445932734018
42.4255643071778,0.371826389297093
42.9173237842216,0.376359924579602
43.4147833005509,0.380878614099215
43.9180089259609,0.38522402858492
44.4270674960688,0.389253215343489
44.9420266211914,0.392843822481703
45.462954695324,0.39589797723761
45.9899209052244,0.398344641252806
46.5229952396019,0.400140328358644
47.0622484984128,0.401268251667143
47.6077523022637,0.40173612891366
48.1595791019235,0.401572987638649
48.7178021879463,0.400825360074518
49.2824957004051,0.399553244170801
49.8537346387389,0.39782614782718
50.4315948717136,0.395719449533849
51.0161531474983,0.393311220303673
51.6074871038591,0.390679573441982
52.2056752784698,0.387900547940446
52.8107971193433,0.385046489929741
53.4229329953835,0.382184872720183
54.0421642070592,0.379377485730008
54.6685729972018,0.37667992191691
55.302242561929,0.374141298548464
55.9432570616938,0.371804154457713
56.5917016324624,0.369704476379599
57.2476623970218,0.36787181632503
57.9112264764176,0.366329470547323
58.5824820015254,0.365094698179752
59.2615181247555,0.364178964004156
59.9484250318941,0.36358819509915
60.6432939540806,0.363323045427642
61.3462171799251,0.3633791658849
62.057288067765,0.363747480053923
62.776601058065,0.364414467999078
63.5042516859596,0.365362461928681
64.2403365939419,0.366569958506404
64.9849535446989,0.368011952993832
65.7382014340959,0.369660300252913
66.5001803043112,0.371484106910511
67.2709913571234,0.373450157681656
68.0507369673521,0.37552337698226
68.839520696455,0.377667324596403
69.6374473062822,0.379844721408998
70.4446227729904,0.382017998250615
71.2611543011175,0.384149857955463
72.0871503378214,0.386203838084507
72.9227205872831,0.38814485970591
73.7679760252773,0.389939746421631
74.6230289139111,0.391557697696613
75.4879928165343,0.39297070158324
76.3629826128224,0.394153874125874
77.248114514034,0.395085715912467
78.1435060784454,0.395748280141316
79.0492762269642,0.396127250827661
79.9655452589235,0.396211933994532
80.8924348680594,0.395995168506239
81.8300681586739,0.395473166312844
82.7785696619847,0.394645294084804
83.7380653526649,0.393513809451914
84.708682665574,0.392083565352687
85.6905505126835,0.390361695468988
86.6837993001977,0.388357292545187
87.6885609458743,0.386081089774684
88.704968896544,0.383545153578923
89.7331581458352,0.380762594182518
90.7732652521022,0.377747298542322
91.8254283565628,0.374513688516514
92.889787201645,0.371076505724623
93.9664831495469,0.367450623373351
95.0556592010119,0.363650884409553
96.157460014321,0.35969196469096
97.2720319245054,0.355588259408593
98.3995229627823,0.351353790716172
99.5400828762152,0.347002134390062
100.693863147603,0.342546363319302
101.861017015598,0.337999005683622
103.041699495059,0.333372015792847
104.23606739764,0.328676755709001
105.444279352617,0.323923985943768
106.666495827954,0.319123863699669
107.902879151618,0.314285947300937
109.153593533139,0.309419205626932
110.418805085416,0.304532031522404
111.698681846782,0.299632258300159
112.993393803322,0.294727178586041
114.303112911448,0.289823564871662
115.628013120738,0.284927691242532
116.968270397038,0.280045355840877
118.324062745838,0.275181903699593
119.695570235904,0.270342249650019
121.082975023204,0.265530901065859
122.486461375093,0.260751980251931
123.906215694792,0.256009246329099
125.34242654614,0.251306116501113
126.795284678643,0.246645686617541
128.264983052806,0.242030750971626
129.751716865759,0.237463821291315
131.255683577184,0.232947144898251
132.777082935543,0.228482722023012
134.316117004602,0.22407232227459
135.872990190271,0.219717500271906
137.447909267754,0.215419610451566
139.041083409007,0.211179821070323
140.652724210524,0.206999127426319
142.283045721435,0.202878364324761
143.932264471941,0.198818217816558
145.600599502065,0.194819236239312
147.28827239075,0.190881840591845
148.995507285286,0.187006334271881
150.722530931076,0.183192912209077
152.469572701757,0.179441669422653
154.236864629663,0.175752609034597
156.024641436637,0.172125649766687
157.833140565212,0.168560632950163
159.662602210143,0.16505732907579
161.513269350309,0.161615443909503
163.385387780986,0.15823462419976
165.27920614649,0.154914463000762
167.194975973199,0.151654504633696
169.132951702965,0.148454249308764
171.093390726902,0.145313157428317
173.076553419573,0.142230653590808
175.082703173572,0.139206130314329
177.112106434509,0.136238951497391
179.16503273639,0.133328455633037
181.241754737424,0.130473958793027
183.342548256229,0.127674757395906
185.46769230847,0.124930130772963
187.617469143912,0.122239343546274
189.79216428391,0.119601647828983
191.992066559328,0.117016285261982
194.217468148903,0.114482488895689
196.468664618045,0.111999484928128
198.745954958098,0.109566494308723
201.04964162605,0.107182734216839
203.380030584698,0.104847419422864
205.737431343291,0.102559763540697
208.122156998634,0.100318980178297
210.534524276671,0.098124283992568
212.974853574552,0.0959748916574563
215.443469003188,0.0938700227478525
217.940698430296,0.0918089005478011
220.466873523941,0.0897907527871581
223.022329796594,0.087814812311081
225.607406649686,0.0858803176884102
228.22244741869,0.0839865137618315
230.867799418717,0.0821326521447353
233.543813990648,0.0803179916683393
236.250846547795,0.0785417987823183
238.989256623105,0.0768033479125621
241.759407916913,0.0751019217791072
244.561668345245,0.0734368116771165
247.396410088681,0.071807317723029
250.264009641792,0.0702127490694192
253.164847863136,0.0686524240902625
256.099310025846,0.0671256705385475
259.067785868801,0.0656318256787857
262.070669648385,0.0641702363966374
265.108360190854,0.062740259285996
268.181260945302,0.0613412607168191
271.289780037247,0.0599726168845649
274.434330322837,0.0586337138421413
277.61532944368,0.0573239475170452
280.833199882317,0.0560427237134276
284.08836901833,0.0547894581010205
287.381269185107,0.0535635761930336
290.712337727258,0.052364513311283
294.082017058706,0.0511917145425096
297.490754721444,0.0500446346851055
300.939003444972,0.0489227381869483
304.42722120643,0.0478254990763959
307.955871291423,0.0467524008855952
311.525422355549,0.0457029365679051
315.136348486648,0.0446766084096172
318.789129267765,0.0436729279364214
322.484249840844,0.0426914158155907
326.222200971167,0.0417316017538127
330.003479112529,0.0407930243913628
333.828586473176,0.0398752311938974
337.698031082509,0.0389777783401323
341.612326858553,0.038100230608155
345.571993676214,0.0372421612594306
349.577557436328,0.036403151921042
353.629550135504,0.0355827924659085
357.728509936787,0.0347806808929766
361.874981241128,0.0339964232052236
366.06951475969,0.033229633288003
370.312667586993,0.0324799327861841
374.605003274899,0.0317469509812272
378.947091907467,0.0310303246683028
383.33951017666,0.0303296980332373
387.782841458946,0.0296447225296995
392.277675892772,0.0289750567571189
396.824610456948,0.0283203663382345
401.424249049932,0.0276803237981445
406.077202570037,0.0270546084436359
410.784088996565,0.0264429062431967
415.545533471888,0.0258449097082645
420.362168384471,0.0252603177749623
425.234633452868,0.0246888356876866
430.16357581068,0.0241301748826968
435.149650092505,0.0235840528740698
440.193518520887,0.023050193139806
445.295850994266,0.0225283250100435
450.457325175946,0.022018183556101
455.678626584106,0.0215195094810597
460.960448682843,0.0210320490115354
466.303492974273,0.0205555537912572
471.708469091702,0.0200897807757216
477.176094893875,0.0196344921284433
482.707096560318,0.0191894551187043
488.302208687788,0.018754442020664
493.962174387832,0.0183292300142479
499.687745385488,0.0179136010870842
505.479682119124,0.0175073419385426
511.338753841433,0.0171102438847698
517.265738721602,0.0167221027655068
523.261423948666,0.0163427188525373
529.326605836056,0.0159718967590709
535.462089927361,0.0156094453514867
541.668691103315,0.0152551776620653
547.947233690029,0.0149089108030951
554.298551568467,0.0145704658829095
560.723488285203,0.0142396679228829
567.222897164454,0.0139163457765921
573.797641421413,0.0136003320496856
580.448594276898,0.0132914630215887
587.176639073326,0.0129895785687112
593.982669392036,0.012694522088969
600.867589171969,0.01240614042734
607.832312829723,0.0121242838035874
614.877765381002,0.0118488057406763
622.004882563471,0.011579562994769
629.214610961034,0.011316415486643
636.507908129557,0.0110592262342378
643.885742724042,0.0108078612868571
651.34909462728,0.0105621896601015
658.898955079995,0.0103220832725329
666.536326812491,0.0100874168833371
674.262224177834,0.00985806803168652
682.077673286569,0.00963391697617375
689.983712143002,0.0094148466370164
697.981390783066,0.00920074253803959
706.071771413777,0.0089914927505468
714.255928554313,0.00878698783834512
722.534949178721,0.0085871208035378
730.909932860291,0.00839178703348144
739.381991917587,0.00820088424916939
747.952251562182,0.00801431245420642
756.621850048105,0.00783197388530468
765.391938823015,0.007653772963222
774.263682681127,0.00747961624550331
783.23825991792,0.00730941237915557
792.316862486625,0.00714307205541125
801.50069615654,0.00698050796464116
810.790980673169,0.00682163475248474
820.18894992022,0.00666636897722642
829.695852083491,0.00651462906715826
839.312949816636,0.00636633528002195
849.041520408875,0.00622140966205767
858.882855954625,0.00607977600937951
868.838263525118,0.0059413598287833
878.909065341995,0.00580608829999868
889.096598952916,0.0056738902387879
899.402217409204,0.0055446960609468
909.827289445556,0.00541843774673445
920.373199661822,0.00529504880592969
931.041348706908,0.00517446424450476
941.833153464795,0.0050566205309421
952.750047242729,0.00494145556384892
963.793479961579,0.00482890864048691
974.964918348409,0.00471892042513061
986.265846131282,0.00461143291941344
997.69776423632,0.00450638943165434
1009.26219098705,0.00440373454859938
1020.96066230605,0.0043034141063818
1032.79473191895,0.00420537516285357
1044.76597156081,0.00410956597021646
1056.87597118481,0.00401593594862048
1069.12633917348,0.00392443565987485
1081.51870255229,0.00383501678192709
1094.05470720574,0.00374763208394108
1106.73601809597,0.00366223540195425
1119.56431948388,0.00357878161487943
1132.54131515281,0.00349722662143239
1145.66872863487,0.00341752731682351
1158.94830343981,0.00333964157099933
1172.3818032866,0.00326352820618565
1185.97101233767,0.00318914697597352
1199.71773543589,0.0031164585443465
1213.62379834424,0.0030454244652165
1227.69104798836,0.00297600716221037
1241.92135270178,0.002908169909551
1256.31660247412,0.00284187681264005
1270.87870920206,0.00277709278959252
1285.6096069433,0.00271378355265348
1300.51125217341,0.00265191559076215
1315.58562404571,0.00259145615173275
1330.83472465408,0.00253237322517739
1346.26057929891,0.00247463552620463
1361.86523675608,0.00241821247846061
1377.65076954905,0.0023630741989033
1393.61927422414,0.00230919148150339
1409.77287162897,0.00225653578230773
1426.11370719413,0.002205079204623
1442.64395121816,0.00215479448416427
1459.36579915576,0.00210565497487116
1476.28147190939,0.00205763463503402
1493.39321612425,0.0020107080137459
1510.70330448666,0.00196485023713406
1528.21403602587,0.00192003699605463
1545.92773641948,0.00187624453246978
1563.84675830225,0.00183344962792526
1581.9734815786,0.00179162959035186
1600.3103137387,0.00175076224319645
1618.8596901782,0.00171082591300325
1637.62407452169,0.00167179941847294
1656.60595894992,0.00163366205901357
1675.80786453077,0.00159639360414334
1695.23234155412,0.00155997428280598
1714.88196987054,0.00152438477290009
1734.75935923393,0.00148960619093628
1754.86714964815,0.00145562008270918
1775.20801171764,0.00142240841286531
1795.7846470021,0.00138995355602204
1816.59978837533,0.00135823828680345
1837.65620038817,0.00132724577177947
1858.95667963569,0.00129695955938434
1880.50405512858,0.00126736357238286
1902.30118866895,0.00123844209874671
1924.35097523033,0.00121017978324147
1946.65634334226,0.00118256162006496
1969.22025547917,0.00115557294436099
1992.04570845387,0.00112919942436036
2015.13573381556,0.00110342705432626
2038.49339825246,0.00107824214704801
2062.12180399914,0.00105363132624827
2086.0240892485,0.00102958151974184
2110.2034285686,0.00100607995298435
2134.66303332425,0.000983114141425253
2159.40615210357,0.000960671884743079
2184.43607114943,0.000938741259969316
2209.7561147959,0.000917310615185499
2235.3696459098,0.000896368563818006
2261.28006633728,0.000875903977974513
2287.4908173557,0.000855905982869083
2314.00538013065,0.000836363951401387
2340.82727617829,0.000817267497828219
2367.96006783308,0.000798606473009914
2395.40735872088,0.000780370958576438
2423.1727942376,0.000762551261845403
2451.26006203334,0.000745137910523815
2479.67289250216,0.000728121648101423
2508.41505927754,0.000711493428508148
2537.49037973357,0.000695244411573149
2566.90271549195,0.000679365958334098
2596.65597293487,0.000663849626450472
2626.75410372384,0.000648687165637077
2657.20110532451,0.000633870513401482
2688.00102153761,0.000619391790745298
2719.15794303602,0.000605243298131579
2750.67600790807,0.00059141751108621
2782.55940220713,0.000577907076576729
2814.81236050758,0.00056470480872821
2847.43916646725,0.000551803685635802
2880.4441533963,0.000539196844826194
2913.83170483279,0.00052687758030857
2947.60625512486,0.000514839338630104
2981.77229001967,0.000503075715687422
3016.3343472592,0.00049158045313278
3051.29701718287,0.000480347434902068
3086.66494333727,0.000469370684576388
3122.44282309286,0.000458644361416725
3158.63540826782,0.000448162758041292
3195.24750575921,0.00043792029680854
3232.28397818138,0.000427911527107904
3269.74974451177,0.000418131122498878
3307.64978074424,0.000408573877911793
3345.98912054997,0.000399234706623019
3384.77285594598,0.000390108637903579
3424.00613797143,0.00038119081433791
3463.69417737173,0.000372476488779987
3503.84224529068,0.000363961022561594
3544.45567397044,0.000355639882473268
3585.53985745982,0.000347508638608378
3627.10025233065,0.000339562962046512
3669.14237840249,0.000331798622234609
3711.67181947577,0.000324211485343894
3754.69422407334,0.000316797511414675
3798.21530619074,0.000309552752566278
3842.24084605506,0.000302473350894239
3886.77669089267,0.000295555536449454
3931.82875570577,0.00028879562513112
3977.40302405804,0.000282190016615626
4023.50554886929,0.000275735192877446
4070.14245321944,0.000269427715742285
4117.31993116168,0.00026326422544652
4165.04424854518,0.000257241439070745
4213.32174384729,0.0002513561480775
4262.15882901532,0.000245605217259114
4311.56199031823,0.000239985582867274
4361.53778920801,0.000234494250723508
4412.09286319119,0.000229128295243881
4463.2339267104,0.000223884857194808
4514.9677720361,0.000218761142560031
4567.30127016875,0.000213754421079875
4620.24137175131,0.000208862024711883
4673.79510799246,0.000204081346052896
4727.96959160039,0.00019940983733722
4782.77201772749,0.000194845008722145
4838.20966492596,0.000190384427035579
4894.28989611453,0.000186025714728843
4951.02015955635,0.000181766548348744
5008.40798984821,0.000177604657368743
5066.46100892127,0.000173537823151005
5125.18692705333,0.00016956387735075
5184.59354389291,0.000165680701328949
5244.68874949512,0.000161886224482544
5305.48052536957,0.000158178423685175
5366.97694554048,0.000154555321608067
5429.18617761894,0.000151014986257667
5492.11648388779,0.00014755552948005
5555.77622239888,0.000144175106282262
5620.17384808319,0.000140871913670781
5685.31791387375,0.000137644189746496
5751.21707184161,0.000134490212809581
5817.88007434494,0.000131408300420695
5885.31577519145,0.000128396808351515
5953.53313081437,0.000125454129942513
6022.54120146193,0.000122578695372373
6092.34915240071,0.000119768970227313
6162.96625513294,0.000117023455222774
6234.40188862786,0.000114340685416926
6306.66554056741,0.000111719228972102
6379.76680860628,0.000109157687021965
6453.7154016467,0.000106654692197776
6528.52114112785,0.000104208908738795
6604.19396233031,0.000101819030926988
6680.74391569562,9.94837832160008e-05
6758.18116816111,9.72019188130887e-05
6836.51600451024,9.49722194274822e-05
6915.75882873853,9.27934945446953e-05
6995.92016543537,9.06645809909695e-05
7077.01066118189,8.85843418966323e-05
7159.04108596489,8.65516662983292e-05
7242.02233460732,8.4565468694579e-05
7325.96542821523,8.26246883481189e-05
7410.88151564157,8.07282885558973e-05
7496.78187496688,7.88752563489109e-05
7583.67791499719,7.70646017839759e-05
7671.5811767793,7.52953576208962e-05
7760.50333513357,7.35665786317034e-05
7850.45620020451,7.18773410846129e-05
7941.45171902934,7.02267423142877e-05
8033.50197712473,6.86139002781335e-05
8126.61920009195,6.70379530323064e-05
8220.81575524054,6.54980583717115e-05
8316.10415323096,6.39933931350844e-05
8412.49704973612,6.25231529719518e-05
8510.00724712225,6.10865521036751e-05
8608.64769614924,5.96828223333429e-05
8708.43149769072,5.83112132196416e-05
8809.37190447399,5.69709913147393e-05
8911.4823228402,5.56614399361791e-05
9014.77631452492,5.4381858831552e-05
9119.2675984593,5.31315635127226e-05
9224.97005259217,5.19098853662594e-05
9331.89771573324,5.07161707169985e-05
9440.0647894176,4.9549781254616e-05
9549.48563979197,4.8410092663774e-05
9660.17479952265,4.72964953016057e-05
9772.14696972573,4.62083932912982e-05
9885.41702191957,4.51452042833988e-05
10000,4.41063593253818e-05


==> tikzfigs/data/d_inf_64_90_ff.dat <==
0.1,0.920136769417625
0.101159111222383,0.91930925986818
0.102331657833024,0.918477764741155
0.103517795563018,0.917642579141137
0.104717681948552,0.916804018711863
0.105931476351837,0.915962419784062
0.107159339982267,0.915118139268404
0.108401435917833,0.914271554224781
0.109657929126781,0.913423061024822
0.110928986489522,0.912573074007597
0.112214776820798,0.911722023508399
0.1135154708921,0.910870353116883
0.114831241454351,0.910018515993136
0.11616226326085,0.909166970037913
0.117508713090481,0.90831617167575
0.11887076977119,0.907466567966482
0.120248614203741,0.906618586711288
0.121642429385737,0.905772624163613
0.123052400435926,0.904929029893089
0.124478714618791,0.904088088282261
0.125921561369415,0.903249996062741
0.127381132318648,0.902414835221039
0.128857621318552,0.901582540528219
0.130351224468151,0.900752860876401
0.131862140139475,0.899925313546073
0.133390569003906,0.899099130490961
0.134936714058831,0.898273195724846
0.136500780654601,0.897445972943929
0.138082976521809,0.896615422639791
0.139683511798874,0.895778908175928
0.141302599059953,0.894933090642142
0.142940453343176,0.894073812793173
0.144597292179202,0.8931959730452
0.146273335620113,0.89229339136261
0.14796880626864,0.891358669919665
0.149683929307726,0.890383052647779
0.151418932530435,0.889356289132288
0.153174046370208,0.888266509727242
0.154949503931463,0.887100120113639
0.156745541020559,0.88584172473153
0.158562396177114,0.88447408949113
0.160400310705682,0.882978154907242
0.162259528707809,0.881333111426413
0.164140297114447,0.879516549528446
0.166042865718753,0.877504698697175
0.167967487209265,0.875272772297551
0.169914417203463,0.872795440665972
0.171883914281715,0.870047463306311
0.173876240021625,0.867004523950172
0.175891659032773,0.863644330200701
0.177930438991858,0.85994806304787
0.179992850678248,0.855902290718496
0.182079168009946,0.851501495215972
0.184189668079971,0.846751396032913
0.186324631193156,0.841673288553011
0.18848434090338,0.836309634296446
0.190669084051225,0.830731127867824
0.192879150802078,0.825045389893187
0.195114834684662,0.819407246785567
0.197376432630026,0.814030184491283
0.199664245010979,0.809197910512591
0.201978575681988,0.805273927934669
0.204319732019527,0.802705563866159
0.206688024962908,0.802017101713912
0.209083769055575,0.803784972449022
0.21150728248688,0.808587348673396
0.213958887134342,0.816922615295056
0.216438908606402,0.829098081595176
0.218947676285662,0.845103132808099
0.221485523372636,0.86449791584931
0.224052786930002,0.886362490711938
0.226649807927369,0.909350471543466
0.229276931286565,0.931865798700935
0.231934505927443,0.952334445542697
0.234622884814226,0.969496035547738
0.237342425002387,0.982623293802198
0.240093487686065,0.991605097372435
0.242876438246045,0.996887040451337
0.245691646298279,0.999317843699512
0.24853948574298,0.999973754519854
0.25142033481428,0.999976138474546
0.254334576130465,0.999328864449702
0.257282596744793,0.996858980029952
0.260264788196901,0.991378934315951
0.263281546564802,0.981889224818073
0.266333272517498,0.967792554654204
0.269420371368188,0.949104615150938
0.272543253128103,0.92656764324615
0.275702332560958,0.90158812914042
0.278898029238044,0.875985963866737
0.282130767593947,0.851628428055325
0.285400976982924,0.830074822345326
0.288709091735924,0.81234310334518
0.292055551218275,0.798844068213361
0.295440799888038,0.789457813942189
0.298865287355038,0.783688510650582
0.302329468440578,0.780833354039842
0.305833803237843,0.780123893055135
0.309378757173014,0.780823582650675
0.312964801067075,0.782283481803656
0.316592411198352,0.783966478656103
0.320262069365765,0.785451869818769
0.32397426295282,0.786429930483079
0.327729484992338,0.786692718217922
0.331528234231942,0.786124062254758
0.335371015200293,0.784689130064897
0.339258338274099,0.782422513788276
0.343190719745904,0.779413668924195
0.347168681892656,0.775789619996942
0.351192753045073,0.771696412302786
0.355263467657814,0.767281831333562
0.359381366380463,0.762681797620188
0.363546996129332,0.758011738662702
0.367760910160103,0.753362860696924
0.372023668141307,0.748802257191422
0.376335836228653,0.744375435730533
0.380697987140229,0.740109982406019
0.385110700232557,0.73601944673912
0.38957456157755,0.732106910190511
0.394090164040345,0.7283679954128
0.398658107358044,0.724793261300401
0.403278998219371,0.721370029690547
0.407953450345245,0.718083732034569
0.412682084570295,0.714918873185246
0.417465528925314,0.711859701650697
0.422304418720667,0.708890661444393
0.427199396630678,0.705996685430782
0.432151112778976,0.703163376316156
0.43716022482485,0.700377110038343
0.44222739805059,0.69762508733781
0.447353305449847,0.694895352474573
0.452538627817017,0.69217679301392
0.457784053837662,0.689459130971519
0.463090280179974,0.686732913071129
0.468458011587305,0.683989506177881
0.473887960971765,0.681221102942311
0.479380849508911,0.678420742196476
0.484937406733524,0.675582348602756
0.490558370636505,0.67270079642941
0.496244487762892,0.669772003113308
0.501996513311008,0.666793059505207
0.507815211232767,0.663762405450619
0.513701354335134,0.660680061757404
0.519655724382766,0.657547932808192
0.525679112201842,0.654370198320342
0.531772317785097,0.651153818337253
0.53793615039807,0.647909182825641
0.544171428686589,0.644650946690302
0.550478980785497,0.641399103045617
0.556859644428641,0.638180362503536
0.563314267060135,0.635029923841225
0.569843705946914,0.631993740145077
0.576448828292588,0.629131399688032
0.583130511352622,0.626519740709931
0.58988964255085,0.624257277424483
0.596727119597331,0.622469373988906
0.603643850607587,0.621313747226905
0.610640754223204,0.62098508394616
0.617718759733849,0.621715944121833
0.624878807200689,0.623768211037123
0.632121847581245,0.627405199933703
0.639448842855694,0.63283221095909
0.646860766154633,0.64010505767092
0.654358601888323,0.649058882612592
0.661943345877439,0.659417937795695
0.669616005485322,0.671309449651341
0.677377599751775,0.686170825680169
0.685229159528406,0.707469406063359
0.693171727615541,0.7401663885564
0.701206358900718,0.787910287106267
0.7093341204988,0.848374983599101
0.717556091893693,0.910685071178228
0.725873365081725,0.960266591255257
0.734287044716676,0.988816982413009
0.742798248256492,0.998940608727956
0.751408106111697,0.999992220034834
0.760117761795533,0.997118378319179
0.768928372075831,0.981379944890665
0.777841107128649,0.944023334341514
0.786857150693685,0.885066649246363
0.795977700231498,0.815861419295511
0.805203967082548,0.751366963826369
0.814537176628074,0.699758482014594
0.823978568452852,0.660162731782856
0.833529396509819,0.627697172829128
0.843190929286626,0.59880947517234
0.852964449974102,0.57287684650594
0.862851256636689,0.550664517921962
0.872852662384838,0.532611695478874
0.882969995549409,0.51843609284329
0.893204599858097,0.50745963270926
0.903557834613893,0.498935952882438
0.914031074875623,0.4922064874537
0.924625711640574,0.486741687871143
0.935343152029238,0.482133390325318
0.9461848194722,0.478073199468181
0.957152153899186,0.474330786716277
0.968246611930312,0.470736402634818
0.979469667069539,0.467168287293871
0.99082280990038,0.463544602455962
1.00230754828387,0.459819443153465
1.01392540755882,0.455982810039758
1.02567793074442,0.452064964024731
1.03756667874519,0.448146373494814
1.04959323055823,0.44437567698602
1.061759183483,0.441000058678901
1.07406615333343,0.438415726521733
1.08651577465254,0.437251514297848
1.0991097009295,0.438506058591459
1.11184960481927,0.443763495728151
1.12473717836475,0.455486301004583
1.13777413322149,0.477230369570577
1.15096220088503,0.513239507452028
1.16430313292088,0.567165061040419
1.17779870119712,0.64258917246814
1.19145069811978,0.743204617971008
1.20526093687084,0.857437208540845
1.21923125164911,0.948835115066573
1.23336349791378,0.991963025169283
1.24765955263087,0.999978471214619
1.26212131452255,0.996990496416564
1.27675070431927,0.967426827377339
1.29154966501488,0.886875435502928
1.30652016212472,0.765990082390307
1.32166418394661,0.643213034206577
1.33698374182495,0.541465008289691
1.35248087041788,0.465221479807325
1.36815762796747,0.414173187995707
1.38401609657313,0.382868118921
1.4000583824681,0.364222030383449
1.4162866162992,0.352947113526072
1.43270295340983,0.345769093931669
1.44930957412622,0.340756534256776
1.46610868404698,0.336778494047227
1.4831025143361,0.333185537023045
1.50029332201922,0.329643069104836
1.51768339028341,0.326060522943779
1.53527502878042,0.322592308296145
1.55307057393346,0.319717607152997
1.57107238924745,0.318448523414012
1.58928286562298,0.320800279296469
1.60770442167382,0.330842940278421
1.62633950404819,0.356955058815973
1.64519058775366,0.415252841277633
1.6642601764859,0.526769694389405
1.6835508029612,0.693436841723943
1.70306502925284,0.868645746587268
1.72280544713139,0.973923166396108
1.74277467840892,0.999543055122736
1.76297537528721,0.997342652030578
1.78341022071001,0.952731659856875
1.80408192871938,0.814653405774303
1.82499324481615,0.61569228968506
1.84614694632455,0.443437094347267
1.86754584276108,0.341249649966544
1.88919277620767,0.292574050684018
1.91109062168914,0.270321534545031
1.93324228755505,0.259676648288568
1.95565071586595,0.253968476659667
1.97831888278416,0.250200861227675
2.00124979896904,0.247085141593692
2.0244465099768,0.244319153984166
2.04791209666509,0.242487981921332
2.07164967560207,0.243540478176226
2.09566239948043,0.252455931023588
2.11995345753607,0.282370551931737
2.14452607597167,0.368009813096944
2.16938351838518,0.563929402010011
2.19452908620331,0.82077689832449
2.21996611911995,0.97193575798952
2.24569799553977,0.999925544276898
2.27172813302691,0.989946057088723
2.29805998875885,0.88464821679217
2.32469705998565,0.629177355993171
2.35164288449435,0.380739085769976
2.37890104107889,0.263565067288301
2.40647515001542,0.221877941850673
2.43436887354311,0.206639340703761
2.46258591635055,0.200351749394469
2.49113002606779,0.197077095773088
2.52000499376409,0.195045915540818
2.54921465445142,0.194869622606991
2.5787628875938,0.200442685723509
2.60865361762255,0.224779571619196
2.63889081445751,0.313825298957253
2.66947849403432,0.573146625678128
2.70042071883777,0.886758620777744
2.73172159844138,0.995079160435285
2.76338529005317,0.998129826539768
2.79541599906786,0.915979667388009
2.82781797962534,0.608446738879662
2.86059553517574,0.31005950801082
2.89375301905095,0.207133698241987
2.92729483504282,0.178637292956337
2.96122543798803,0.169794484824574
2.99554933435981,0.166631889578772
3.0302710828664,0.166065977371774
3.06539529505653,0.170406659970524
3.10092663593193,0.19249930731259
3.13686982456688,0.291142210137555
3.17322963473498,0.631797188633988
3.21001089554317,0.950026381653367
3.24721849207313,0.999986108492344
3.28485736603004,0.968556868287189
3.32293251639897,0.683007154011858
3.36144900010876,0.298477454019979
3.40041193270371,0.183567018811518
3.43982648902292,0.158113543497896
3.47969790388769,0.151632596103745
3.52003147279668,0.150784394415287
3.56083255262928,0.156001307988578
3.60210656235707,0.183772888165579
3.64385898376354,0.333607403709587
3.68609536217216,0.795428019660364
3.72882130718284,0.994273548457735
3.772042493417,0.99358289208368
3.81576466127125,0.780458688442489
3.85999361767977,0.308775564541457
3.90473523688556,0.173511197024161
3.94999546122065,0.149340014589809
3.99578030189527,0.144704865567786
4.04209583979631,0.147464711299907
4.08894822629486,0.167113028422298
4.13634368406328,0.288928735170812
4.18428850790158,0.791994868442089
4.23278906557355,0.997348987209881
4.28185179865241,0.981636755919174
4.3314832233764,0.610526108347402
4.38168993151419,0.217084051231883
4.4324785912404,0.155422909998276
4.48385594802119,0.145620791769684
4.53582882551019,0.147836278544001
4.58840412645476,0.169729011086984
4.64158883361278,0.33169784658845
4.69539001068006,0.896529875782212
4.7498148032285,0.999999997200887
4.80487043965513,0.896638723031795
4.86056423214214,0.321323523256031
4.91690357762803,0.169777565326227
4.97389595879006,0.151410740220689
5.03154894503805,0.152820935675362
5.08987019351968,0.178194181194444
5.14886745013749,0.405359923077911
5.20854855057766,0.963230212073336
5.26892142135067,0.99713593791692
5.32999408084409,0.659789526083727
5.3917746403875,0.209898978879611
5.45427130532983,0.162586719294015
5.51749237612913,0.159657216286324
5.58144624945496,0.180556716495998
5.64614141930367,0.393528417712082
5.71158647812643,0.973898396798693
5.7777901179705,0.991151993052033
5.84476113163363,0.492231850040297
5.91250841383188,0.193160291623228
5.98104096238094,0.169433932475739
6.05036787939122,0.176323603226166
6.1204983724767,0.258256731536118
6.19144175597784,0.892788309830201
6.26320745219869,0.99920508839835
6.33580499265825,0.61478067858278
6.40924401935645,0.208543895139089
6.48353428605472,0.18095288798489
6.55868565957143,0.191294530893403
6.63470812109235,0.335965108679591
6.71161176749628,0.977583013131528
6.78940681269611,0.975736651140955
6.8681035889953,0.327039574365857
6.94771254846024,0.199156750983892
7.02824426430835,0.195764184084197
7.10970943231244,0.255504756290538
7.19211887222119,0.908637479103774
7.27548352919623,0.994658598016305
7.35981447526577,0.393086305430813
7.44512291079514,0.213006867971034
7.53142016597437,0.209248540628475
7.618717702323,0.292688802120657
7.7070271142123,0.970812316356733
7.79636013040523,0.962149641551098
7.88672861561415,0.285384589210701
7.97814457207662,0.219650401720019
8.0706201411495,0.236329428679333
8.16416760492147,0.659861568656972
8.25879938784427,0.999824778490011
8.35452805838287,0.462826637793822
8.45136633068472,0.237309416453911
8.54932706626838,0.239799621028895
8.64842327573172,0.496789864512451
8.74866812047991,0.999999434550614
8.85007491447343,0.517101236222267
8.9526571259964,0.249704190169351
9.05642837944529,0.25508210375982
9.16140245713852,0.649136300933929
9.26759330114688,0.998696703901402
9.37501501514529,0.362133116363408
9.48368186628592,0.256955130314998
9.59360828709314,0.294430817308157
9.7048088773803,0.971720343377672
9.81729840618884,0.873159461812385
9.93109181374979,0.282553672366681
10.0462042134681,0.275397664561119
10.16265089393,0.683273926654938
10.2804473209331,0.993186463028346
10.3996091395412,0.323566795524604
10.5201521761616,0.280858122643229
10.6420924406472,0.489546638633217
10.7654461284232,0.999250198516274
10.8902296226373,0.351961763239025
11.0164594963366,0.290823510790258
11.1441525146679,0.516735124247237
11.2733256371049,0.997388386910375
11.4039960197003,0.338790691198091
11.5361810173648,0.303833568021461
11.6698981861715,0.783870741736858
11.8051652856881,0.949911917589119
11.9420002813353,0.318685794836625
12.0804213467733,0.333680559844438
12.2204468663149,0.994786827928803
12.3620954373677,0.496716128809128
12.5053858729039,0.316233585967813
12.650337203959,0.600264274068863
12.7969686821594,0.97473961022688
12.9452997822792,0.332642425746415
13.0953502048267,0.364848554255635
13.2471398786612,0.9999962974031
13.4006889636395,0.377109250603641
13.5560178532937,0.338707030168951
13.7131471775395,0.990122917258599
13.8720978054162,0.466535131133679
14.0328908478587,0.334534077455974
14.195547660501,0.959594782958088
14.3600898465126,0.545710084837417
14.5265392594678,0.33371309181613
14.6949180062482,0.959027305360923
14.8652484499786,0.518832819962186
15.0375532129974,0.331590432631971
15.211855179861,0.989892670821665
15.3881775003835,0.41984669120237
15.5665435927106,0.327706669637959
15.7469771464309,0.999996321983592
15.9295021257212,0.326184840357589
16.1141427725302,0.207451510517612
16.3009236097974,0.160928403765077
16.4898694447106,0.132402995965167
16.6810053720006,0.112430774145239
16.8743567772738,0.0974048549737128
17.0699493403841,0.0855745210126708
17.2678090388436,0.0759640069230987
17.4679621512725,0.0679764013059914
17.6704352608895,0.0612211319340135
17.8752552590424,0.0554292965998088
18.0824493487795,0.0504082486097735
18.2920450484629,0.0460154988184751
18.504070195423,0.0421428677806709
18.7185529496558,0.0387064179681199
18.935521797563,0.0356398128185242
19.1550055557353,0.0328897946115352
19.3770333747799,0.0304130200812249
19.6016347431919,0.0281737932397763
19.8288394912707,0.0261424071691972
20.0586777950823,0.0242939089620344
20.2911801804668,0.0226071648644153
20.5263775270925,0.0210641423747463
20.7643010725577,0.0196493517579146
21.0049824165392,0.0183494064594178
21.2484535249888,0.0171526734097388
21.4947467343798,0.016048992129574
21.7438947560008,0.0150294470904581
21.9959306803007,0.0140861817255885
22.2508879812837,0.0132122453255948
22.5088005209546,0.0124014661274472
22.7697025538168,0.0116483454366153
23.0336287314213,0.0109479687669796
23.3006141069692,0.0102959308466634
23.5706941399673,0.00968827199600434
23.8439047009372,0.00912142388976004
24.1202820761801,0.008592163107768
24.3998629725955,0.00809757118462186
24.6826845225569,0.00763500011001459
24.9687842888433,0.00720204242243343
25.2582002696278,0.00679650519126883
25.5509709035251,0.00641638730467279
25.8471350746956,0.00605985957920536
26.1467321180109,0.00572524728741516
26.4498018242772,0.00541101476485743
26.7563844455205,0.00511575181164027
27.0665207003324,0.00483816164773932
27.3802517792786,0.00457705021784788
27.6976193503689,0.00433131667189475
28.018665564592,0.00409994487268775
28.3434330615131,0.00388199580337104
28.6719649749377,0.00367660076522302
29.0043049386399,0.003482955271382
29.3404970921579,0.00330031355483607
29.680586086656,0.00312798361984659
30.0246170908555,0.00296532277520232
30.3726357970331,0.00281173359559471
30.72468842709,0.00266666026416605
31.0808217386906,0.0025295852550973
31.4410830314726,0.00240002632011551
31.8055201533292,0.00227753374713065
32.1741815067637,0.00216168786296535
32.5471160553185,0.00205209675539908
32.9243733300777,0.00194839419258558
33.3060034362459,0.00185023772037859
33.6920570598027,0.00175730692026154
34.0825854742345,0.00166930181247705
34.4776405473446,0.00158594139061281
34.8772747481418,0.00150696227536756
35.2815411538088,0.00143211747650916
35.6904934567523,0.00136117525317808
36.1041859717334,0.00129391806369633
36.5226736430818,0.00123014159693468
36.946012051993,0.00116965387808522
37.3742574239106,0.00111227444238915
37.8074666359935,0.00105783357099895
38.24569722467,0.00100617158371129
38.6890073932798,0.000957138183809516
39.1374560198038,0.000910591850699366
39.5911026646846,0.000866399276423252
40.0500075787361,0.000824434842496281
40.5142317111465,0.000784580133831023
40.9838367175726,0.00074672348680707
41.4588849683291,0.000710759568802947
41.9394395566719,0.000676588986743266
42.4255643071778,0.000644117922426349
42.9173237842216,0.000613257792589491
43.4147833005509,0.000583924931843766
43.9180089259609,0.000556040296765482
44.4270674960688,0.000529529189576594
44.9420266211914,0.000504320999973215
45.462954695324,0.000480348963782114
45.9899209052244,0.000457549937228275
46.5229952396019,0.000435864185697567
47.0622484984128,0.000415235185965696
47.6077523022637,0.000395609440944131
48.1595791019235,0.000376936306071635
48.7178021879463,0.000359167826543054
49.2824957004051,0.000342258584631667
49.8537346387389,0.000326165556417113
50.4315948717136,0.000310847977282713
51.0161531474983,0.000296267215593428
51.6074871038591,0.000282386654009264
52.2056752784698,0.000269171577929441
52.8107971193433,0.000256589070598639
53.4229329953835,0.00024460791444115
54.0421642070592,0.000233198498219807
54.6685729972018,0.000222332729644652
55.302242561929,0.000211983953083523
55.9432570616938,0.000202126872050657
56.5917016324624,0.00019273747617268
57.2476623970218,0.000183792972350109
57.9112264764176,0.000175271719854898
58.5824820015254,0.000167153169119292
59.2615181247555,0.000159417803989243
59.9484250318941,0.000152047087231572
60.6432939540806,0.000145023409095382
61.3462171799251,0.000138330038745192
62.057288067765,0.000131951078391508
62.776601058065,0.000125871419959117
63.5042516859596,0.000120076704141478
64.2403365939419,0.000114553281700516
64.9849535446989,0.000109288176879666
65.7382014340959,0.00010426905280712
66.5001803043112,9.94841787727583e-05
67.2709913571234,9.49223992711464e-05
68.0507369673521,9.05731047077202e-05
68.839520696455,8.6426203674432e-05
69.6374473062822,8.24720967037672e-05
70.4446227729904,7.87016514184046e-05
71.2611543011175,7.51061789967048e-05
72.0871503378214,7.16774118808491e-05
72.9227205872831,6.84074826573939e-05
73.7679760252773,6.52889040450939e-05
74.6230289139111,6.23145499286303e-05
75.4879928165343,5.94776373802326e-05
76.3629826128224,5.67717096149808e-05
77.248114514034,5.41906198283578e-05
78.1435060784454,5.17285158682123e-05
79.0492762269642,4.93798256949194e-05
79.9655452589235,4.71392435885223e-05
80.8924348680594,4.50017170608329e-05
81.8300681586739,4.29624344357932e-05
82.7785696619847,4.10168130616566e-05
83.7380653526649,3.91604881214305e-05
84.708682665574,3.73893020098172e-05
85.6905505126835,3.56992942464693e-05
86.6837993001977,3.40866918971712e-05
87.6885609458743,3.25479004766872e-05
88.704968896544,3.10794953070052e-05
89.7331581458352,2.96782133080623e-05
90.7732652521022,2.83409451981755e-05
91.8254283565628,2.70647280821524e-05
92.889787201645,2.58467384080793e-05
93.9664831495469,2.46842852732577e-05
95.0556592010119,2.357480406052e-05
96.157460014321,2.25158503891601e-05
97.2720319245054,2.15050943641242e-05
98.3995229627823,2.05403151070209e-05
99.5400828762152,1.96193955561578e-05
100.693863147603,1.87403175210371e-05
101.861017015598,1.79011569783681e-05
103.041699495059,1.71000795979452e-05
104.23606739764,1.6335336486218e-05
105.444279352617,1.56052601368803e-05
106.666495827954,1.4908260577621e-05
107.902879151618,1.42428217045851e-05
109.153593533139,1.36074977927373e-05
110.418805085416,1.30009101762543e-05
111.698681846782,1.24217440877201e-05
112.993393803322,1.18687456503216e-05
114.303112911448,1.13407190142609e-05
115.628013120738,1.08365236310955e-05
116.968270397038,1.03550716578479e-05
118.324062745838,9.89532548654366e-06
119.695570235904,9.45629539082954e-06
121.082975023204,9.03703728551568e-06
122.486461375093,8.6366505927976e-06
123.906215694792,8.25427621000992e-06
125.34242654614,7.88909457412455e-06
126.795284678643,7.54032381800876e-06
128.264983052806,7.20721801444074e-06
129.751716865759,6.88906550292876e-06
131.255683577184,6.58518729608675e-06
132.777082935543,6.29493556129646e-06
134.316117004602,6.01769217376402e-06
135.872990190271,5.75286733794878e-06
137.447909267754,5.4998982743978e-06
139.041083409007,5.25824796771699e-06
140.652724210524,5.02740397382196e-06
142.283045721435,4.80687728304485e-06
143.932264471941,4.59620123684781e-06
145.600599502065,4.39493049485685e-06
147.28827239075,4.20264005097468e-06
148.995507285286,4.01892429457344e-06
150.722530931076,3.84339611664452e-06
152.469572701757,3.6756860569172e-06
154.236864629663,3.51544149115599e-06
156.024641436637,3.36232585623471e-06
157.833140565212,3.21601791128833e-06
159.662602210143,3.07621103342755e-06
161.513269350309,2.94261254603849e-06
163.385387780986,2.81494307831906e-06
165.27920614649,2.69293595479476e-06
167.194975973199,2.57633661271213e-06
169.132951702965,2.46490204707945e-06
171.093390726902,2.35840028081171e-06
173.076553419573,2.25660985979656e-06
175.082703173572,2.15931937119516e-06
177.112106434509,2.06632698415853e-06
179.16503273639,1.9774400114228e-06
181.241754737424,1.89247449152028e-06
183.342548256229,1.81125479031498e-06
185.46769230847,1.73361322029202e-06
187.617469143912,1.65938967859866e-06
189.79216428391,1.58843130013345e-06
191.992066559328,1.5205921281645e-06
194.217468148903,1.45573279926817e-06
196.468664618045,1.3937202428153e-06
198.745954958098,1.33442739450412e-06
201.04964162605,1.27773292291411e-06
203.380030584698,1.2235209685586e-06
205.737431343291,1.17168089519169e-06
208.122156998634,1.12210705232041e-06
210.534524276671,1.07469854819904e-06
212.974853574552,1.02935903422041e-06
215.443469003188,9.85996498414068e-07
217.940698430296,9.44523068315592e-07
220.466873523941,9.04854823637117e-07
223.022329796594,8.66911616474882e-07
225.607406649686,8.30616900588922e-07
228.22244741869,7.95897568301432e-07
230.867799418717,7.62683794249239e-07
233.543813990648,7.30908887015694e-07
236.250846547795,7.00509147397267e-07
238.989256623105,6.7142373259785e-07
241.759407916913,6.43594527310951e-07
244.561668345245,6.1696602022053e-07
247.396410088681,5.91485186345286e-07
250.264009641792,5.67101374636296e-07
253.164847863136,5.43766200851554e-07
256.099310025846,5.21433444988473e-07
259.067785868801,5.00058953660645e-07
262.070669648385,4.79600546886158e-07
265.108360190854,4.60017929201644e-07
268.181260945302,4.41272604231051e-07
271.289780037247,4.23327794065695e-07
274.434330322837,4.06148361472931e-07
277.61532944368,3.89700736243498e-07
280.833199882317,3.73952844496356e-07
284.08836901833,3.58874041141045e-07
287.381269185107,3.4443504603146e-07
290.712337727258,3.30607882182066e-07
294.082017058706,3.17365817099009e-07
297.490754721444,3.04683307368227e-07
300.939003444972,2.92535944442462e-07
304.42722120643,2.8090040445444e-07
307.955871291423,2.6975439879427e-07
311.525422355549,2.59076628264957e-07
315.136348486648,2.48846738113854e-07
318.789129267765,2.39045276084293e-07
322.484249840844,2.29653651751917e-07
326.222200971167,2.20654098017829e-07
330.003479112529,2.12029633804127e-07
333.828586473176,2.03764029694648e-07
337.698031082509,1.95841773304335e-07
341.612326858553,1.88248037732407e-07
345.571993676214,1.80968650808882e-07
349.577557436328,1.7399006595419e-07
353.629550135504,1.67299333755805e-07
357.728509936787,1.60884075734204e-07
361.874981241128,1.54732458602955e-07
366.06951475969,1.48833170016563e-07
370.312667586993,1.43175395302971e-07
374.605003274899,1.37748795161815e-07
378.947091907467,1.32543484602097e-07
383.33951017666,1.27550012522039e-07
387.782841458946,1.22759342575257e-07
392.277675892772,1.1816283457499e-07
396.824610456948,1.13752226780627e-07
401.424249049932,1.09519619182551e-07
406.077202570037,1.05457457377038e-07
410.784088996565,1.01558517238426e-07
415.545533471888,9.78158900958731e-08
420.362168384471,9.42229687416753e-08
425.234633452868,9.07734343394672e-08
430.16357581068,8.7461243103373e-08
435.149650092505,8.42806146137898e-08
440.193518520887,8.12260198071738e-08
445.295850994266,7.82921699276883e-08
450.457325175946,7.54740059476758e-08
455.678626584106,7.27666883020963e-08
460.960448682843,7.01655871466581e-08
466.303492974273,6.76662732202424e-08
471.708469091702,6.52645089396016e-08
477.176094893875,6.29562397747768e-08
482.707096560318,6.07375863781277e-08
488.302208687788,5.86048367367176e-08
493.962174387832,5.65544388497926e-08
499.687745385488,5.45829935249481e-08
505.479682119124,5.26872478882539e-08
511.338753841433,5.08640886815529e-08
517.265738721602,4.91105364043931e-08
523.261423948666,4.74237392023736e-08
529.326605836056,4.58009672266233e-08
535.462089927361,4.42396075563008e-08
541.668691103315,4.27371588262686e-08
547.947233690029,4.12912263630501e-08
554.298551568467,3.98995175920748e-08
560.723488285203,3.85598374313488e-08
567.222897164454,3.72700842822597e-08
573.797641421413,3.60282455454914e-08
580.448594276898,3.4832394178501e-08
587.176639073326,3.36806845078959e-08
593.982669392036,3.25713491628163e-08
600.867589171969,3.15026951683104e-08
607.832312829723,3.04731010556737e-08
614.877765381002,2.94810136470815e-08
622.004882563471,2.85249450302209e-08
629.214610961034,2.76034697726848e-08
636.507908129557,2.67152221613343e-08
643.885742724042,2.58588937660321e-08
651.34909462728,2.50332307004142e-08
658.898955079995,2.42370314869841e-08
666.536326812491,2.34691445644392e-08
674.262224177834,2.27284665547884e-08
682.077673286569,2.20139395315774e-08
689.983712143002,2.13245497561299e-08
697.981390783066,2.06593251631462e-08
706.071771413777,2.00173339443549e-08
714.255928554313,1.93976827346571e-08
722.534949178721,1.87995150179157e-08
730.909932860291,1.82220092918292e-08
739.381991917587,1.76643778887582e-08
747.952251562182,1.71258651857143e-08
756.621850048105,1.66057466785363e-08
765.391938823015,1.61033271344337e-08
774.263682681127,1.56179399378512e-08
783.23825991792,1.51489451151554e-08
792.316862486625,1.46957290778381e-08
801.50069615654,1.42577027200448e-08
810.790980673169,1.38343007344149e-08
820.18894992022,1.34249808160657e-08
829.695852083491,1.30292221844473e-08
839.312949816636,1.2646525091463e-08
849.041520408875,1.22764096402339e-08
858.882855954625,1.1918415152308e-08
868.838263525118,1.15720993935273e-08
878.909065341995,1.12370376315916e-08
889.096598952916,1.09128217519623e-08
899.402217409204,1.05990600488225e-08
909.827289445556,1.02953762283706e-08
920.373199661822,1.00014086171926e-08
931.041348706908,9.71680992718339e-09
941.833153464795,9.44124637942265e-09
952.750047242729,9.1743971595684e-09
963.793479961579,8.91595400234534e-09
974.964918348409,8.66562064543164e-09
986.265846131282,8.42311229888715e-09
997.69776423632,8.18815503808467e-09
1009.26219098705,7.9604857013933e-09
1020.96066230605,7.73985101495586e-09
1032.79473191895,7.52600759773117e-09
1044.76597156081,7.3187211889129e-09
1056.87597118481,7.11776653368675e-09
1069.12633917348,6.92292700535479e-09
1081.51870255229,6.73399395185721e-09
1094.05470720574,6.55076683959659e-09
1106.73601809597,6.37305253140237e-09
1119.56431948388,6.20066513745471e-09
1132.54131515281,6.03342587526908e-09
1145.66872863487,5.8711623917932e-09
1158.94830343981,5.71370894840837e-09
1172.3818032866,5.56090575371973e-09
1185.97101233767,5.41259907368293e-09
1199.71773543589,5.26864073232508e-09
1213.62379834424,5.12888808855265e-09
1227.69104798836,4.99320364284099e-09
1241.92135270178,4.86145482845648e-09
1256.31660247412,4.73351407968361e-09
1270.87870920206,4.60925832404503e-09
1285.6096069433,4.48856890109857e-09
1300.51125217341,4.37133154976293e-09
1315.58562404571,4.25743602707923e-09
1330.83472465408,4.14677591650859e-09
1346.26057929891,4.03924876878164e-09
1361.86523675608,3.93475560162863e-09
1377.65076954905,3.83320111057981e-09
1393.61927422414,3.73449324993042e-09
1409.77287162897,3.63854306505732e-09
1426.11370719413,3.54526500996619e-09
1442.64395121816,3.45457629685919e-09
1459.36579915576,3.36639700969867e-09
1476.28147190939,3.28065001876688e-09
1493.39321612425,3.19726101926263e-09
1510.70330448666,3.11615791218199e-09
1528.21403602587,3.03727144866828e-09
1545.92773641948,2.96053441636996e-09
1563.84675830225,2.88588213939969e-09
1581.9734815786,2.81325190973132e-09
1600.3103137387,2.74258318738118e-09
1618.8596901782,2.67381759499782e-09
1637.62407452169,2.60689857963455e-09
1656.60595894992,2.541771535618e-09
1675.80786453077,2.478383479295e-09
1695.23234155412,2.41668346320137e-09
1714.88196987054,2.35662208595911e-09
1734.75935923393,2.29815140302085e-09
1754.86714964815,2.24122536465721e-09
1775.20801171764,2.18579915748247e-09
1795.7846470021,2.13182959138294e-09
1816.59978837533,2.07927459968975e-09
1837.65620038817,2.02809386663742e-09
1858.95667963569,1.97824793999129e-09
1880.50405512858,1.92969894870315e-09
1902.30118866895,1.88241017537159e-09
1924.35097523033,1.83634580746423e-09
1946.65634334226,1.79147151853118e-09
1969.22025547917,1.74775385320911e-09
1992.04570845387,1.70516046060536e-09
2015.13573381556,1.66365984261252e-09
2038.49339825246,1.62322178609951e-09
2062.12180399914,1.58381681661078e-09
2086.0240892485,1.54541626475982e-09
2110.2034285686,1.50799263121671e-09
2134.66303332425,1.47151895308904e-09
2159.40615210357,1.43596931301914e-09
2184.43607114943,1.40131850173876e-09
2209.7561147959,1.3675419448244e-09
2235.3696459098,1.33461607485776e-09
2261.28006633728,1.30251784408902e-09
2287.4908173557,1.27122489779309e-09
2314.00538013065,1.24071559976303e-09
2340.82727617829,1.21096888661866e-09
2367.96006783308,1.1819644371115e-09
2395.40735872088,1.15368245078152e-09
2423.1727942376,1.12610370976902e-09
2451.26006203334,1.09920953402976e-09
2479.67289250216,1.072981825161e-09
2508.41505927754,1.04740306102492e-09
2537.49037973357,1.02245607209045e-09
2566.90271549195,9.98124304625852e-10
2596.65597293487,9.74391711787468e-10
2626.75410372384,9.51242633568739e-10
2657.20110532451,9.28661829460218e-10
2688.00102153761,9.06634517043055e-10
2719.15794303602,8.85146426502572e-10
2750.67600790807,8.64183490929247e-10
2782.55940220713,8.43732316838228e-10
2814.81236050758,8.23779526079173e-10
2847.43916646725,8.04312586883651e-10
2880.4441533963,7.85318821561022e-10
2913.83170483279,7.6678626913102e-10
2947.60625512486,7.48703021707807e-10
2981.77229001967,7.31057750564451e-10
3016.3343472592,7.13839388560508e-10
3051.29701718287,6.97036900445944e-10
3086.66494333727,6.80639987457982e-10
3122.44282309286,6.64638212830777e-10
3158.63540826782,6.4902171248219e-10
3195.24750575921,6.33780886377556e-10
3232.28397818138,6.18906133942799e-10
3269.74974451177,6.04388357649552e-10
3307.64978074424,5.90218621052141e-10
3345.98912054997,5.76388244653223e-10
3384.77285594598,5.62888733900145e-10
3424.00613797143,5.4971195807663e-10
3463.69417737173,5.36849746642007e-10
3503.84224529068,5.24294416036805e-10
3544.45567397044,5.12038349875388e-10
3585.53985745982,5.00074111460295e-10
3627.10025233065,4.8839455596988e-10
3669.14237840249,4.76992573666717e-10
3711.67181947577,4.65861445391834e-10
3754.69422407334,4.54994470220221e-10
3798.21530619074,4.4438516762726e-10
3842.24084605506,4.34027226479374e-10
3886.77669089267,4.23914501402681e-10
3931.82875570577,4.14041010325905e-10
3977.40302405804,4.0440095807483e-10
4023.50554886929,3.94988628282545e-10
4070.14245321944,3.85798460711937e-10
4117.31993116168,3.76825005091456e-10
4165.04424854518,3.68063162389635e-10
4213.32174384729,3.59507659891429e-10
4262.15882901532,3.51153595528824e-10
4311.56199031823,3.42996086372568e-10
4361.53778920801,3.35030319799963e-10
4412.09286319119,3.27251755252763e-10
4463.2339267104,3.19655903469344e-10
4514.9677720361,3.12238256189371e-10
4567.30127016875,3.04994587397008e-10
4620.24137175131,2.97920780774002e-10
4673.79510799246,2.91012649404963e-10
4727.96959160039,2.842663247769e-10
4782.77201772749,2.77677916059448e-10
4838.20966492596,2.71243611101553e-10
4894.28989611453,2.64959731006874e-10
4951.02015955635,2.58822715427401e-10
5008.40798984821,2.52829030500946e-10
5066.46100892127,2.46975354838855e-10
5125.18692705333,2.41258245158344e-10
5184.59354389291,2.35674492992599e-10
5244.68874949512,2.30220943160062e-10
5305.48052536957,2.2489455000911e-10
5366.97694554048,2.19692164783325e-10
5429.18617761894,2.14610983086613e-10
5492.11648388779,2.0964805823306e-10
5555.77622239888,2.04800651586126e-10
5620.17384808319,2.00065982829485e-10
5685.31791387375,1.95441405327801e-10
5751.21707184161,1.90924325548549e-10
5817.88007434494,1.86512248436214e-10
5885.31577519145,1.82202596482929e-10
5953.53313081437,1.77993004922608e-10
6022.54120146193,1.73881239865388e-10
6092.34915240071,1.6986482062974e-10
6162.96625513294,1.65941552111523e-10
6234.40188862786,1.62109344511784e-10
6306.66554056741,1.58365886803717e-10
6379.76680860628,1.54709302185343e-10
6453.7154016467,1.51137382550241e-10
6528.52114112785,1.47648261573709e-10
6604.19396233031,1.44239866049328e-10
6680.74391569562,1.4091045116074e-10
6758.18116816111,1.37658148437396e-10
6836.51600451024,1.3448106750591e-10
6915.75882873853,1.3137743520704e-10
6995.92016543537,1.2834567258754e-10
7077.01066118189,1.25384032202784e-10
7159.04108596489,1.22490826064385e-10
7242.02233460732,1.19664493078477e-10
7325.96542821523,1.16903558746847e-10
7410.88151564157,1.14206409631002e-10
7496.78187496688,1.11571532457836e-10
7583.67791499719,1.08997482421663e-10
7671.5811767793,1.06482931928373e-10
7760.50333513357,1.04026442879088e-10
7850.45620020451,1.01626695850623e-10
7941.45171902934,9.92823307123154e-11
8033.50197712473,9.69920136799833e-11
8126.61920009195,9.47545947720336e-11
8220.81575524054,9.25687926917426e-11
8316.10415323096,9.04334621646835e-11
8412.49704973612,8.83472938769172e-11
8510.00724712225,8.63092959902679e-11
8608.64769614924,8.43182997298263e-11
8708.43149769072,8.23732020261295e-11
8809.37190447399,8.0472942305751e-11
8911.4823228402,7.8616478791634e-11
9014.77631452492,7.68028230493668e-11
9119.2675984593,7.50309433707232e-11
9224.97005259217,7.329993322116e-11
9331.89771573324,7.16087397649885e-11
9440.0647894176,6.9956612549085e-11
9549.48563979197,6.83424732368856e-11
9660.17479952265,6.6765519377285e-11
9772.14696972573,6.52249151333862e-11
9885.41702191957,6.37197756833581e-11
10000,6.22493193814872e-11


==> tikzfigs/data/d_inf_64_90_nf.dat <==
0.1,0.924211538811308
0.101159111222383,0.924137931913038
0.102331657833024,0.924073783059656
0.103517795563018,0.924019648403541
0.104717681948552,0.923976099347598
0.105931476351837,0.923943720328302
0.107159339982267,0.923923105920556
0.108401435917833,0.923914857131045
0.109657929126781,0.923919576724291
0.110928986489522,0.92393786339996
0.112214776820798,0.923970304611027
0.1135154708921,0.924017467779941
0.114831241454351,0.924079889634107
0.11616226326085,0.924158063342867
0.117508713090481,0.924252423096448
0.11887076977119,0.924363325723837
0.120248614203741,0.924491028902964
0.121642429385737,0.924635665475116
0.123052400435926,0.924797213339611
0.124478714618791,0.924975460378944
0.125921561369415,0.925169963854941
0.127381132318648,0.925380003730695
0.128857621318552,0.925604529420654
0.130351224468151,0.925842099563483
0.131862140139475,0.926090814561553
0.133390569003906,0.926348241850019
0.134936714058831,0.926611334158742
0.136500780654601,0.926876341419695
0.138082976521809,0.927138717451363
0.139683511798874,0.927393023109422
0.141302599059953,0.927632828202811
0.142940453343176,0.927850615089749
0.144597292179202,0.928037687420589
0.146273335620113,0.928184087895569
0.14796880626864,0.928278529055964
0.149683929307726,0.928308340932822
0.151418932530435,0.928259438774577
0.153174046370208,0.928116313060365
0.154949503931463,0.927862042668317
0.156745541020559,0.927478330608854
0.158562396177114,0.926945560470592
0.160400310705682,0.926242871075902
0.162259528707809,0.925348247273369
0.164140297114447,0.924238626773304
0.166042865718753,0.922890026878815
0.167967487209265,0.921277701226612
0.169914417203463,0.919376345523775
0.171883914281715,0.917160383048404
0.173876240021625,0.914604375753357
0.175891659032773,0.911683625697383
0.177930438991858,0.908375054897052
0.179992850678248,0.9046584802432
0.182079168009946,0.900518434258632
0.184189668079971,0.895946721645205
0.186324631193156,0.890945943120891
0.18848434090338,0.88553425524882
0.190669084051225,0.879751653892428
0.192879150802078,0.873668043888571
0.195114834684662,0.867393244915277
0.197376432630026,0.861088815247232
0.199664245010979,0.854981054917336
0.201978575681988,0.849373661026585
0.204319732019527,0.844657148353713
0.206688024962908,0.841310317542174
0.209083769055575,0.839887017793473
0.21150728248688,0.840979986150067
0.213958887134342,0.845154151941447
0.216438908606402,0.852846609472497
0.218947676285662,0.864241378075426
0.221485523372636,0.879143698077403
0.224052786930002,0.896895658975739
0.226649807927369,0.916381434853895
0.229276931286565,0.93615422902458
0.231934505927443,0.954675545244845
0.234622884814226,0.970606465620839
0.237342425002387,0.983060022827389
0.240093487686065,0.991736263080981
0.242876438246045,0.996912463999972
0.245691646298279,0.999319895937201
0.24853948574298,0.999973763624652
0.25142033481428,0.999976128386596
0.254334576130465,0.999326232059463
0.257282596744793,0.99682446037983
0.260264788196901,0.991192692673382
0.263281546564802,0.981242916898161
0.266333272517498,0.96608145143359
0.269420371368188,0.945349028151147
0.272543253128103,0.919406574465787
0.275702332560958,0.889371865838117
0.278898029238044,0.856960602366447
0.282130767593947,0.824169323958187
0.285400976982924,0.792907021256684
0.288709091735924,0.764694430646035
0.292055551218275,0.740504230486826
0.295440799888038,0.720748403751793
0.298865287355038,0.705370210771556
0.302329468440578,0.693983103604133
0.305833803237843,0.686009662901507
0.309378757173014,0.680794140611147
0.312964801067075,0.677680404133348
0.316592411198352,0.676058355112167
0.320262069365765,0.675386693177095
0.32397426295282,0.675200523308386
0.327729484992338,0.675110930867788
0.331528234231942,0.674801615238103
0.335371015200293,0.674025571605578
0.339258338274099,0.672602814071492
0.343190719745904,0.670418373300316
0.347168681892656,0.66741862356513
0.351192753045073,0.663603898900019
0.355263467657814,0.65901655812478
0.359381366380463,0.653725607267919
0.363546996129332,0.647810534328076
0.367760910160103,0.641347251509517
0.372023668141307,0.634398017921447
0.376335836228653,0.627005731754445
0.380697987140229,0.619191839346125
0.385110700232557,0.610956624293564
0.38957456157755,0.602280686998178
0.394090164040345,0.593126726367164
0.398658107358044,0.583441071768461
0.403278998219371,0.573154679457024
0.407953450345245,0.562183482381278
0.412682084570295,0.550428084809379
0.417465528925314,0.537772855220425
0.422304418720667,0.524084526139569
0.427199396630678,0.509210496320496
0.432151112778976,0.492977204070271
0.43716022482485,0.475189298872269
0.44222739805059,0.45563107785067
0.447353305449847,0.43407318827133
0.452538627817017,0.410290839323651
0.457784053837662,0.384106807383451
0.463090280179974,0.355488371143033
0.468458011587305,0.324764578345018
0.473887960971765,0.293122157670095
0.479380849508911,0.263775417153453
0.484937406733524,0.244820031749932
0.490558370636505,0.255981553076113
0.496244487762892,0.335161660188536
0.501996513311008,0.43842492469486
0.507815211232767,0.452270181822348
0.513701354335134,0.461964341349566
0.519655724382766,0.4796486805085
0.525679112201842,0.499991525604417
0.531772317785097,0.520120357645073
0.53793615039807,0.538962487036313
0.544171428686589,0.556248728224305
0.550478980785497,0.572041058689036
0.556859644428641,0.586530531818226
0.563314267060135,0.599953420083928
0.569843705946914,0.612558475030463
0.576448828292588,0.624596528421579
0.583130511352622,0.636319783590254
0.58988964255085,0.647984774560838
0.596727119597331,0.659855333602382
0.603643850607587,0.672201924763631
0.610640754223204,0.685291814252322
0.617718759733849,0.69936061151712
0.624878807200689,0.714550187509333
0.632121847581245,0.73079522643854
0.639448842855694,0.747656227429101
0.646860766154633,0.764161545918968
0.654358601888323,0.778843384851457
0.661943345877439,0.790205609049329
0.669616005485322,0.797618529437606
0.677377599751775,0.80224164934164
0.685229159528406,0.807522309720544
0.693171727615541,0.818898066519669
0.701206358900718,0.841995094983241
0.7093341204988,0.878744822575442
0.717556091893693,0.923383571817974
0.725873365081725,0.963683366194456
0.734287044716676,0.989252484611591
0.742798248256492,0.998949615674876
0.751408106111697,0.999992216936804
0.760117761795533,0.997060489019911
0.768928372075831,0.980139520970043
0.777841107128649,0.936562731003031
0.786857150693685,0.86068659380997
0.795977700231498,0.76153596986288
0.805203967082548,0.6587184523077
0.814537176628074,0.569520639355596
0.823978568452852,0.500911485748973
0.833529396509819,0.450886248060871
0.843190929286626,0.41379362476959
0.852964449974102,0.384622143317967
0.862851256636689,0.360464087125744
0.872852662384838,0.339807577970142
0.882969995549409,0.321550187363868
0.893204599858097,0.304664308118615
0.903557834613893,0.288240317556278
0.914031074875623,0.27158175810732
0.924625711640574,0.254301124258301
0.935343152029238,0.236493975859354
0.9461848194722,0.219147858500625
0.957152153899186,0.2051242740161
0.968246611930312,0.201538648016641
0.979469667069539,0.225345270133456
0.99082280990038,0.310084696050991
1.00230754828387,0.428107423910982
1.01392540755882,0.43803954662472
1.02567793074442,0.431405019147667
1.03756667874519,0.436075447483933
1.04959323055823,0.447704282553477
1.061759183483,0.463093422502293
1.07406615333343,0.481126989305875
1.08651577465254,0.501963140449753
1.0991097009295,0.526631162817536
1.11184960481927,0.556847814473405
1.12473717836475,0.594620919703922
1.13777413322149,0.640764827798135
1.15096220088503,0.691641596268421
1.16430313292088,0.738694831250349
1.17779870119712,0.779659455756924
1.19145069811978,0.827177759902384
1.20526093687084,0.891343533170529
1.21923125164911,0.955697416530152
1.23336349791378,0.992318381854396
1.24765955263087,0.999978491051742
1.26212131452255,0.996908311085917
1.27675070431927,0.963579826839492
1.29154966501488,0.859977662823346
1.30652016212472,0.684038719468266
1.32166418394661,0.492188363385665
1.33698374182495,0.340163243688009
1.35248087041788,0.242774186191445
1.36815762796747,0.188670019339194
1.38401609657313,0.16097884306883
1.4000583824681,0.147218467826774
1.4162866162992,0.14115243383343
1.43270295340983,0.141726166378944
1.44930957412622,0.153301738634831
1.46610868404698,0.18922755356734
1.4831025143361,0.278056840433585
1.50029332201922,0.412161061074366
1.51768339028341,0.430106894409858
1.53527502878042,0.409658126077734
1.55307057393346,0.404337846834996
1.57107238924745,0.413147440493981
1.58928286562298,0.434701777901387
1.60770442167382,0.471915137541534
1.62633950404819,0.531889797441447
1.64519058775366,0.619542077871987
1.6642601764859,0.718145892187456
1.6835508029612,0.808547211086767
1.70306502925284,0.902863560039147
1.72280544713139,0.976809973753202
1.74277467840892,0.999547094290709
1.76297537528721,0.997263577760687
1.78341022071001,0.94507037252967
1.80408192871938,0.757051949421452
1.82499324481615,0.462153416528279
1.84614694632455,0.21911376850868
1.86754584276108,0.104764245232137
1.88919277620767,0.0748564126110322
1.91109062168914,0.0814084542938089
1.93324228755505,0.109172726204901
1.95565071586595,0.16492888066204
1.97831888278416,0.273508896396048
2.00124979896904,0.413700000518754
2.0244465099768,0.4200119827783
2.04791209666509,0.391025836186551
2.07164967560207,0.384788938032683
2.09566239948043,0.406403695082739
2.11995345753607,0.467629102017671
2.14452607597167,0.589151269162464
2.16938351838518,0.744384109420163
2.19452908620331,0.879190828691968
2.21996611911995,0.975684012648331
2.24569799553977,0.999925782576915
2.27172813302691,0.98919790710744
2.29805998875885,0.855200571380221
2.32469705998565,0.491519867119605
2.35164288449435,0.150080825678096
2.37890104107889,0.0410446461358952
2.40647515001542,0.0519931558323102
2.43436887354311,0.109245216756412
2.46258591635055,0.212101193938705
2.49113002606779,0.368351932299785
2.52000499376409,0.424820691348031
2.54921465445142,0.387078673711869
2.5787628875938,0.373605741044203
2.60865361762255,0.41074088338318
2.63889081445751,0.539349512074069
2.66947849403432,0.752345558134283
2.70042071883777,0.919650229264039
2.73172159844138,0.995351109877732
2.76338529005317,0.998076098730904
2.79541599906786,0.897078484431085
2.82781797962534,0.470498443769112
2.86059553517574,0.0799842276020596
2.89375301905095,0.0288788233360148
2.92729483504282,0.0985231179451173
2.96122543798803,0.226700180683788
2.99554933435981,0.391009838873566
3.0302710828664,0.413167372965412
3.06539529505653,0.373089832867752
3.10092663593193,0.384931195012932
3.13686982456688,0.519058778951718
3.17322963473498,0.787575506659209
3.21001089554317,0.960928061586713
3.24721849207313,0.999986127615635
3.28485736603004,0.963902878194311
3.32293251639897,0.581428935995925
3.36144900010876,0.0790090663645784
3.40041193270371,0.0433631542927067
3.43982648902292,0.157036263443264
3.47969790388769,0.330149814563679
3.52003147279668,0.421013153279456
3.56083255262928,0.378695710813444
3.60210656235707,0.383626357885793
3.64385898376354,0.567080653888276
3.68609536217216,0.875192181524769
3.72882130718284,0.99470037905159
3.772042493417,0.993161649997447
3.81576466127125,0.718382257804584
3.85999361767977,0.101670479040765
3.90473523688556,0.066189933656019
3.94999546122065,0.215528419634539
3.99578030189527,0.39155228881299
4.04209583979631,0.401623384198571
4.08894822629486,0.372378350481014
4.13634368406328,0.515238730194273
4.18428850790158,0.87564974756766
4.23278906557355,0.997484484226036
4.28185179865241,0.979513543114713
4.3314832233764,0.495838686522498
4.38168993151419,0.0534942966725954
4.4324785912404,0.167654775689062
4.48385594802119,0.35819995866191
4.53582882551019,0.408454782924945
4.58840412645476,0.37570118895909
4.64158883361278,0.557745158129127
4.69539001068006,0.931896010821287
4.7498148032285,0.999999997200905
4.80487043965513,0.87424407222865
4.86056423214214,0.139678288701335
4.91690357762803,0.135942095661864
4.97389595879006,0.33072297473871
5.03154894503805,0.41055049137666
5.08987019351968,0.380502046066016
5.14886745013749,0.625406464394912
5.20854855057766,0.972050829367945
5.26892142135067,0.997015204960286
5.32999408084409,0.572592427457683
5.3917746403875,0.0997384056120167
5.45427130532983,0.274029289430608
5.51749237612913,0.409825138643231
5.58144624945496,0.383273960733671
5.64614141930367,0.608770409148331
5.71158647812643,0.979523620394475
5.7777901179705,0.990462931890196
5.84476113163363,0.362686198757585
5.91250841383188,0.16100339201726
5.98104096238094,0.35755329500066
6.05036787939122,0.39894087394755
6.1204983724767,0.448707545471212
6.19144175597784,0.933020505269383
6.26320745219869,0.999190002004887
6.33580499265825,0.525526385838469
6.40924401935645,0.170996815004234
6.48353428605472,0.363701060597325
6.55868565957143,0.395496034577929
6.63470812109235,0.53156272990562
6.71161176749628,0.982472193185611
6.78940681269611,0.972933425475414
6.8681035889953,0.192795280655302
6.94771254846024,0.282985275169318
7.02824426430835,0.402624064546553
7.10970943231244,0.424763225222516
7.19211887222119,0.942816652398181
7.27548352919623,0.994363491859916
7.35981447526577,0.267071357265427
7.44512291079514,0.284512064491746
7.53142016597437,0.39994624933359
7.618717702323,0.457271787659395
7.7070271142123,0.978409713549527
7.79636013040523,0.957559202852573
7.88672861561415,0.197831505919395
7.97814457207662,0.354232887984521
8.0706201411495,0.395360123161867
8.16416760492147,0.804977999283979
8.25879938784427,0.999823638276881
8.35452805838287,0.360220206084486
8.45136633068472,0.309347904843693
8.54932706626838,0.394761281972883
8.64842327573172,0.670576033884452
8.74866812047991,0.99999943474545
8.85007491447343,0.430484056126154
8.9526571259964,0.315319384441385
9.05642837944529,0.392979639632589
9.16140245713852,0.793749657248428
9.26759330114688,0.998669578465307
9.37501501514529,0.270657349986249
9.48368186628592,0.357475950103821
9.59360828709314,0.410602913460954
9.7048088773803,0.979681622559687
9.81729840618884,0.858864155218704
9.93109181374979,0.292042572719165
10.0462042134681,0.385872371121546
10.16265089393,0.813593933971175
10.2804473209331,0.992884411966573
10.3996091395412,0.273233030729984
10.5201521761616,0.374064829334238
10.6420924406472,0.633282383040877
10.7654461284232,0.999241120172864
10.8902296226373,0.288612901707498
11.0164594963366,0.367537756878675
11.1441525146679,0.655973739939564
11.2733256371049,0.997328925251729
11.4039960197003,0.293518118458979
11.5361810173648,0.369168986816878
11.6698981861715,0.875434326758494
11.8051652856881,0.946833566228676
11.9420002813353,0.315194236769876
12.0804213467733,0.387826973901883
12.2204468663149,0.995545875224033
12.3620954373677,0.438046815963437
12.5053858729039,0.345073384895275
12.650337203959,0.725157198991253
12.7969686821594,0.97375564709256
12.9452997822792,0.316188902912884
13.0953502048267,0.400172358619428
13.2471398786612,0.999996303319084
13.4006889636395,0.326343856856717
13.5560178532937,0.348259461392855
13.7131471775395,0.992155513315122
13.8720978054162,0.417762848496962
14.0328908478587,0.32652256880152
14.195547660501,0.973304297699335
14.3600898465126,0.513552148849025
14.5265392594678,0.31048564365713
14.6949180062482,0.972930471802447
14.8652484499786,0.490464722043336
15.0375532129974,0.293938754207391
15.211855179861,0.992033092619372
15.3881775003835,0.391926307941268
15.5665435927106,0.272619343219336
15.7469771464309,0.999996328416928
15.9295021257212,0.326184840357589
16.1141427725302,0.207451510517612
16.3009236097974,0.160928403765077
16.4898694447106,0.132402995965167
16.6810053720006,0.112430774145239
16.8743567772738,0.0974048549737128
17.0699493403841,0.0855745210126708
17.2678090388436,0.0759640069230987
17.4679621512725,0.0679764013059914
17.6704352608895,0.0612211319340135
17.8752552590424,0.0554292965998088
18.0824493487795,0.0504082486097735
18.2920450484629,0.0460154988184751
18.504070195423,0.0421428677806709
18.7185529496558,0.0387064179681199
18.935521797563,0.0356398128185242
19.1550055557353,0.0328897946115352
19.3770333747799,0.0304130200812249
19.6016347431919,0.0281737932397763
19.8288394912707,0.0261424071691972
20.0586777950823,0.0242939089620344
20.2911801804668,0.0226071648644153
20.5263775270925,0.0210641423747463
20.7643010725577,0.0196493517579146
21.0049824165392,0.0183494064594178
21.2484535249888,0.0171526734097388
21.4947467343798,0.016048992129574
21.7438947560008,0.0150294470904581
21.9959306803007,0.0140861817255885
22.2508879812837,0.0132122453255948
22.5088005209546,0.0124014661274472
22.7697025538168,0.0116483454366153
23.0336287314213,0.0109479687669796
23.3006141069692,0.0102959308466634
23.5706941399673,0.00968827199600434
23.8439047009372,0.00912142388976004
24.1202820761801,0.008592163107768
24.3998629725955,0.00809757118462186
24.6826845225569,0.00763500011001459
24.9687842888433,0.00720204242243343
25.2582002696278,0.00679650519126883
25.5509709035251,0.00641638730467279
25.8471350746956,0.00605985957920536
26.1467321180109,0.00572524728741516
26.4498018242772,0.00541101476485743
26.7563844455205,0.00511575181164027
27.0665207003324,0.00483816164773932
27.3802517792786,0.00457705021784788
27.6976193503689,0.00433131667189475
28.018665564592,0.00409994487268775
28.3434330615131,0.00388199580337104
28.6719649749377,0.00367660076522302
29.0043049386399,0.003482955271382
29.3404970921579,0.00330031355483607
29.680586086656,0.00312798361984659
30.0246170908555,0.00296532277520232
30.3726357970331,0.00281173359559471
30.72468842709,0.00266666026416605
31.0808217386906,0.0025295852550973
31.4410830314726,0.00240002632011551
31.8055201533292,0.00227753374713065
32.1741815067637,0.00216168786296535
32.5471160553185,0.00205209675539908
32.9243733300777,0.00194839419258558
33.3060034362459,0.00185023772037859
33.6920570598027,0.00175730692026154
34.0825854742345,0.00166930181247705
34.4776405473446,0.00158594139061281
34.8772747481418,0.00150696227536756
35.2815411538088,0.00143211747650916
35.6904934567523,0.00136117525317808
36.1041859717334,0.00129391806369633
36.5226736430818,0.00123014159693468
36.946012051993,0.00116965387808522
37.3742574239106,0.00111227444238915
37.8074666359935,0.00105783357099895
38.24569722467,0.00100617158371129
38.6890073932798,0.000957138183809516
39.1374560198038,0.000910591850699366
39.5911026646846,0.000866399276423252
40.0500075787361,0.000824434842496281
40.5142317111465,0.000784580133831023
40.9838367175726,0.00074672348680707
41.4588849683291,0.000710759568802947
41.9394395566719,0.000676588986743266
42.4255643071778,0.000644117922426349
42.9173237842216,0.000613257792589491
43.4147833005509,0.000583924931843766
43.9180089259609,0.000556040296765482
44.4270674960688,0.000529529189576594
44.9420266211914,0.000504320999973215
45.462954695324,0.000480348963782114
45.9899209052244,0.000457549937228275
46.5229952396019,0.000435864185697567
47.0622484984128,0.000415235185965696
47.6077523022637,0.000395609440944131
48.1595791019235,0.000376936306071635
48.7178021879463,0.000359167826543054
49.2824957004051,0.000342258584631667
49.8537346387389,0.000326165556417113
50.4315948717136,0.000310847977282713
51.0161531474983,0.000296267215593428
51.6074871038591,0.000282386654009264
52.2056752784698,0.000269171577929441
52.8107971193433,0.000256589070598639
53.4229329953835,0.00024460791444115
54.0421642070592,0.000233198498219807
54.6685729972018,0.000222332729644652
55.302242561929,0.000211983953083523
55.9432570616938,0.000202126872050657
56.5917016324624,0.00019273747617268
57.2476623970218,0.000183792972350109
57.9112264764176,0.000175271719854898
58.5824820015254,0.000167153169119292
59.2615181247555,0.000159417803989243
59.9484250318941,0.000152047087231572
60.6432939540806,0.000145023409095382
61.3462171799251,0.000138330038745192
62.057288067765,0.000131951078391508
62.776601058065,0.000125871419959117
63.5042516859596,0.000120076704141478
64.2403365939419,0.000114553281700516
64.9849535446989,0.000109288176879666
65.7382014340959,0.00010426905280712
66.5001803043112,9.94841787727583e-05
67.2709913571234,9.49223992711464e-05
68.0507369673521,9.05731047077202e-05
68.839520696455,8.6426203674432e-05
69.6374473062822,8.24720967037672e-05
70.4446227729904,7.87016514184046e-05
71.2611543011175,7.51061789967048e-05
72.0871503378214,7.16774118808491e-05
72.9227205872831,6.84074826573939e-05
73.7679760252773,6.52889040450939e-05
74.6230289139111,6.23145499286303e-05
75.4879928165343,5.94776373802326e-05
76.3629826128224,5.67717096149808e-05
77.248114514034,5.41906198283578e-05
78.1435060784454,5.17285158682123e-05
79.0492762269642,4.93798256949194e-05
79.9655452589235,4.71392435885223e-05
80.8924348680594,4.50017170608329e-05
81.8300681586739,4.29624344357932e-05
82.7785696619847,4.10168130616566e-05
83.7380653526649,3.91604881214305e-05
84.708682665574,3.73893020098172e-05
85.6905505126835,3.56992942464693e-05
86.6837993001977,3.40866918971712e-05
87.6885609458743,3.25479004766872e-05
88.704968896544,3.10794953070052e-05
89.7331581458352,2.96782133080623e-05
90.7732652521022,2.83409451981755e-05
91.8254283565628,2.70647280821524e-05
92.889787201645,2.58467384080793e-05
93.9664831495469,2.46842852732577e-05
95.0556592010119,2.357480406052e-05
96.157460014321,2.25158503891601e-05
97.2720319245054,2.15050943641242e-05
98.3995229627823,2.05403151070209e-05
99.5400828762152,1.96193955561578e-05
100.693863147603,1.87403175210371e-05
101.861017015598,1.79011569783681e-05
103.041699495059,1.71000795979452e-05
104.23606739764,1.6335336486218e-05
105.444279352617,1.56052601368803e-05
106.666495827954,1.4908260577621e-05
107.902879151618,1.42428217045851e-05
109.153593533139,1.36074977927373e-05
110.418805085416,1.30009101762543e-05
111.698681846782,1.24217440877201e-05
112.993393803322,1.18687456503216e-05
114.303112911448,1.13407190142609e-05
115.628013120738,1.08365236310955e-05
116.968270397038,1.03550716578479e-05
118.324062745838,9.89532548654366e-06
119.695570235904,9.45629539082954e-06
121.082975023204,9.03703728551568e-06
122.486461375093,8.6366505927976e-06
123.906215694792,8.25427621000992e-06
125.34242654614,7.88909457412455e-06
126.795284678643,7.54032381800876e-06
128.264983052806,7.20721801444074e-06
129.751716865759,6.88906550292876e-06
131.255683577184,6.58518729608675e-06
132.777082935543,6.29493556129646e-06
134.316117004602,6.01769217376402e-06
135.872990190271,5.75286733794878e-06
137.447909267754,5.4998982743978e-06
139.041083409007,5.25824796771699e-06
140.652724210524,5.02740397382196e-06
142.283045721435,4.80687728304485e-06
143.932264471941,4.59620123684781e-06
145.600599502065,4.39493049485685e-06
147.28827239075,4.20264005097468e-06
148.995507285286,4.01892429457344e-06
150.722530931076,3.84339611664452e-06
152.469572701757,3.6756860569172e-06
154.236864629663,3.51544149115599e-06
156.024641436637,3.36232585623471e-06
157.833140565212,3.21601791128833e-06
159.662602210143,3.07621103342755e-06
161.513269350309,2.94261254603849e-06
163.385387780986,2.81494307831906e-06
165.27920614649,2.69293595479476e-06
167.194975973199,2.57633661271213e-06
169.132951702965,2.46490204707945e-06
171.093390726902,2.35840028081171e-06
173.076553419573,2.25660985979656e-06
175.082703173572,2.15931937119516e-06
177.112106434509,2.06632698415853e-06
179.16503273639,1.9774400114228e-06
181.241754737424,1.89247449152028e-06
183.342548256229,1.81125479031498e-06
185.46769230847,1.73361322029202e-06
187.617469143912,1.65938967859866e-06
189.79216428391,1.58843130013345e-06
191.992066559328,1.5205921281645e-06
194.217468148903,1.45573279926817e-06
196.468664618045,1.3937202428153e-06
198.745954958098,1.33442739450412e-06
201.04964162605,1.27773292291411e-06
203.380030584698,1.2235209685586e-06
205.737431343291,1.17168089519169e-06
208.122156998634,1.12210705232041e-06
210.534524276671,1.07469854819904e-06
212.974853574552,1.02935903422041e-06
215.443469003188,9.85996498414068e-07
217.940698430296,9.44523068315592e-07
220.466873523941,9.04854823637117e-07
223.022329796594,8.66911616474882e-07
225.607406649686,8.30616900588922e-07
228.22244741869,7.95897568301432e-07
230.867799418717,7.62683794249239e-07
233.543813990648,7.30908887015694e-07
236.250846547795,7.00509147397267e-07
238.989256623105,6.7142373259785e-07
241.759407916913,6.43594527310951e-07
244.561668345245,6.1696602022053e-07
247.396410088681,5.91485186345286e-07
250.264009641792,5.67101374636296e-07
253.164847863136,5.43766200851554e-07
256.099310025846,5.21433444988473e-07
259.067785868801,5.00058953660645e-07
262.070669648385,4.79600546886158e-07
265.108360190854,4.60017929201644e-07
268.181260945302,4.41272604231051e-07
271.289780037247,4.23327794065695e-07
274.434330322837,4.06148361472931e-07
277.61532944368,3.89700736243498e-07
280.833199882317,3.73952844496356e-07
284.08836901833,3.58874041141045e-07
287.381269185107,3.4443504603146e-07
290.712337727258,3.30607882182066e-07
294.082017058706,3.17365817099009e-07
297.490754721444,3.04683307368227e-07
300.939003444972,2.92535944442462e-07
304.42722120643,2.8090040445444e-07
307.955871291423,2.6975439879427e-07
311.525422355549,2.59076628264957e-07
315.136348486648,2.48846738113854e-07
318.789129267765,2.39045276084293e-07
322.484249840844,2.29653651751917e-07
326.222200971167,2.20654098017829e-07
330.003479112529,2.12029633804127e-07
333.828586473176,2.03764029694648e-07
337.698031082509,1.95841773304335e-07
341.612326858553,1.88248037732407e-07
345.571993676214,1.80968650808882e-07
349.577557436328,1.7399006595419e-07
353.629550135504,1.67299333755805e-07
357.728509936787,1.60884075734204e-07
361.874981241128,1.54732458602955e-07
366.06951475969,1.48833170016563e-07
370.312667586993,1.43175395302971e-07
374.605003274899,1.37748795161815e-07
378.947091907467,1.32543484602097e-07
383.33951017666,1.27550012522039e-07
387.782841458946,1.22759342575257e-07
392.277675892772,1.1816283457499e-07
396.824610456948,1.13752226780627e-07
401.424249049932,1.09519619182551e-07
406.077202570037,1.05457457377038e-07
410.784088996565,1.01558517238426e-07
415.545533471888,9.78158900958731e-08
420.362168384471,9.42229687416753e-08
425.234633452868,9.07734343394672e-08
430.16357581068,8.7461243103373e-08
435.149650092505,8.42806146137898e-08
440.193518520887,8.12260198071738e-08
445.295850994266,7.82921699276883e-08
450.457325175946,7.54740059476758e-08
455.678626584106,7.27666883020963e-08
460.960448682843,7.01655871466581e-08
466.303492974273,6.76662732202424e-08
471.708469091702,6.52645089396016e-08
477.176094893875,6.29562397747768e-08
482.707096560318,6.07375863781277e-08
488.302208687788,5.86048367367176e-08
493.962174387832,5.65544388497926e-08
499.687745385488,5.45829935249481e-08
505.479682119124,5.26872478882539e-08
511.338753841433,5.08640886815529e-08
517.265738721602,4.91105364043931e-08
523.261423948666,4.74237392023736e-08
529.326605836056,4.58009672266233e-08
535.462089927361,4.42396075563008e-08
541.668691103315,4.27371588262686e-08
547.947233690029,4.12912263630501e-08
554.298551568467,3.98995175920748e-08
560.723488285203,3.85598374313488e-08
567.222897164454,3.72700842822597e-08
573.797641421413,3.60282455454914e-08
580.448594276898,3.4832394178501e-08
587.176639073326,3.36806845078959e-08
593.982669392036,3.25713491628163e-08
600.867589171969,3.15026951683104e-08
607.832312829723,3.04731010556737e-08
614.877765381002,2.94810136470815e-08
622.004882563471,2.85249450302209e-08
629.214610961034,2.76034697726848e-08
636.507908129557,2.67152221613343e-08
643.885742724042,2.58588937660321e-08
651.34909462728,2.50332307004142e-08
658.898955079995,2.42370314869841e-08
666.536326812491,2.34691445644392e-08
674.262224177834,2.27284665547884e-08
682.077673286569,2.20139395315774e-08
689.983712143002,2.13245497561299e-08
697.981390783066,2.06593251631462e-08
706.071771413777,2.00173339443549e-08
714.255928554313,1.93976827346571e-08
722.534949178721,1.87995150179157e-08
730.909932860291,1.82220092918292e-08
739.381991917587,1.76643778887582e-08
747.952251562182,1.71258651857143e-08
756.621850048105,1.66057466785363e-08
765.391938823015,1.61033271344337e-08
774.263682681127,1.56179399378512e-08
783.23825991792,1.51489451151554e-08
792.316862486625,1.46957290778381e-08
801.50069615654,1.42577027200448e-08
810.790980673169,1.38343007344149e-08
820.18894992022,1.34249808160657e-08
829.695852083491,1.30292221844473e-08
839.312949816636,1.2646525091463e-08
849.041520408875,1.22764096402339e-08
858.882855954625,1.1918415152308e-08
868.838263525118,1.15720993935273e-08
878.909065341995,1.12370376315916e-08
889.096598952916,1.09128217519623e-08
899.402217409204,1.05990600488225e-08
909.827289445556,1.02953762283706e-08
920.373199661822,1.00014086171926e-08
931.041348706908,9.71680992718339e-09
941.833153464795,9.44124637942265e-09
952.750047242729,9.1743971595684e-09
963.793479961579,8.91595400234534e-09
974.964918348409,8.66562064543164e-09
986.265846131282,8.42311229888715e-09
997.69776423632,8.18815503808467e-09
1009.26219098705,7.9604857013933e-09
1020.96066230605,7.73985101495586e-09
1032.79473191895,7.52600759773117e-09
1044.76597156081,7.3187211889129e-09
1056.87597118481,7.11776653368675e-09
1069.12633917348,6.92292700535479e-09
1081.51870255229,6.73399395185721e-09
1094.05470720574,6.55076683959659e-09
1106.73601809597,6.37305253140237e-09
1119.56431948388,6.20066513745471e-09
1132.54131515281,6.03342587526908e-09
1145.66872863487,5.8711623917932e-09
1158.94830343981,5.71370894840837e-09
1172.3818032866,5.56090575371973e-09
1185.97101233767,5.41259907368293e-09
1199.71773543589,5.26864073232508e-09
1213.62379834424,5.12888808855265e-09
1227.69104798836,4.99320364284099e-09
1241.92135270178,4.86145482845648e-09
1256.31660247412,4.73351407968361e-09
1270.87870920206,4.60925832404503e-09
1285.6096069433,4.48856890109857e-09
1300.51125217341,4.37133154976293e-09
1315.58562404571,4.25743602707923e-09
1330.83472465408,4.14677591650859e-09
1346.26057929891,4.03924876878164e-09
1361.86523675608,3.93475560162863e-09
1377.65076954905,3.83320111057981e-09
1393.61927422414,3.73449324993042e-09
1409.77287162897,3.63854306505732e-09
1426.11370719413,3.54526500996619e-09
1442.64395121816,3.45457629685919e-09
1459.36579915576,3.36639700969867e-09
1476.28147190939,3.28065001876688e-09
1493.39321612425,3.19726101926263e-09
1510.70330448666,3.11615791218199e-09
1528.21403602587,3.03727144866828e-09
1545.92773641948,2.96053441636996e-09
1563.84675830225,2.88588213939969e-09
1581.9734815786,2.81325190973132e-09
1600.3103137387,2.74258318738118e-09
1618.8596901782,2.67381759499782e-09
1637.62407452169,2.60689857963455e-09
1656.60595894992,2.541771535618e-09
1675.80786453077,2.478383479295e-09
1695.23234155412,2.41668346320137e-09
1714.88196987054,2.35662208595911e-09
1734.75935923393,2.29815140302085e-09
1754.86714964815,2.24122536465721e-09
1775.20801171764,2.18579915748247e-09
1795.7846470021,2.13182959138294e-09
1816.59978837533,2.07927459968975e-09
1837.65620038817,2.02809386663742e-09
1858.95667963569,1.97824793999129e-09
1880.50405512858,1.92969894870315e-09
1902.30118866895,1.88241017537159e-09
1924.35097523033,1.83634580746423e-09
1946.65634334226,1.79147151853118e-09
1969.22025547917,1.74775385320911e-09
1992.04570845387,1.70516046060536e-09
2015.13573381556,1.66365984261252e-09
2038.49339825246,1.62322178609951e-09
2062.12180399914,1.58381681661078e-09
2086.0240892485,1.54541626475982e-09
2110.2034285686,1.50799263121671e-09
2134.66303332425,1.47151895308904e-09
2159.40615210357,1.43596931301914e-09
2184.43607114943,1.40131850173876e-09
2209.7561147959,1.3675419448244e-09
2235.3696459098,1.33461607485776e-09
2261.28006633728,1.30251784408902e-09
2287.4908173557,1.27122489779309e-09
2314.00538013065,1.24071559976303e-09
2340.82727617829,1.21096888661866e-09
2367.96006783308,1.1819644371115e-09
2395.40735872088,1.15368245078152e-09
2423.1727942376,1.12610370976902e-09
2451.26006203334,1.09920953402976e-09
2479.67289250216,1.072981825161e-09
2508.41505927754,1.04740306102492e-09
2537.49037973357,1.02245607209045e-09
2566.90271549195,9.98124304625852e-10
2596.65597293487,9.74391711787468e-10
2626.75410372384,9.51242633568739e-10
2657.20110532451,9.28661829460218e-10
2688.00102153761,9.06634517043055e-10
2719.15794303602,8.85146426502572e-10
2750.67600790807,8.64183490929247e-10
2782.55940220713,8.43732316838228e-10
2814.81236050758,8.23779526079173e-10
2847.43916646725,8.04312586883651e-10
2880.4441533963,7.85318821561022e-10
2913.83170483279,7.6678626913102e-10
2947.60625512486,7.48703021707807e-10
2981.77229001967,7.31057750564451e-10
3016.3343472592,7.13839388560508e-10
3051.29701718287,6.97036900445944e-10
3086.66494333727,6.80639987457982e-10
3122.44282309286,6.64638212830777e-10
3158.63540826782,6.4902171248219e-10
3195.24750575921,6.33780886377556e-10
3232.28397818138,6.18906133942799e-10
3269.74974451177,6.04388357649552e-10
3307.64978074424,5.90218621052141e-10
3345.98912054997,5.76388244653223e-10
3384.77285594598,5.62888733900145e-10
3424.00613797143,5.4971195807663e-10
3463.69417737173,5.36849746642007e-10
3503.84224529068,5.24294416036805e-10
3544.45567397044,5.12038349875388e-10
3585.53985745982,5.00074111460295e-10
3627.10025233065,4.8839455596988e-10
3669.14237840249,4.76992573666717e-10
3711.67181947577,4.65861445391834e-10
3754.69422407334,4.54994470220221e-10
3798.21530619074,4.4438516762726e-10
3842.24084605506,4.34027226479374e-10
3886.77669089267,4.23914501402681e-10
3931.82875570577,4.14041010325905e-10
3977.40302405804,4.0440095807483e-10
4023.50554886929,3.94988628282545e-10
4070.14245321944,3.85798460711937e-10
4117.31993116168,3.76825005091456e-10
4165.04424854518,3.68063162389635e-10
4213.32174384729,3.59507659891429e-10
4262.15882901532,3.51153595528824e-10
4311.56199031823,3.42996086372568e-10
4361.53778920801,3.35030319799963e-10
4412.09286319119,3.27251755252763e-10
4463.2339267104,3.19655903469344e-10
4514.9677720361,3.12238256189371e-10
4567.30127016875,3.04994587397008e-10
4620.24137175131,2.97920780774002e-10
4673.79510799246,2.91012649404963e-10
4727.96959160039,2.842663247769e-10
4782.77201772749,2.77677916059448e-10
4838.20966492596,2.71243611101553e-10
4894.28989611453,2.64959731006874e-10
4951.02015955635,2.58822715427401e-10
5008.40798984821,2.52829030500946e-10
5066.46100892127,2.46975354838855e-10
5125.18692705333,2.41258245158344e-10
5184.59354389291,2.35674492992599e-10
5244.68874949512,2.30220943160062e-10
5305.48052536957,2.2489455000911e-10
5366.97694554048,2.19692164783325e-10
5429.18617761894,2.14610983086613e-10
5492.11648388779,2.0964805823306e-10
5555.77622239888,2.04800651586126e-10
5620.17384808319,2.00065982829485e-10
5685.31791387375,1.95441405327801e-10
5751.21707184161,1.90924325548549e-10
5817.88007434494,1.86512248436214e-10
5885.31577519145,1.82202596482929e-10
5953.53313081437,1.77993004922608e-10
6022.54120146193,1.73881239865388e-10
6092.34915240071,1.6986482062974e-10
6162.96625513294,1.65941552111523e-10
6234.40188862786,1.62109344511784e-10
6306.66554056741,1.58365886803717e-10
6379.76680860628,1.54709302185343e-10
6453.7154016467,1.51137382550241e-10
6528.52114112785,1.47648261573709e-10
6604.19396233031,1.44239866049328e-10
6680.74391569562,1.4091045116074e-10
6758.18116816111,1.37658148437396e-10
6836.51600451024,1.3448106750591e-10
6915.75882873853,1.3137743520704e-10
6995.92016543537,1.2834567258754e-10
7077.01066118189,1.25384032202784e-10
7159.04108596489,1.22490826064385e-10
7242.02233460732,1.19664493078477e-10
7325.96542821523,1.16903558746847e-10
7410.88151564157,1.14206409631002e-10
7496.78187496688,1.11571532457836e-10
7583.67791499719,1.08997482421663e-10
7671.5811767793,1.06482931928373e-10
7760.50333513357,1.04026442879088e-10
7850.45620020451,1.01626695850623e-10
7941.45171902934,9.92823307123154e-11
8033.50197712473,9.69920136799833e-11
8126.61920009195,9.47545947720336e-11
8220.81575524054,9.25687926917426e-11
8316.10415323096,9.04334621646835e-11
8412.49704973612,8.83472938769172e-11
8510.00724712225,8.63092959902679e-11
8608.64769614924,8.43182997298263e-11
8708.43149769072,8.23732020261295e-11
8809.37190447399,8.0472942305751e-11
8911.4823228402,7.8616478791634e-11
9014.77631452492,7.68028230493668e-11
9119.2675984593,7.50309433707232e-11
9224.97005259217,7.329993322116e-11
9331.89771573324,7.16087397649885e-11
9440.0647894176,6.9956612549085e-11
9549.48563979197,6.83424732368856e-11
9660.17479952265,6.6765519377285e-11
9772.14696972573,6.52249151333862e-11
9885.41702191957,6.37197756833581e-11
10000,6.22493193814872e-11


==> tikzfigs/data/d_inf_8_0_ff.dat <==
0.1,0.936083518478886
0.101159111222383,0.934860198037685
0.102331657833024,0.933613386650511
0.103517795563018,0.932342806094315
0.104717681948552,0.93104818487244
0.105931476351837,0.929729258765872
0.107159339982267,0.92838577139523
0.108401435917833,0.927017474792723
0.109657929126781,0.925624129983173
0.110928986489522,0.924205507573164
0.112214776820798,0.922761388347282
0.1135154708921,0.921291563870332
0.114831241454351,0.919795837094351
0.11616226326085,0.918274022969149
0.117508713090481,0.916725949055036
0.11887076977119,0.91515145613631
0.120248614203741,0.913550398834001
0.121642429385737,0.911922646216322
0.123052400435926,0.910268082405139
0.124478714618791,0.90858660717678
0.125921561369415,0.906878136555363
0.127381132318648,0.905142603396805
0.128857621318552,0.903379957961586
0.130351224468151,0.901590168474289
0.131862140139475,0.899773221667888
0.133390569003906,0.897929123310703
0.134936714058831,0.896057898713886
0.136500780654601,0.89415959321728
0.138082976521809,0.892234272651459
0.139683511798874,0.890282023773705
0.141302599059953,0.888302954675705
0.142940453343176,0.886297195160701
0.144597292179202,0.884264897087828
0.146273335620113,0.882206234681412
0.14796880626864,0.880121404802976
0.149683929307726,0.878010627183731
0.151418932530435,0.875874144615391
0.153174046370208,0.873712223097158
0.154949503931463,0.871525151936788
0.156745541020559,0.869313243803716
0.158562396177114,0.867076834732272
0.160400310705682,0.864816284073131
0.162259528707809,0.862531974391194
0.164140297114447,0.860224311308234
0.166042865718753,0.85789372328872
0.167967487209265,0.855540661367387
0.169914417203463,0.853165598817224
0.171883914281715,0.850769030756703
0.173876240021625,0.84835147369523
0.175891659032773,0.845913465015937
0.177930438991858,0.843455562395124
0.179992850678248,0.840978343157826
0.182079168009946,0.838482403569154
0.184189668079971,0.835968358061265
0.186324631193156,0.833436838395997
0.18848434090338,0.830888492763433
0.190669084051225,0.828323984816822
0.192879150802078,0.825743992644544
0.195114834684662,0.823149207680007
0.197376432630026,0.820540333550555
0.199664245010979,0.817918084866739
0.201978575681988,0.815283185953489
0.204319732019527,0.812636369524978
0.206688024962908,0.80997837530516
0.209083769055575,0.807309948596239
0.21150728248688,0.80463183879751
0.213958887134342,0.801944797877257
0.216438908606402,0.799249578800623
0.218947676285662,0.796546933916553
0.221485523372636,0.793837613307186
0.224052786930002,0.791122363103206
0.226649807927369,0.788401923768955
0.229276931286565,0.785677028361246
0.231934505927443,0.782948400766049
0.234622884814226,0.780216753917395
0.237342425002387,0.777482788003054
0.240093487686065,0.774747188661681
0.242876438246045,0.772010625176326
0.245691646298279,0.769273748669372
0.24853948574298,0.766537190304072
0.25142033481428,0.763801559498057
0.254334576130465,0.761067442154289
0.257282596744793,0.75833539891507
0.260264788196901,0.755605963444818
0.263281546564802,0.752879640747454
0.266333272517498,0.750156905524301
0.269420371368188,0.747438200578504
0.272543253128103,0.744723935272025
0.275702332560958,0.742014484041333
0.278898029238044,0.739310184977942
0.282130767593947,0.736611338479965
0.285400976982924,0.733918205980869
0.288709091735924,0.731231008761585
0.292055551218275,0.728549926852126
0.295440799888038,0.725875098028759
0.298865287355038,0.723206616912766
0.302329468440578,0.720544534176694
0.305833803237843,0.717888855863862
0.309378757173014,0.715239542826792
0.312964801067075,0.712596510290007
0.316592411198352,0.709959627542473
0.320262069365765,0.707328717764703
0.32397426295282,0.704703557995304
0.327729484992338,0.702083879241437
0.331528234231942,0.699469366737332
0.335371015200293,0.696859660354643
0.339258338274099,0.694254355168048
0.343190719745904,0.691653002179035
0.347168681892656,0.689055109200388
0.351192753045073,0.686460141903354
0.355263467657814,0.683867525028977
0.359381366380463,0.681276643764486
0.363546996129332,0.678686845285048
0.367760910160103,0.676097440460568
0.372023668141307,0.673507705726568
0.376335836228653,0.670916885117497
0.380697987140229,0.668324192460131
0.385110700232557,0.665728813724011
0.38957456157755,0.663129909525142
0.394090164040345,0.660526617778445
0.398658107358044,0.657918056493711
0.403278998219371,0.65530332670908
0.407953450345245,0.65268151555536
0.412682084570295,0.650051699443756
0.417465528925314,0.647412947368943
0.422304418720667,0.644764324318708
0.427199396630678,0.642104894780794
0.432151112778976,0.639433726336994
0.43716022482485,0.636749893333985
0.44222739805059,0.634052480619915
0.447353305449847,0.631340587335354
0.452538627817017,0.628613330746801
0.457784053837662,0.625869850110693
0.463090280179974,0.623109310555597
0.468458011587305,0.620330906970143
0.473887960971765,0.61753386788412
0.479380849508911,0.614717459330249
0.484937406733524,0.611880988674093
0.490558370636505,0.609023808399851
0.496244487762892,0.606145319839881
0.501996513311008,0.60324497683619
0.507815211232767,0.600322289322435
0.513701354335134,0.597376826815433
0.519655724382766,0.594408221805654
0.525679112201842,0.591416173036735
0.531772317785097,0.588400448664599
0.53793615039807,0.585360889287457
0.544171428686589,0.582297410838544
0.550478980785497,0.579210007334233
0.556859644428641,0.57609875347077
0.563314267060135,0.572963807063673
0.569843705946914,0.569805411324484
0.576448828292588,0.56662389697033
0.583130511352622,0.56341968416239
0.58988964255085,0.560193284270066
0.596727119597331,0.556945301458315
0.603643850607587,0.553676434096152
0.610640754223204,0.550387475984968
0.617718759733849,0.547079317405781
0.624878807200689,0.543752945985039
0.632121847581245,0.540409447379003
0.639448842855694,0.537050005777084
0.646860766154633,0.533675904224849
0.654358601888323,0.530288524767603
0.661943345877439,0.526889348415674
0.669616005485322,0.523479954932603
0.677377599751775,0.520062022447528
0.685229159528406,0.516637326893011
0.693171727615541,0.513207741269488
0.701206358900718,0.509775234737407
0.7093341204988,0.506341871537881
0.717556091893693,0.502909809742486
0.725873365081725,0.499481299832472
0.734287044716676,0.496058683107352
0.742798248256492,0.49264438992236
0.751408106111697,0.489240937753876
0.760117761795533,0.485850929091352
0.768928372075831,0.482477049153787
0.777841107128649,0.479122063428136
0.786857150693685,0.475788815026476
0.795977700231498,0.472480221858045
0.805203967082548,0.469199273611546
0.814537176628074,0.465949028542432
0.823978568452852,0.462732610059005
0.833529396509819,0.459553203100443
0.843190929286626,0.456414050298934
0.852964449974102,0.453318447917247
0.862851256636689,0.450269741552116
0.872852662384838,0.447271321592845
0.882969995549409,0.444326618423521
0.893204599858097,0.441439097356168
0.903557834613893,0.438612253281055
0.914031074875623,0.435849605019264
0.924625711640574,0.433154689361359
0.935343152029238,0.430531054774831
0.9461848194722,0.42798225476166
0.957152153899186,0.425511840846018
0.968246611930312,0.4231233551708
0.979469667069539,0.420820322680229
0.99082280990038,0.418606242864416
1.00230754828387,0.416484581040302
1.01392540755882,0.414458759142013
1.02567793074442,0.412532145992265
1.03756667874519,0.41070804702517
1.04959323055823,0.408989693429543
1.061759183483,0.407380230680761
1.07406615333343,0.405882706428334
1.08651577465254,0.404500057705765
1.0991097009295,0.403235097428981
1.11184960481927,0.402090500149843
1.12473717836475,0.40106878703197
1.13777413322149,0.400172310017551
1.15096220088503,0.399403235156137
1.16430313292088,0.398763525069718
1.17779870119712,0.398254920533002
1.19145069811978,0.397878921153849
1.20526093687084,0.397636765146677
1.21923125164911,0.397529408201501
1.23336349791378,0.397557501463591
1.24765955263087,0.397721368653673
1.26212131452255,0.398020982376809
1.27675070431927,0.398455939689681
1.29154966501488,0.399025437021584
1.30652016212472,0.399728244574265
1.32166418394661,0.400562680360202
1.33698374182495,0.401526584078266
1.35248087041788,0.402617291070115
1.36815762796747,0.403831606650117
1.38401609657313,0.405165781155916
1.4000583824681,0.406615486125419
1.4162866162992,0.408175792068191
1.43270295340983,0.409841148363686
1.44930957412622,0.411605365883724
1.46610868404698,0.413461602999667
1.4831025143361,0.415402355692969
1.50029332201922,0.417419452537463
1.51768339028341,0.419504055358483
1.53527502878042,0.421646666393002
1.55307057393346,0.423837142770766
1.57107238924745,0.426064719103547
1.58928286562298,0.428318038902554
1.60770442167382,0.430585195437968
1.62633950404819,0.432853782505654
1.64519058775366,0.435110955372309
1.6642601764859,0.437343501932149
1.6835508029612,0.439537923828751
1.70306502925284,0.441680526981805
1.72280544713139,0.443757520620644
1.74277467840892,0.445755123578529
1.76297537528721,0.44765967626113
1.78341022071001,0.449457756388903
1.80408192871938,0.451136296346721
1.82499324481615,0.452682699775164
1.84614694632455,0.45408495492356
1.86754584276108,0.455331742268535
1.88919277620767,0.456412533990516
1.91109062168914,0.457317683094564
1.93324228755505,0.458038500253825
1.95565071586595,0.458567316829188
1.97831888278416,0.458897532956989
2.00124979896904,0.459023650072794
2.0244465099768,0.458941287726639
2.04791209666509,0.458647185016555
2.07164967560207,0.458139187398883
2.09566239948043,0.457416220005571
2.11995345753607,0.456478248896238
2.14452607597167,0.455326231888241
2.16938351838518,0.453962060739264
2.19452908620331,0.452388496507707
2.21996611911995,0.450609099894575
2.24569799553977,0.448628158287577
2.27172813302691,0.446450611097033
2.29805998875885,0.444081974807336
2.32469705998565,0.441528268980413
2.35164288449435,0.438795944250355
2.37890104107889,0.435891813151575
2.40647515001542,0.432822984434021
2.43436887354311,0.429596801344342
2.46258591635055,0.426220784195049
2.49113002606779,0.422702577407134
2.52000499376409,0.419049901095686
2.54921465445142,0.415270507172742
2.5787628875938,0.41137213986543
2.60865361762255,0.407362500488898
2.63889081445751,0.403249216270509
2.66947849403432,0.399039812991906
2.70042071883777,0.394741691197201
2.73172159844138,0.390362105706035
2.76338529005317,0.385908148168294
2.79541599906786,0.381386732400904
2.82781797962534,0.376804582254995
2.86059553517574,0.3721682217727
2.89375301905095,0.367483967405869
2.92729483504282,0.362757922083299
2.96122543798803,0.357995970927966
2.99554933435981,0.353203778440893
3.0302710828664,0.348386786983106
3.06539529505653,0.343550216401581
3.10092663593193,0.338699064658793
3.13686982456688,0.333838109338436
3.17322963473498,0.328971909912048
3.21001089554317,0.324104810662448
3.24721849207313,0.319240944170341
3.28485736603004,0.314384235279909
3.32293251639897,0.309538405467913
3.36144900010876,0.304706977548808
3.40041193270371,0.299893280655481
3.43982648902292,0.295100455441826
3.47969790388769,0.29033145945926
3.52003147279668,0.285589072664561
3.56083255262928,0.280875903021315
3.60210656235707,0.276194392161539
3.64385898376354,0.271546821077981
3.68609536217216,0.266935315821114
3.72882130718284,0.262361853178058
3.772042493417,0.257828266313443
3.81576466127125,0.253336250354875
3.85999361767977,0.248887367907946
3.90473523688556,0.244483054487798
3.94999546122065,0.240124623856132
3.99578030189527,0.235813273254258
4.04209583979631,0.231550088524219
4.08894822629486,0.227336049111496
4.13634368406328,0.223172032943838
4.18428850790158,0.219058821182053
4.23278906557355,0.214997102839383
4.28185179865241,0.210987479267073
4.3314832233764,0.20703046850448
4.38168993151419,0.203126509492709
4.4324785912404,0.199275966151489
4.48385594802119,0.1954791313194
4.53582882551019,0.19173623055815
4.58840412645476,0.188047425821991
4.64158883361278,0.18441281899365
4.69539001068006,0.180832455288631
4.7498148032285,0.177306326529853
4.80487043965513,0.173834374294937
4.86056423214214,0.170416492938597
4.91690357762803,0.167052532492803
4.97389595879006,0.163742301447498
5.03154894503805,0.16048556941474
5.08987019351968,0.157282069679325
5.14886745013749,0.154131501638898
5.20854855057766,0.151033533136691
5.26892142135067,0.147987802690046
5.32999408084409,0.144993921617877
5.3917746403875,0.142051476070269
5.45427130532983,0.139160028963333
5.51749237612913,0.13631912182256
5.58144624945496,0.133528276537699
5.64614141930367,0.13078699703234
5.71158647812643,0.12809477085119
5.7777901179705,0.125451070668083
5.84476113163363,0.122855355717688
5.91250841383188,0.120307073153749
5.98104096238094,0.117805659336782
6.05036787939122,0.115350541053909
6.1204983724767,0.112941136673605
6.19144175597784,0.110576857237951
6.26320745219869,0.108257107494972
6.33580499265825,0.105981286873569
6.40924401935645,0.103748790403425
6.48353428605472,0.101559009582285
6.55868565957143,0.0994113331928605
6.63470812109235,0.0973051480715533
6.71161176749628,0.0952398398311573
6.78940681269611,0.0932147935395827
6.8681035889953,0.0912293943565987
6.94771254846024,0.0892830281305058
7.02824426430835,0.0873750819566087
7.10970943231244,0.0855049446992552
7.19211887222119,0.0836720074791743
7.27548352919623,0.0818756641277581
7.35981447526577,0.0801153116098923
7.44512291079514,0.0783903504168338
7.53142016597437,0.0767001849306494
7.618717702323,0.0750442237615834
7.7070271142123,0.0734218800597451
7.79636013040523,0.071832571802378
7.88672861561415,0.070275722057983
7.97814457207662,0.0687507592284871
8.0706201411495,0.0672571172705745
8.16416760492147,0.0657942358973137
8.25879938784427,0.0643615607610847
8.35452805838287,0.0629585436188477
8.45136633068472,0.0615846424806911
8.54932706626838,0.0602393217425454
8.64842327573172,0.0589220523040193
8.74866812047991,0.0576323116720962
8.85007491447343,0.0563695840515574
8.9526571259964,0.0551333604228482
9.05642837944529,0.053923138608167
9.16140245713852,0.0527384233263925
9.26759330114688,0.0515787262375867
9.37501501514529,0.0504435659776493
9.48368186628592,0.0493324681837441
9.59360828709314,0.0482449655110634
9.7048088773803,0.0471805976414725
9.81729840618884,0.0461389112845546
9.93109181374979,0.0451194601715336
10.0462042134681,0.04412180504257
10.16265089393,0.0431455136278304
10.2804473209331,0.0421901606228096
10.3996091395412,0.0412553276582289
10.5201521761616,0.0403406032649836
10.6420924406472,0.0394455828344186
10.7654461284232,0.0385698685743203
10.8902296226373,0.037713069460928
11.0164594963366,0.036874801187291
11.1441525146679,0.0360546861082499
11.2733256371049,0.0352523531823061
11.4039960197003,0.0344674379106836
11.5361810173648,0.0336995822737691
11.6698981861715,0.0329484346652214
11.8051652856881,0.0322136498239241
11.9420002813353,0.0314948887640418
12.0804213467733,0.030791818703312
12.2204468663149,0.0301041129898171
12.3620954373677,0.0294314510273815
12.5053858729039,0.0287735181997654
12.650337203959,0.0281300057938151
12.7969686821594,0.0275006109217015
12.9452997822792,0.0268850364424091
13.0953502048267,0.0262829908825946
13.2471398786612,0.0256941883569083
13.4006889636395,0.0251183484879533
13.5560178532937,0.0245551963259301
13.7131471775395,0.0240044622681064
13.8720978054162,0.0234658819781807
14.0328908478587,0.0229391963056451
14.195547660501,0.0224241512052277
14.3600898465126,0.0219204976564758
14.5265392594678,0.02142799158357
14.6949180062482,0.020946393775431
14.8652484499786,0.0204754698061634
15.0375532129974,0.0200149899559348
15.211855179861,0.0195647291322924
15.3881775003835,0.0191244667920021
15.5665435927106,0.018693986863452
15.7469771464309,0.0182730776696406
15.9295021257212,0.0178615318518144
16.1141427725302,0.0174591462937731
16.3009236097974,0.0170657220468903
16.4898694447106,0.0166810642558515
16.6810053720006,0.0163049820851739
16.8743567772738,0.0159372886465022
17.0699493403841,0.0155778009267004
17.2678090388436,0.015226339716811
17.4679621512725,0.0148827295418081
17.6704352608895,0.0145467985912553
17.8752552590424,0.014218378650799
18.0824493487795,0.0138973050345905
18.2920450484629,0.013583416518567
18.504070195423,0.0132765552746479
18.7185529496558,0.0129765668058609
18.935521797563,0.0126832998823537
19.1550055557353,0.0123966064783576
19.3770333747799,0.012116341710046
19.6016347431919,0.0118423637743487
19.8288394912707,0.0115745338886763
20.0586777950823,0.0113127162315663
20.2911801804668,0.0110567778842729
20.5263775270925,0.0108065887732655
20.7643010725577,0.0105620216136593
21.0049824165392,0.0103229518535535
21.2484535249888,0.0100892576192947
21.4947467343798,0.00986081966163918
21.7438947560008,0.00963752130281118
21.9959306803007,0.00941924838449658
22.2508879812837,0.00920588921666277
22.5088005209546,0.00899733452732955
22.7697025538168,0.00879347741317216
23.0336287314213,0.00859421329099216
23.3006141069692,0.00839943985009349
23.5706941399673,0.00820905700544639
23.8439047009372,0.00802296685174261
24.1202820761801,0.00784107361826473
24.3998629725955,0.00766328362457694
24.6826845225569,0.00748950523704074
24.9687842888433,0.00731964882611925
25.2582002696278,0.00715362672449967
25.5509709035251,0.00699135318598313
25.8471350746956,0.00683274434514599
26.1467321180109,0.0066777181777791
26.4498018242772,0.006526194462072
26.7563844455205,0.00637809474054321
27.0665207003324,0.00623334228270117
27.3802517792786,0.00609186204842116
27.6976193503689,0.00595358065205301
28.018665564592,0.0058184263272083
28.3434330615131,0.00568632889223866
28.6719649749377,0.00555721971641787
29.0043049386399,0.0054310316867601
29.3404970921579,0.00530769917551342
29.680586086656,0.0051871580083085
30.0246170908555,0.00506934543291788
30.3726357970331,0.0049542000886656
30.72468842709,0.00484166197644822
31.0808217386906,0.00473167242935153
31.4410830314726,0.00462417408386878
31.8055201533292,0.00451911085170665
32.1741815067637,0.00441642789216377
32.5471160553185,0.00431607158507173
32.9243733300777,0.0042179895042888
33.3060034362459,0.0041221303917529
33.6920570598027,0.00402844413204211
34.0825854742345,0.00393688172749944
34.4776405473446,0.00384739527383549
34.8772747481418,0.0037599379362616
35.2815411538088,0.00367446392610764
35.6904934567523,0.00359092847793733
36.1041859717334,0.00350928782713995
36.5226736430818,0.0034294991879858
36.946012051993,0.00335152073214826
37.3742574239106,0.00327531156767423
37.8074666359935,0.00320083171840344
38.24569722467,0.00312804210382637
38.6890073932798,0.00305690451934621
39.1374560198038,0.0029873816169905
39.5911026646846,0.00291943688651462
40.0500075787361,0.00285303463691291
40.5142317111465,0.00278813997831323
40.9838367175726,0.00272471880427667
41.4588849683291,0.00266273777446538
41.9394395566719,0.00260216429768481
42.4255643071778,0.00254296651528279
42.9173237842216,0.00248511328491733
43.4147833005509,0.00242857416466793
43.9180089259609,0.00237331939748008
44.4270674960688,0.00231931989597252
44.9420266211914,0.0022665472275327
45.462954695324,0.00221497359978138
45.9899209052244,0.00216457184630801
46.5229952396019,0.00211531541274856
47.0622484984128,0.00206717834314926
47.6077523022637,0.00202013526663083
48.1595791019235,0.00197416138433765
48.7178021879463,0.00192923245668867
49.2824957004051,0.0018853247908889
49.8537346387389,0.00184241522871181
50.4315948717136,0.00180048113457064
51.0161531474983,0.00175950038382315
51.6074871038591,0.00171945135136001
52.2056752784698,0.00168031290042017
52.8107971193433,0.00164206437166328
53.4229329953835,0.00160468557247673
54.0421642070592,0.00156815676653333
54.6685729972018,0.00153245866355528
55.302242561929,0.00149757240931606
55.9432570616938,0.00146347957586567
56.5917016324624,0.00143016215197032
57.2476623970218,0.00139760253374906
57.9112264764176,0.00136578351554372
58.5824820015254,0.00133468828096491
59.2615181247555,0.00130430039414836
59.9484250318941,0.00127460379121057
60.6432939540806,0.00124558277187505
61.3462171799251,0.0012172219913098
62.057288067765,0.0011895064521199
62.776601058065,0.00116242149653581
63.5042516859596,0.00113595279877172
64.2403365939419,0.0011100863575457
64.9849535446989,0.00108480848877455
65.7382014340959,0.00106010581842721
66.5001803043112,0.00103596527554203
67.2709913571234,0.00101237408539622
68.0507369673521,0.000989319762821988
68.839520696455,0.00096679010568467
69.6374473062822,0.000944773188489452
70.4446227729904,0.000923257356154039
71.2611543011175,0.000902231217897598
72.0871503378214,0.000881683641269718
72.9227205872831,0.000861603746338547
73.7679760252773,0.000841980899968197
74.6230289139111,0.000822804710254143
75.4879928165343,0.000804065021074122
76.3629826128224,0.000785751906760791
77.248114514034,0.00076785566688971
78.1435060784454,0.000750366821199709
79.0492762269642,0.000733276104596933
79.9655452589235,0.000716574462308947
80.8924348680594,0.000700253045114398
81.8300681586739,0.000684303204705232
82.7785696619847,0.000668716489129378
83.7380653526649,0.000653484638360801
84.708682665574,0.000638599579946241
85.6905505126835,0.000624053424762467
86.6837993001977,0.000609838462862945
87.6885609458743,0.000595947159434891
88.704968896544,0.000582372150817997
89.7331581458352,0.000569106240637404
90.7732652521022,0.000556142396007466
91.8254283565628,0.000543473743834781
92.889787201645,0.000531093567197948
93.9664831495469,0.000518995301802654
95.0556592010119,0.000507172532530054
96.157460014321,0.000495618990045885
97.2720319245054,0.000484328547508054
98.3995229627823,0.000473295217331617
99.5400828762152,0.00046251314802549
100.693863147603,0.000451976621112648
101.861017015598,0.000441680048115832
103.041699495059,0.000431617967599782
104.23606739764,0.000421785042298602
105.444279352617,0.000412176056297722
106.666495827954,0.000402785912270293
107.902879151618,0.000393609628805753
109.153593533139,0.000384642337757127
110.418805085416,0.000375879281693336
111.698681846782,0.000367315811366642
112.993393803322,0.000358947383268947
114.303112911448,0.00035076955722524
115.628013120738,0.000342777994054963
116.968270397038,0.000334968453268287
118.324062745838,0.000327336790835141
119.695570235904,0.000319878956992614
121.082975023204,0.000312590994099223
122.486461375093,0.000305469034546446
123.906215694792,0.000298509298714609
125.34242654614,0.0002917080929751
126.795284678643,0.000285061807731246
128.264983052806,0.000278566915513923
129.751716865759,0.00027221996911792
131.255683577184,0.000266017599766223
132.777082935543,0.000259956515348725
134.316117004602,0.000254033498662494
135.872990190271,0.000248245405714872
137.447909267754,0.000242589164055292
139.041083409007,0.00023706177116456
140.652724210524,0.000231660292846937
142.283045721435,0.000226381861685807
143.932264471941,0.00022122367552835
145.600599502065,0.000216182995991718
147.28827239075,0.000211257147029085
148.995507285286,0.000206443513493039
150.722530931076,0.000201739539767451
152.469572701757,0.0001971427284064
154.236864629663,0.000192650638810536
156.024641436637,0.00018826088593849
157.833140565212,0.0001839711390419
159.662602210143,0.000179779120427982
161.513269350309,0.000175682604256318
163.385387780986,0.000171679415354915
165.27920614649,0.000167767428079152
167.194975973199,0.000163944565163354
169.132951702965,0.000160208796649766
171.093390726902,0.000156558138788584
173.076553419573,0.000152990652992899
175.082703173572,0.000149504444818449
177.112106434509,0.000146097662953231
179.16503273639,0.000142768498235079
181.241754737424,0.000139515182695022
183.342548256229,0.000136335988622952
185.46769230847,0.000133229227643283
187.617469143912,0.000130193249832797
189.79216428391,0.000127226442828497
191.992066559328,0.000124327230990187
194.217468148903,0.000121494074553781
196.468664618045,0.000118725468820529
198.745954958098,0.000116019943351031
201.04964162605,0.000113376061198587
203.380030584698,0.000110792418133148
205.737431343291,0.000108267641903717
208.122156998634,0.000105800391519672
210.534524276671,0.00010338935651455
212.974853574552,0.000101033256274662
215.443469003188,9.87308393520939e-05
217.940698430296,9.64808827937708e-05
220.466873523941,9.42821915077357e-05
223.022329796594,9.21335976132846e-05
225.607406649686,9.00339598255823e-05
228.22244741869,8.79821628643549e-05
230.867799418717,8.597711684124e-05
233.543813990648,8.40177566903052e-05
236.250846547795,8.21030416122648e-05
238.989256623105,8.02319545061288e-05
241.759407916913,7.84035014377774e-05
244.561668345245,7.66167111164276e-05
247.396410088681,7.48706343677239e-05
250.264009641792,7.31643436408776e-05
253.164847863136,7.14969325141875e-05
256.099310025846,6.9867515207293e-05
259.067785868801,6.82752261181578e-05
262.070669648385,6.6719219361108e-05
265.108360190854,6.51986683211903e-05
268.181260945302,6.37127652091349e-05
271.289780037247,6.22607206367508e-05
274.434330322837,6.08417631939898e-05
277.61532944368,5.94551390526278e-05
280.833199882317,5.81001115456039e-05
284.08836901833,5.67759607887067e-05
287.381269185107,5.54819833007531e-05
290.712337727258,5.4217491622403e-05
294.082017058706,5.29818139528588e-05
297.490754721444,5.17742938002609e-05
300.939003444972,5.05942896196559e-05
304.42722120643,4.94411744911775e-05
307.955871291423,4.83143357661458e-05
311.525422355549,4.72131747582771e-05
315.136348486648,4.61371064185788e-05
318.789129267765,4.50855590246288e-05
322.484249840844,4.4057973878611e-05
326.222200971167,4.30538050153147e-05
330.003479112529,4.20725188957293e-05
333.828586473176,4.11135941511722e-05
337.698031082509,4.01765212785004e-05
341.612326858553,3.92608023842895e-05
345.571993676214,3.83659509188666e-05
349.577557436328,3.74914914225614e-05
353.629550135504,3.66369592553158e-05
357.728509936787,3.58019003739336e-05
361.874981241128,3.49858710734646e-05
366.06951475969,3.41884377610434e-05
370.312667586993,3.34091767185122e-05
374.605003274899,3.26476738836236e-05
378.947091907467,3.19035246248689e-05
383.33951017666,3.11763335323273e-05
387.782841458946,3.04657142009518e-05
392.277675892772,2.977128903446e-05
396.824610456948,2.90926890341385e-05
401.424249049932,2.84295536097771e-05
406.077202570037,2.77815303872739e-05
410.784088996565,2.71482750229162e-05
415.545533471888,2.65294510152444e-05
420.362168384471,2.59247295253803e-05
425.234633452868,2.53337892173929e-05
430.16357581068,2.47563160624771e-05
435.149650092505,2.41920032006152e-05
440.193518520887,2.36405507564634e-05
445.295850994266,2.31016656859441e-05
450.457325175946,2.25750616227358e-05
455.678626584106,2.20604587269892e-05
460.960448682843,2.15575835315416e-05
466.303492974273,2.10661688016895e-05
471.708469091702,2.05859533916277e-05
477.176094893875,2.011668210518e-05
482.707096560318,1.96581055596141e-05
488.302208687788,1.92099800569934e-05
493.962174387832,1.87720674503147e-05
499.687745385488,1.8344135016217e-05
505.479682119124,1.79259553392078e-05
511.338753841433,1.75173061776293e-05
517.265738721602,1.71179703623579e-05
523.261423948666,1.6727735668616e-05
529.326605836056,1.63463947022303e-05
535.462089927361,1.59737448034557e-05
541.668691103315,1.56095879230852e-05
547.947233690029,1.52537305295739e-05
554.298551568467,1.49059834961404e-05
560.723488285203,1.45661620064544e-05
567.222897164454,1.42340854604147e-05
573.797641421413,1.39095773644361e-05
580.448594276898,1.35924652545598e-05
587.176639073326,1.32825805902455e-05
593.982669392036,1.29797586741149e-05
600.867589171969,1.26838385633295e-05
607.832312829723,1.23946629781787e-05
614.877765381002,1.21120782224504e-05
622.004882563471,1.18359341081344e-05
629.214610961034,1.15660838637004e-05
636.507908129557,1.13023840610098e-05
643.885742724042,1.10446945462691e-05
651.34909462728,1.07928783531292e-05
658.898955079995,1.05468016400654e-05
666.536326812491,1.03063336089602e-05
674.262224177834,1.00713464544774e-05
682.077673286569,9.84171526945196e-06
689.983712143002,9.61731800049089e-06
697.981390783066,9.39803537742074e-06
706.071771413777,9.18375083903116e-06
714.255928554313,8.97435048412603e-06
722.534949178721,8.76972301701149e-06
730.909932860291,8.56975966128135e-06
739.381991917587,8.37435413137036e-06
747.952251562182,8.18340255526887e-06
756.621850048105,7.99680343525233e-06
765.391938823015,7.8144575801573e-06
774.263682681127,7.63626806303007e-06
783.23825991792,7.46214016247158e-06
792.316862486625,7.29198132095547e-06
801.50069615654,7.12570108424822e-06
810.790980673169,6.96321105889401e-06
820.18894992022,6.80442487275898e-06
829.695852083491,6.64925811558401e-06
839.312949816636,6.49762830117301e-06
849.041520408875,6.34945482265522e-06
858.882855954625,6.20465891274414e-06
868.838263525118,6.0631635974495e-06
878.909065341995,5.9248936609838e-06
889.096598952916,5.78977558983399e-06
899.402217409204,5.65773755558566e-06
909.827289445556,5.52870936719285e-06
920.373199661822,5.40262242683989e-06
931.041348706908,5.2794097048627e-06
941.833153464795,5.15900569714941e-06
952.750047242729,5.04134639145472e-06
963.793479961579,4.92636923491511e-06
974.964918348409,4.81401310071986e-06
986.265846131282,4.70421825551835e-06
997.69776423632,4.59692632219327e-06
1009.26219098705,4.49208026298684e-06
1020.96066230605,4.38962433186098e-06
1032.79473191895,4.28950405696007e-06
1044.76597156081,4.1916662061528e-06
1056.87597118481,4.0960587600289e-06
1069.12633917348,4.00263088680357e-06
1081.51870255229,3.91133291225665e-06
1094.05470720574,3.82211629270671e-06
1106.73601809597,3.73493359036376e-06
1119.56431948388,3.64973845004829e-06
1132.54131515281,3.56648557504857e-06
1145.66872863487,3.48513069584517e-06
1158.94830343981,3.40563055580351e-06
1172.3818032866,3.3279428822463e-06
1185.97101233767,3.25202636294455e-06
1199.71773543589,3.17784063250498e-06
1213.62379834424,3.10534624505094e-06
1227.69104798836,3.0345046501474e-06
1241.92135270178,2.9652781752786e-06
1256.31660247412,2.89763001090285e-06
1270.87870920206,2.83152418336114e-06
1285.6096069433,2.76692553780234e-06
1300.51125217341,2.70379972438932e-06
1315.58562404571,2.64211317349698e-06
1330.83472465408,2.58183307906249e-06
1346.26057929891,2.52292738405915e-06
1361.86523675608,2.46536476187743e-06
1377.65076954905,2.40911460347939e-06
1393.61927422414,2.35414699280037e-06
1409.77287162897,2.3004326934213e-06
1426.11370719413,2.24794314361019e-06
1442.64395121816,2.19665042469293e-06
1459.36579915576,2.14652725619724e-06
1476.28147190939,2.09754698011273e-06
1493.39321612425,2.04968355076492e-06
1510.70330448666,2.00291150219518e-06
1528.21403602587,1.95720596675381e-06
1545.92773641948,1.91254262766186e-06
1563.84675830225,1.86889773635418e-06
1581.9734815786,1.82624807458743e-06
1600.3103137387,1.78457095438638e-06
1618.8596901782,1.74384421202961e-06
1637.62407452169,1.70404618170458e-06
1656.60595894992,1.6651556974002e-06
1675.80786453077,1.62715206514738e-06
1695.23234155412,1.59001507562177e-06
1714.88196987054,1.55372497400684e-06
1734.75935923393,1.51826245045667e-06
1754.86714964815,1.48360864569188e-06
1775.20801171764,1.44974512179195e-06
1795.7846470021,1.4166538680703e-06
1816.59978837533,1.38431727453281e-06
1837.65620038817,1.35271814425738e-06
1858.95667963569,1.3218396605838e-06
1880.50405512858,1.29166540004337e-06
1902.30118866895,1.26217931079582e-06
1924.35097523033,1.2333656986878e-06
1946.65634334226,1.20520923884104e-06
1969.22025547917,1.1776949525094e-06
1992.04570845387,1.15080819829887e-06
2015.13573381556,1.12453466603627e-06
2038.49339825246,1.09886038357505e-06
2062.12180399914,1.07377168838529e-06
2086.0240892485,1.04925522727691e-06
2110.2034285686,1.02529795996718e-06
2134.66303332425,1.00188713430706e-06
2159.40615210357,9.7901029347186e-07
2184.43607114943,9.566552690109e-07
2209.7561147959,9.34810158671641e-07
2235.3696459098,9.13463338469821e-07
2261.28006633728,8.92603452603185e-07
2287.4908173557,8.72219398234714e-07
2314.00538013065,8.52300324472071e-07
2340.82727617829,8.32835632396244e-07
2367.96006783308,8.13814964565279e-07
2395.40735872088,7.95228195779532e-07
2423.1727942376,7.77065434648882e-07
2451.26006203334,7.59317013314954e-07
2479.67289250216,7.41973485073259e-07
2508.41505927754,7.25025622696947e-07
2537.49037973357,7.08464399031773e-07
2566.90271549195,6.9228100274345e-07
2596.65597293487,6.76466818367582e-07
2626.75410372384,6.61013428196745e-07
2657.20110532451,6.45912609085463e-07
2688.00102153761,6.31156315892653e-07
2719.15794303602,6.16736700142317e-07
2750.67600790807,6.0264607814407e-07
2782.55940220713,5.88876956577073e-07
2814.81236050758,5.75421996813502e-07
2847.43916646725,5.62274044909344e-07
2880.4441533963,5.49426091963219e-07
2913.83170483279,5.36871302967954e-07
2947.60625512486,5.24602990835749e-07
2981.77229001967,5.12614623923677e-07
3016.3343472592,5.00899821301921e-07
3051.29701718287,4.89452339273341e-07
3086.66494333727,4.78266090106951e-07
3122.44282309286,4.67335109602935e-07
3158.63540826782,4.56653580183784e-07
3195.24750575921,4.46215816432062e-07
3232.28397818138,4.36016255061115e-07
3269.74974451177,4.26049466215937e-07
3307.64978074424,4.16310142157398e-07
3345.98912054997,4.06793095280284e-07
3384.77285594598,3.97493256139133e-07
3424.00613797143,3.88405674883322e-07
3463.69417737173,3.7952550453773e-07
3503.84224529068,3.70848020752252e-07
3544.45567397044,3.62368601216346e-07
3585.53985745982,3.54082725834266e-07
3627.10025233065,3.45985982670208e-07
3669.14237840249,3.38074056982065e-07
3711.67181947577,3.30342735006487e-07
3754.69422407334,3.22787900148166e-07
3798.21530619074,3.15405523191132e-07
3842.24084605506,3.08191672773487e-07
3886.77669089267,3.01142505585998e-07
3931.82875570577,2.94254265524571e-07
3977.40302405804,2.87523283296199e-07
4023.50554886929,2.80945970656515e-07
4070.14245321944,2.74518823051811e-07
4117.31993116168,2.68238414929434e-07
4165.04424854518,2.6210140086745e-07
4213.32174384729,2.56104508718886e-07
4262.15882901532,2.50244544060487e-07
4311.56199031823,2.4451838346547e-07
4361.53778920801,2.38922973488953e-07
4412.09286319119,2.33455331847107e-07
4463.2339267104,2.28112548440696e-07
4514.9677720361,2.22891767766874e-07
4567.30127016875,2.17790211937943e-07
4620.24137175131,2.12805161785068e-07
4673.79510799246,2.07933955347157e-07
4727.96959160039,2.03173999523709e-07
4782.77201772749,1.98522756957366e-07
4838.20966492596,1.93977744957434e-07
4894.28989611453,1.89536539192426e-07
4951.02015955635,1.85196773940828e-07
5008.40798984821,1.80956136843997e-07
5066.46100892127,1.76812363956093e-07
5125.18692705333,1.72763245285544e-07
5184.59354389291,1.68806622433173e-07
5244.68874949512,1.64940383008251e-07
5305.48052536957,1.61162468884489e-07
5366.97694554048,1.57470860017797e-07
5429.18617761894,1.5386359178447e-07
5492.11648388779,1.50338736881122e-07
5555.77622239888,1.46894415946166e-07
5620.17384808319,1.43528793630737e-07
5685.31791387375,1.4024007079997e-07
5751.21707184161,1.37026493384364e-07
5817.88007434494,1.33886350602745e-07
5885.31577519145,1.30817959439439e-07
5953.53313081437,1.27819688514709e-07
6022.54120146193,1.24889939144257e-07
6092.34915240071,1.22027142255373e-07
6162.96625513294,1.19229773072302e-07
6234.40188862786,1.1649633930507e-07
6306.66554056741,1.13825379920016e-07
6379.76680860628,1.11215469420924e-07
6453.7154016467,1.08665215807768e-07
6528.52114112785,1.06173258043506e-07
6604.19396233031,1.03738260729829e-07
6680.74391569562,1.01358931704214e-07
6758.18116816111,9.90339971820502e-08
6836.51600451024,9.67622130757728e-08
6915.75882873853,9.45423676912979e-08
6995.92016543537,9.23732775710405e-08
7077.01066118189,9.02537835863142e-08
7159.04108596489,8.81827515906007e-08
7242.02233460732,8.61590756734483e-08
7325.96542821523,8.41816790527893e-08
7410.88151564157,8.224950078751e-08
7496.78187496688,8.03615117362444e-08
7583.67791499719,7.85166998394517e-08
7671.5811767793,7.67140815704573e-08
7760.50333513357,7.49526926606288e-08
7850.45620020451,7.32315946915674e-08
7941.45171902934,7.15498651558165e-08
8033.50197712473,6.99066035651768e-08
8126.61920009195,6.83009390253255e-08
8220.81575524054,6.67320029586239e-08
8316.10415323096,6.51989659152704e-08
8412.49704973612,6.37010016055567e-08
8510.00724712225,6.22373137184515e-08
8608.64769614924,6.08071169357576e-08
8708.43149769072,5.94096480378301e-08
8809.37190447399,5.80441591433058e-08
8911.4823228402,5.67099204861594e-08
9014.77631452492,5.54062169913381e-08
9119.2675984593,5.41323518391815e-08
9224.97005259217,5.28876451666728e-08
9331.89771573324,5.16714287027152e-08
9440.0647894176,5.04830550607401e-08
9549.48563979197,4.93218861791657e-08
9660.17479952265,4.81872997061589e-08
9772.14696972573,4.70786894105807e-08
9885.41702191957,4.59954639860527e-08
10000,4.49370412921788e-08


==> tikzfigs/data/d_inf_8_0_nf.dat <==
0.1,0.969007340244833
0.101159111222383,0.969018018836141
0.102331657833024,0.969017625330448
0.103517795563018,0.969005464134501
0.104717681948552,0.96898082219563
0.105931476351837,0.968942969069621
0.107159339982267,0.968891157010648
0.108401435917833,0.968824621083809
0.109657929126781,0.968742579300813
0.110928986489522,0.968644232779276
0.112214776820798,0.968528765926139
0.1135154708921,0.968395346645619
0.114831241454351,0.968243126572125
0.11616226326085,0.968071241328531
0.117508713090481,0.967878810810127
0.11887076977119,0.967664939494621
0.120248614203741,0.967428716778426
0.121642429385737,0.967169217339515
0.123052400435926,0.966885501527059
0.124478714618791,0.966576615778007
0.125921561369415,0.966241593060781
0.127381132318648,0.96587945334615
0.128857621318552,0.965489204105382
0.130351224468151,0.96506984083567
0.131862140139475,0.964620347612825
0.133390569003906,0.96413969767118
0.134936714058831,0.963626854010583
0.136500780654601,0.963080770030353
0.138082976521809,0.962500390190006
0.139683511798874,0.9618846506965
0.141302599059953,0.961232480217743
0.142940453343176,0.960542800622026
0.144597292179202,0.959814527743015
0.146273335620113,0.959046572169891
0.14796880626864,0.958237840062167
0.149683929307726,0.957387233988676
0.151418932530435,0.956493653790182
0.153174046370208,0.955555997464989
0.154949503931463,0.954573162076915
0.156745541020559,0.953544044684917
0.158562396177114,0.952467543293613
0.160400310705682,0.951342557823904
0.162259528707809,0.950167991102852
0.164140297114447,0.948942749871889
0.166042865718753,0.947665745812424
0.167967487209265,0.946335896587838
0.169914417203463,0.944952126900807
0.171883914281715,0.943513369564847
0.173876240021625,0.942018566588935
0.175891659032773,0.940466670273974
0.177930438991858,0.93885664431986
0.179992850678248,0.937187464941847
0.182079168009946,0.935458121994821
0.184189668079971,0.933667620104111
0.186324631193156,0.931814979801347
0.18848434090338,0.929899238663899
0.190669084051225,0.927919452456307
0.192879150802078,0.925874696272164
0.195114834684662,0.923764065674762
0.197376432630026,0.921586677834895
0.199664245010979,0.91934167266406
0.201978575681988,0.917028213941372
0.204319732019527,0.914645490432373
0.206688024962908,0.912192716998011
0.209083769055575,0.909669135691922
0.21150728248688,0.907074016844241
0.213958887134342,0.904406660130076
0.216438908606402,0.901666395620823
0.218947676285662,0.898852584816495
0.221485523372636,0.895964621657214
0.224052786930002,0.893001933512085
0.226649807927369,0.88996398214364
0.229276931286565,0.886850264646095
0.231934505927443,0.883660314355704
0.234622884814226,0.880393701731522
0.237342425002387,0.877050035204958
0.240093487686065,0.873628961996539
0.242876438246045,0.870130168898402
0.245691646298279,0.866553383021088
0.24853948574298,0.862898372503311
0.25142033481428,0.85916494718344
0.254334576130465,0.855352959231587
0.257282596744793,0.851462303741274
0.260264788196901,0.847492919279726
0.263281546564802,0.843444788396077
0.266333272517498,0.839317938086779
0.269420371368188,0.835112440217752
0.272543253128103,0.830828411902874
0.275702332560958,0.826466015838627
0.278898029238044,0.822025460594843
0.282130767593947,0.817507000861634
0.285400976982924,0.812910937652825
0.288709091735924,0.808237618466268
0.292055551218275,0.803487437401726
0.295440799888038,0.798660835237034
0.298865287355038,0.793758299463562
0.302329468440578,0.788780364282053
0.305833803237843,0.783727610560175
0.309378757173014,0.778600665753243
0.312964801067075,0.77340020378973
0.316592411198352,0.768126944923384
0.320262069365765,0.762781655553894
0.32397426295282,0.757365148018201
0.327729484992338,0.751878280354709
0.331528234231942,0.74632195604277
0.335371015200293,0.740697123719949
0.339258338274099,0.735004776879718
0.343190719745904,0.729245953552278
0.347168681892656,0.723421735971359
0.351192753045073,0.717533250229947
0.355263467657814,0.711581665927846
0.359381366380463,0.705568195814229
0.363546996129332,0.699494095428216
0.367760910160103,0.693360662740622
0.372023668141307,0.687169237800064
0.376335836228653,0.680921202386567
0.380697987140229,0.674617979675847
0.385110700232557,0.668261033917403
0.38957456157755,0.661851870129545
0.394090164040345,0.655392033814406
0.398658107358044,0.648883110695939
0.403278998219371,0.642326726483851
0.407953450345245,0.635724546666286
0.412682084570295,0.629078276334026
0.417465528925314,0.622389660038819
0.422304418720667,0.615660481688368
0.427199396630678,0.608892564480336
0.432151112778976,0.602087770877585
0.43716022482485,0.595248002626777
0.44222739805059,0.588375200822173
0.447353305449847,0.581471346016428
0.452538627817017,0.574538458379919
0.457784053837662,0.567578597909976
0.463090280179974,0.560593864691188
0.468458011587305,0.553586399207782
0.473887960971765,0.546558382708839
0.479380849508911,0.539512037626915
0.484937406733524,0.532449628050417
0.490558370636505,0.525373460249903
0.496244487762892,0.518285883258204
0.501996513311008,0.511189289504095
0.507815211232767,0.504086115499019
0.513701354335134,0.496978842576093
0.519655724382766,0.489869997680541
0.525679112201842,0.482762154210295
0.531772317785097,0.475657932905471
0.53793615039807,0.468560002785089
0.544171428686589,0.461471082129237
0.550478980785497,0.4543939395047
0.556859644428641,0.44733139483178
0.563314267060135,0.440286320489927
0.569843705946914,0.433261642459499
0.576448828292588,0.426260341496836
0.583130511352622,0.419285454339585
0.58988964255085,0.412340074939019
0.596727119597331,0.405427355715882
0.603643850607587,0.398550508836094
0.610640754223204,0.391712807502432
0.617718759733849,0.384917587258073
0.624878807200689,0.37816824729768
0.632121847581245,0.371468251781493
0.639448842855694,0.364821131147619
0.646860766154633,0.358230483417486
0.654358601888323,0.351699975489169
0.661943345877439,0.345233344413003
0.669616005485322,0.338834398643612
0.677377599751775,0.332507019262164
0.685229159528406,0.326255161162306
0.693171727615541,0.320082854192891
0.701206358900718,0.313994204250163
0.7093341204988,0.30799339431164
0.717556091893693,0.302084685403466
0.725873365081725,0.296272417492421
0.734287044716676,0.290561010293226
0.742798248256492,0.284954963981082
0.751408106111697,0.279458859798701
0.760117761795533,0.274077360546222
0.768928372075831,0.268815210941549
0.777841107128649,0.263677237837621
0.786857150693685,0.258668350282016
0.795977700231498,0.253793539403057
0.805203967082548,0.249057878105166
0.814537176628074,0.244466520554734
0.823978568452852,0.240024701435966
0.833529396509819,0.235737734954303
0.843190929286626,0.23161101356285
0.852964449974102,0.227650006384821
0.862851256636689,0.223860257302377
0.872852662384838,0.220247382679187
0.882969995549409,0.216817068680759
0.893204599858097,0.213575068152798
0.903557834613893,0.210527197013712
0.914031074875623,0.207679330112723
0.924625711640574,0.205037396499814
0.935343152029238,0.202607374047947
0.9461848194722,0.200395283361463
0.957152153899186,0.198407180897351
0.968246611930312,0.196649151217925
0.979469667069539,0.195127298284437
0.99082280990038,0.193847735691049
1.00230754828387,0.192816575727316
1.01392540755882,0.192039917144858
1.02567793074442,0.191523831489897
1.03756667874519,0.191274347847904
1.04959323055823,0.191297435829403
1.061759183483,0.191598986607038
1.07406615333343,0.192184791792986
1.08651577465254,0.193060519922862
1.0991097009295,0.194231690286974
1.11184960481927,0.195703643822394
1.12473717836475,0.19748151074958
1.13777413322149,0.199570174605453
1.15096220088503,0.201974232291017
1.16430313292088,0.204697949716226
1.17779870119712,0.207745212588457
1.19145069811978,0.211119471854526
1.20526093687084,0.214823683271088
1.21923125164911,0.218860240546285
1.23336349791378,0.223230901469345
1.24765955263087,0.227936706427857
1.26212131452255,0.232977888709447
1.27675070431927,0.238353776001503
1.29154966501488,0.244062682547397
1.30652016212472,0.250101791500238
1.32166418394661,0.256467027148067
1.33698374182495,0.263152916882768
1.35248087041788,0.270152443067334
1.36815762796747,0.277456885343707
1.38401609657313,0.285055654440565
1.4000583824681,0.292936119212942
1.4162866162992,0.301083429499436
1.43270295340983,0.309480338440536
1.44930957412622,0.318107029177877
1.46610868404698,0.32694095234862
1.4831025143361,0.335956682476521
1.50029332201922,0.345125803180542
1.51768339028341,0.354416832962319
1.53527502878042,0.363795205022009
1.55307057393346,0.373223315842171
1.57107238924745,0.382660657852482
1.58928286562298,0.392064050965698
1.60770442167382,0.40138798575631
1.62633950404819,0.4105850871784
1.64519058775366,0.41960670176262
1.6642601764859,0.428403603214286
1.6835508029612,0.436926801628591
1.70306502925284,0.445128430941661
1.72280544713139,0.452962678957338
1.74277467840892,0.460386715828442
1.76297537528721,0.467361571772635
1.78341022071001,0.47385291432666
1.80408192871938,0.47983168022814
1.82499324481615,0.485274526842646
1.84614694632455,0.49016408180389
1.86754584276108,0.494488985368053
1.88919277620767,0.498243735719664
1.91109062168914,0.501428361045413
1.93324228755505,0.504047952077923
1.95565071586595,0.506112094234994
1.97831888278416,0.507634239473783
2.00124979896904,0.508631055225751
2.0244465099768,0.509121782351948
2.04791209666509,0.509127627150354
2.07164967560207,0.508671205138961
2.09566239948043,0.507776047465253
2.11995345753607,0.506466174892453
2.14452607597167,0.504765739645562
2.16938351838518,0.502698732005425
2.19452908620331,0.50028874630907
2.21996611911995,0.497558799759374
2.24569799553977,0.494531196948846
2.27172813302691,0.491227433049789
2.29805998875885,0.487668129032313
2.32469705998565,0.483872992894988
2.35164288449435,0.479860801618409
2.37890104107889,0.475649399301685
2.40647515001542,0.471255707663415
2.43436887354311,0.466695745752157
2.46258591635055,0.461984656300364
2.49113002606779,0.457136736665741
2.52000499376409,0.452165472736012
2.54921465445142,0.447083574533349
2.5787628875938,0.441903012550153
2.60865361762255,0.436635054087712
2.63889081445751,0.43129029906101
2.66947849403432,0.425878714885047
2.70042071883777,0.420409670177132
2.73172159844138,0.414891967101731
2.76338529005317,0.409333872255113
2.79541599906786,0.403743146040201
2.82781797962534,0.398127070521594
2.86059553517574,0.392492475779475
2.89375301905095,0.386845764801475
2.92729483504282,0.381192936965488
2.96122543798803,0.375539610175341
2.99554933435981,0.369891041716504
3.0302710828664,0.364252147901408
3.06539529505653,0.358627522574343
3.10092663593193,0.353021454544907
3.13686982456688,0.347437944016754
3.17322963473498,0.341880718075756
3.21001089554317,0.336353245298371
3.24721849207313,0.330858749537654
3.28485736603004,0.325400222940745
3.32293251639897,0.319980438248177
3.36144900010876,0.314601960421895
3.40041193270371,0.309267157645495
3.43982648902292,0.303978211737115
3.47969790388769,0.298737128012352
3.52003147279668,0.293545744631811
3.56083255262928,0.288405741465297
3.60210656235707,0.283318648502218
3.64385898376354,0.278285853835577
3.68609536217216,0.273308611244824
3.72882130718284,0.268388047401018
3.772042493417,0.26352516871593
3.81576466127125,0.258720867855223
3.85999361767977,0.253975929934322
3.90473523688556,0.249291038414299
3.94999546122065,0.244666780713835
3.99578030189527,0.240103653552285
4.04209583979631,0.235602068037758
4.08894822629486,0.231162354513305
4.13634368406328,0.226784767173328
4.18428850790158,0.222469488461666
4.23278906557355,0.218216633262016
4.28185179865241,0.214026252890717
4.3314832233764,0.209898338901353
4.38168993151419,0.205832826709987
4.4324785912404,0.201829599049447
4.48385594802119,0.197888489260525
4.53582882551019,0.194009284427531
4.58840412645476,0.190191728365297
4.64158883361278,0.186435524464236
4.69539001068006,0.182740338399877
4.7498148032285,0.179105800712822
4.80487043965513,0.17553150926486
4.86056423214214,0.172017031576664
4.91690357762803,0.168561907052261
4.97389595879006,0.16516564909518
5.03154894503805,0.16182774712097
5.08987019351968,0.158547668470623
5.14886745013749,0.15532486022911
5.20854855057766,0.152158750953186
5.26892142135067,0.149048752312333
5.32999408084409,0.145994260646602
5.3917746403875,0.142994658444957
5.45427130532983,0.140049315747477
5.51749237612913,0.137157591474811
5.58144624945496,0.134318834687924
5.64614141930367,0.131532385781248
5.71158647812643,0.128797577612049
5.7777901179705,0.126113736568842
5.84476113163363,0.123480183581512
5.91250841383188,0.120896235075649
5.98104096238094,0.118361203873619
6.05036787939122,0.115874400044657
6.1204983724767,0.113435131706292
6.19144175597784,0.111042705779243
6.26320745219869,0.10869642869787
6.33580499265825,0.106395607078208
6.40924401935645,0.104139548345439
6.48353428605472,0.101927561322717
6.55868565957143,0.099758956783073
6.63470812109235,0.0976330479660837
6.71161176749628,0.0955491510609788
6.78940681269611,0.0935065856577101
6.8681035889953,0.0915046751675045
6.94771254846024,0.0895427472143234
7.02824426430835,0.0876201339986332
7.10970943231244,0.0857361726347894
7.19211887222119,0.0838902054633217
7.27548352919623,0.0820815803393303
7.35981447526577,0.0803096508981755
7.44512291079514,0.0785737767995527
7.53142016597437,0.0768733239510687
7.618717702323,0.0752076647123129
7.7070271142123,0.0735761780804396
7.79636013040523,0.0719782498581785
7.88672861561415,0.0704132728051993
7.97814457207662,0.0688806467737024
8.0706201411495,0.0673797788290356
8.16416760492147,0.0659100833561748
8.25879938784427,0.0644709821527853
8.35452805838287,0.0630619045096301
8.45136633068472,0.0616822872790057
8.54932706626838,0.0603315749318365
8.64842327573172,0.0590092196041518
8.74866812047991,0.0577146811334534
8.85007491447343,0.0564474270856246
8.9526571259964,0.0552069327728923
9.05642837944529,0.0539926812634248
9.16140245713852,0.0528041633829958
9.26759330114688,0.0516408777092746
9.37501501514529,0.0505023305591513
9.48368186628592,0.049388035969557
9.59360828709314,0.0482975156721937
9.7048088773803,0.047230299062575
9.81729840618884,0.0461859231637576
9.93109181374979,0.0451639325851178
10.0462042134681,0.0441638794765396
10.16265089393,0.0431853234783066
10.2804473209331,0.0422278316670614
10.3996091395412,0.0412909784980552
10.5201521761616,0.0403743457440636
10.6420924406472,0.0394775224311529
10.7654461284232,0.0386001047715988
10.8902296226373,0.0377416960941776
11.0164594963366,0.0369019067720797
11.1441525146679,0.0360803541486464
11.2733256371049,0.035276662461129
11.4039960197003,0.0344904627627047
11.5361810173648,0.0337213928428756
11.6698981861715,0.0329690971464825
11.8051652856881,0.0322332266914522
11.9420002813353,0.031513438985486
12.0804213467733,0.0308093979417741
12.2204468663149,0.0301207737939318
12.3620954373677,0.0294472430102614
12.5053858729039,0.0287884882074666
12.650337203959,0.0281441980639454
12.7969686821594,0.0275140672327514
12.9452997822792,0.0268977962543566
13.0953502048267,0.0262950914692967
13.2471398786612,0.0257056649307673
13.4006889636395,0.0251292343173136
13.5560178532937,0.0245655228456348
13.7131471775395,0.0240142591836184
13.8720978054162,0.0234751773636483
14.0328908478587,0.02294801669627
14.195547660501,0.0224325216842715
14.3600898465126,0.0219284419372217
14.5265392594678,0.021435532086537
14.6949180062482,0.0209535517011211
14.8652484499786,0.0204822652036039
15.0375532129974,0.0200214417872656
15.211855179861,0.0195708553336283
15.3881775003835,0.0191302843307915
15.5665435927106,0.0186995117925369
15.7469771464309,0.0182783251782119
15.9295021257212,0.0178665163134447
16.1141427725302,0.0174638813116987
16.3009236097974,0.017070220496703
16.4898694447106,0.0166853383257524
16.6810053720006,0.0163090433139318
16.8743567772738,0.0159411479592498
17.0699493403841,0.0155814686686964
17.2678090388436,0.0152298256852845
17.4679621512725,0.0148860430159986
17.6704352608895,0.0145499483607529
17.8752552590424,0.0142213730422829
18.0824493487795,0.0139001519370599
18.2920450484629,0.0135861234071506
18.504070195423,0.013279129233076
18.7185529496558,0.0129790145476751
18.935521797563,0.0126856277709292
19.1550055557353,0.0123988205458053
19.3770333747799,0.0121184476750603
19.6016347431919,0.0118443670590593
19.8288394912707,0.0115764396345638
20.0586777950823,0.0113145293144936
20.2911801804668,0.0110585029286834
20.5263775270925,0.0108082301655964
20.7643010725577,0.0105635835150138
21.0049824165392,0.0103244382116747
21.2484535249888,0.010090672179881
21.4947467343798,0.00986216597903831
21.7438947560008,0.0096388027501284
21.9959306803007,0.00942046816314966
22.2508879812837,0.00920705036541591
22.5088005209546,0.0089984399308347
22.7697025538168,0.00879452981004627
23.0336287314213,0.00859521528145581
23.3006141069692,0.0084003939031961
23.5706941399673,0.00820996546590065
23.8439047009372,0.00802383194639047
24.1202820761801,0.00784189746219494
24.3998629725955,0.00766406822691441
24.6826845225569,0.00749025250642488
24.9687842888433,0.00732036057588954
25.2582002696278,0.00715430467760411
25.5509709035251,0.0069919989796251
25.8471350746956,0.00683335953518389
26.1467321180109,0.00667830424289247
26.4498018242772,0.00652675280770686
26.7563844455205,0.00637862670264882
27.0665207003324,0.00623384913126956
27.3802517792786,0.00609234499084025
27.6976193503689,0.00595404083628353
28.018665564592,0.00581886484479406
28.3434330615131,0.00568674678115912
28.6719649749377,0.00555761796379185
29.0043049386399,0.00543141123140827
29.3404970921579,0.00530806091038763
29.680586086656,0.0051875027827948
30.0246170908555,0.00506967405502027
30.3726357970331,0.00495451332707666
30.72468842709,0.00484196056251281
31.0808217386906,0.00473195705892947
31.4410830314726,0.00462444541910149
31.8055201533292,0.00451936952269317
32.1741815067637,0.00441667449855091
32.5471160553185,0.00431630669756286
32.9243733300777,0.00421821366607561
33.3060034362459,0.00412234411987412
33.6920570598027,0.00402864791867327
34.0825854742345,0.00393707604117706
34.4776405473446,0.00384758056061916
34.8772747481418,0.00376011462083739
35.2815411538088,0.00367463241283572
35.6904934567523,0.00359108915184682
36.1041859717334,0.00350944105487362
36.5226736430818,0.00342964531869746
36.946012051993,0.00335166009835498
37.3742574239106,0.00327544448606604
37.8074666359935,0.00320095849061251
38.24569722467,0.00312816301715778
38.6890073932798,0.00305701984747238
39.1374560198038,0.00298749162061105
39.5911026646846,0.0029195418139835
40.0500075787361,0.00285313472483444
40.5142317111465,0.00278823545210859
40.9838367175726,0.00272480987872249
41.4588849683291,0.00266282465420569
41.9394395566719,0.00260224717771787
42.4255643071778,0.0025430455814238
42.9173237842216,0.00248518871423863
43.4147833005509,0.0024286461259175
43.9180089259609,0.00237338805147954
44.4270674960688,0.00231938539599569
44.9420266211914,0.00226660971966575
45.462954695324,0.00221503322326532
45.9899209052244,0.00216462873386457
46.5229952396019,0.00211536969089024
47.0622484984128,0.00206723013247425
47.6077523022637,0.00202018468210373
48.1595791019235,0.00197420853555649
48.7178021879463,0.00192927744813917
49.2824957004051,0.00188536772218629
49.8537346387389,0.0018424561948311
50.4315948717136,0.00180052022606575
51.0161531474983,0.00175953768703551
51.6074871038591,0.00171948694861714
52.2056752784698,0.00168034687022469
52.8107971193433,0.00164209678887297
53.4229329953835,0.0016047165084758
54.0421642070592,0.00156818628939568
54.6685729972018,0.00153248683819982
55.302242561929,0.0014975992976547
55.9432570616938,0.00146350523694422
56.5917016324624,0.0014301866421027
57.2476623970218,0.0013976259066451
57.9112264764176,0.00136580582243091
58.5824820015254,0.00133470957070442
59.2615181247555,0.0013043207133454
59.9484250318941,0.00127462318431973
60.6432939540806,0.00124560128130051
61.3462171799251,0.00121723965750086
62.057288067765,0.00118952331366194
62.776601058065,0.00116243759023708
63.5042516859596,0.0011359681597459
64.2403365939419,0.00111010101929064
64.9849535446989,0.00108482248324734
65.7382014340959,0.00106011917611561
66.5001803043112,0.00103597802553266
67.2709913571234,0.00101238625543949
68.0507369673521,0.00098933137939396
68.839520696455,0.000966801194046117
69.6374473062822,0.00094478377274203
70.4446227729904,0.000923267459293902
71.2611543011175,0.000902240861866512
72.0871503378214,0.000881692847003751
72.9227205872831,0.00086161253381451
73.7679760252773,0.000841989288247903
74.6230289139111,0.00082281271752662
75.4879928165343,0.000804072664695834
76.3629826128224,0.000785759203294026
77.248114514034,0.000767862632139137
78.1435060784454,0.000750373470247275
79.0492762269642,0.000733282451835101
79.9655452589235,0.000716580521472426
80.8924348680594,0.000700258829310377
81.8300681586739,0.000684308726442222
82.7785696619847,0.000668721760344719
83.7380653526649,0.000653489670446877
84.708682665574,0.000638604383775508
85.6905505126835,0.000624058010711305
86.6837993001977,0.000609842840834411
87.6885609458743,0.000595951338880427
88.704968896544,0.000582376140758114
89.7331581458352,0.000569110049681442
90.7732652521022,0.000556146032372423
91.8254283565628,0.000543477215363277
92.889787201645,0.000531096881375352
93.9664831495469,0.000518998465773437
95.0556592010119,0.00050717555311339
96.157460014321,0.000495621873750515
97.2720319245054,0.00048433130054648
98.3995229627823,0.000473297845633642
99.5400828762152,0.000462515657251126
100.693863147603,0.000451979016664459
101.861017015598,0.000441682335150672
103.041699495059,0.000431620151039998
104.23606739764,0.000421787126842773
105.444279352617,0.000412178046430842
106.666495827954,0.000402787812273522
107.902879151618,0.0003936114427657
109.153593533139,0.000384644069574747
110.418805085416,0.00037588093509236
111.698681846782,0.000367317389901677
112.993393803322,0.000358948890333172
114.303112911448,0.000350770996057755
115.628013120738,0.000342779367747812
116.968270397038,0.000334969764773158
118.324062745838,0.000327338042969737
119.695570235904,0.000319880152446771
121.082975023204,0.000312592135440719
122.486461375093,0.000305470124226549
123.906215694792,0.000298510339073387
125.34242654614,0.000291709086246471
126.795284678643,0.000285062756047811
128.264983052806,0.000278567820911564
129.751716865759,0.000272220833540199
131.255683577184,0.000266018425068579
132.777082935543,0.000259957303302479
134.316117004602,0.000254034250958668
135.872990190271,0.000248246123967836
137.447909267754,0.000242589849806247
139.041083409007,0.000237062425884862
140.652724210524,0.000231660917941269
142.283045721435,0.000226382458495201
143.932264471941,0.000221224245333074
145.600599502065,0.000216183540014047
147.28827239075,0.000211257666435918
148.995507285286,0.000206444009398417
150.722530931076,0.000201740013234959
152.469572701757,0.000197143180451453
154.236864629663,0.000192651070402559
156.024641436637,0.000188261298003014
157.833140565212,0.00018397153246254
159.662602210143,0.000179779496048349
161.513269350309,0.00017568296288183
163.385387780986,0.000171679757754518
165.27920614649,0.00016776775498699
167.194975973199,0.000163944877280331
169.132951702965,0.000160209094645063
171.093390726902,0.000156558423301092
173.076553419573,0.00015299092463259
175.082703173572,0.000149504704167689
177.112106434509,0.00014609791056803
179.16503273639,0.000142768734646288
181.241754737424,0.000139515408409469
183.342548256229,0.000136336204124528
185.46769230847,0.000133229433393984
187.617469143912,0.000130193446273713
189.79216428391,0.000127226630380766
191.992066559328,0.000124327410055889
194.217468148903,0.000121494245516805
196.468664618045,0.000118725632047397
198.745954958098,0.000116020099191685
201.04964162605,0.000113376209987136
203.380030584698,0.000110792560188587
205.737431343291,0.000108267777530614
208.122156998634,0.000105800521008813
210.534524276671,0.000103389480143573
212.974853574552,0.000101033374308642
215.443469003188,9.87309520441204e-05
217.940698430296,9.64809903854788e-05
220.466873523941,9.42822942298384e-05
223.022329796594,9.21336956860581e-05
225.607406649686,9.00340534593393e-05
228.22244741869,8.79822522598944e-05
230.867799418717,8.59772021902842e-05
233.543813990648,8.40178381758993e-05
236.250846547795,8.21031194091793e-05
238.989256623105,8.02320287812296e-05
241.759407916913,7.8403572350383e-05
244.561668345245,7.66167788186509e-05
247.396410088681,7.48706990048023e-05
250.264009641792,7.31644053514761e-05
253.164847863136,7.14969914307006e-05
256.099310025846,6.98675714561304e-05
259.067785868801,6.82752798200074e-05
262.070669648385,6.67192706312051e-05
265.108360190854,6.5198717269557e-05
268.181260945302,6.37128119408177e-05
271.289780037247,6.22607652520438e-05
274.434330322837,6.08418057886529e-05
277.61532944368,5.94551797180888e-05
280.833199882317,5.81001503691599e-05
284.08836901833,5.67759978537038e-05
287.381269185107,5.54820186867668e-05
290.712337727258,5.42175254054121e-05
294.082017058706,5.29818462054061e-05
297.490754721444,5.1774324591606e-05
300.939003444972,5.05943190159284e-05
304.42722120643,4.94412025555155e-05
307.955871291423,4.83143625588314e-05
311.525422355549,4.72132003368658e-05
315.136348486648,4.61371308380239e-05
318.789129267765,4.50855823373973e-05
322.484249840844,4.40579961347968e-05
326.222200971167,4.30538262627467e-05
330.003479112529,4.20725391800719e-05
333.828586473176,4.11136135160246e-05
337.698031082509,4.01765397654902e-05
341.612326858553,3.926082003316e-05
345.571993676214,3.83659677675666e-05
349.577557436328,3.74915075073197e-05
353.629550135504,3.66369746107225e-05
357.728509936787,3.58019150330146e-05
361.874981241128,3.49858850677543e-05
366.06951475969,3.41884511206441e-05
370.312667586993,3.34091894721691e-05
374.605003274899,3.2647686058778e-05
378.947091907467,3.19035362477238e-05
383.33951017666,3.11763446278988e-05
387.782841458946,3.04657247931226e-05
392.277675892772,2.9771299146034e-05
396.824610456948,2.9092698686888e-05
401.424249049932,2.84295628244866e-05
406.077202570037,2.77815391837891e-05
410.784088996565,2.71482834201856e-05
415.545533471888,2.65294590313585e-05
420.362168384471,2.59247371776087e-05
425.234633452868,2.53337965222269e-05
430.16357581068,2.47563230356586e-05
435.149650092505,2.41920098571764e-05
440.193518520887,2.36405571107536e-05
445.295850994266,2.31016717516643e-05
450.457325175946,2.25750674129671e-05
455.678626584106,2.20604642542197e-05
460.960448682843,2.15575888076949e-05
466.303492974273,2.1066173838147e-05
471.708469091702,2.05859581992596e-05
477.176094893875,2.01166866943616e-05
482.707096560318,1.96581099402502e-05
488.302208687788,1.92099842385425e-05
493.962174387832,1.87720714418056e-05
499.687745385488,1.83441388262708e-05
505.479682119124,1.79259589760539e-05
511.338753841433,1.75173096491242e-05
517.265738721602,1.71179736760038e-05
523.261423948666,1.67277388315744e-05
529.326605836056,1.63463977213374e-05
535.462089927361,1.59737476852402e-05
541.668691103315,1.56095906737793e-05
547.947233690029,1.52537331551246e-05
554.298551568467,1.49059860022289e-05
560.723488285203,1.45661643985036e-05
567.222897164454,1.42340877436008e-05
573.797641421413,1.39095795437019e-05
580.448594276898,1.3592467334623e-05
587.176639073326,1.32825825756107e-05
593.982669392036,1.29797605690821e-05
600.867589171969,1.26838403720042e-05
607.832312829723,1.23946647044798e-05
614.877765381002,1.21120798701202e-05
622.004882563471,1.18359356807446e-05
629.214610961034,1.15660853646612e-05
636.507908129557,1.13023854935762e-05
643.885742724042,1.10446959135492e-05
651.34909462728,1.07928796580904e-05
658.898955079995,1.05468028855393e-05
666.536326812491,1.030633479765e-05
674.262224177834,1.0071347588965e-05
682.077673286569,9.84171635220132e-06
689.983712143002,9.61731903385493e-06
697.981390783066,9.39803636364488e-06
706.071771413777,9.18375178025888e-06
714.255928554313,8.9743513824043e-06
722.534949178721,8.7697238742936e-06
730.909932860291,8.56976047943192e-06
739.381991917587,8.37435491217131e-06
747.952251562182,8.1834033004179e-06
756.621850048105,7.99680414637266e-06
765.391938823015,7.81445825879741e-06
774.263682681127,7.63626871066851e-06
783.23825991792,7.46214078051952e-06
792.316862486625,7.29198191076001e-06
801.50069615654,7.1257016470959e-06
810.790980673169,6.96321159601216e-06
820.18894992022,6.80442538531937e-06
829.695852083491,6.64925860470562e-06
839.312949816636,6.49762876792337e-06
849.041520408875,6.34945526805385e-06
858.882855954625,6.20465933776366e-06
868.838263525118,6.06316400301939e-06
878.909065341995,5.92489404798977e-06
889.096598952916,5.78977595912269e-06
899.402217409204,5.6577379079652e-06
909.827289445556,5.52870970343412e-06
920.373199661822,5.40262274767878e-06
931.041348706908,5.27941001100179e-06
941.833153464795,5.15900598925956e-06
952.750047242729,5.04134667017571e-06
963.793479961579,4.92636950085801e-06
974.964918348409,4.81401335446809e-06
986.265846131282,4.70421849762862e-06
997.69776423632,4.59692655319672e-06
1009.26219098705,4.49208048339068e-06
1020.96066230605,4.38962454214931e-06
1032.79473191895,4.28950425759503e-06
1044.76597156081,4.19166639757531e-06
1056.87597118481,4.09605894266042e-06
1069.12633917348,4.00263106104487e-06
1081.51870255229,3.91133307849186e-06
1094.05470720574,3.82211645130192e-06
1106.73601809597,3.73493374166814e-06
1119.56431948388,3.64973859439501e-06
1132.54131515281,3.56648571275641e-06
1145.66872863487,3.48513082721789e-06
1158.94830343981,3.40563068113046e-06
1172.3818032866,3.32794300180397e-06
1185.97101233767,3.25202647699794e-06
1199.71773543589,3.17784074130568e-06
1213.62379834424,3.10534634883961e-06
1227.69104798836,3.03450474915326e-06
1241.92135270178,2.96527826972078e-06
1256.31660247412,2.89763010099087e-06
1270.87870920206,2.83152426929449e-06
1285.6096069433,2.76692561977114e-06
1300.51125217341,2.7037998025756e-06
1315.58562404571,2.64211324807401e-06
1330.83472465408,2.58183315019599e-06
1346.26057929891,2.52292745190712e-06
1361.86523675608,2.46536482659068e-06
1377.65076954905,2.40911466520165e-06
1393.61927422414,2.35414705166897e-06
1409.77287162897,2.30043274956739e-06
1426.11370719413,2.24794319715864e-06
1442.64395121816,2.19665047576363e-06
1459.36579915576,2.14652730490354e-06
1476.28147190939,2.09754702656337e-06
1493.39321612425,2.04968359506374e-06
1510.70330448666,2.00291154444109e-06
1528.21403602587,1.95720600704115e-06
1545.92773641948,1.91254266608088e-06
1563.84675830225,1.86889777299051e-06
1581.9734815786,1.82624810952371e-06
1600.3103137387,1.78457098770049e-06
1618.8596901782,1.74384424379678e-06
1637.62407452169,1.70404621199519e-06
1656.60595894992,1.66515572628294e-06
1675.80786453077,1.6271520926872e-06
1695.23234155412,1.59001510188039e-06
1714.88196987054,1.55372499904321e-06
1734.75935923393,1.51826247432754e-06
1754.86714964815,1.48360866845062e-06
1775.20801171764,1.44974514349048e-06
1795.7846470021,1.41665388875719e-06
1816.59978837533,1.38431729425471e-06
1837.65620038817,1.35271816305917e-06
1858.95667963569,1.32183967850782e-06
1880.50405512858,1.29166541713039e-06
1902.30118866895,1.26217932708427e-06
1924.35097523033,1.23336571421492e-06
1946.65634334226,1.20520925364196e-06
1969.22025547917,1.17769496661786e-06
1992.04570845387,1.15080821174675e-06
2015.13573381556,1.12453467885402e-06
2038.49339825246,1.09886039579236e-06
2062.12180399914,1.07377170002996e-06
2086.0240892485,1.04925523837514e-06
2110.2034285686,1.02529797054443e-06
2134.66303332425,1.0018871443876e-06
2159.40615210357,9.79010303078638e-07
2184.43607114943,9.56655278166063e-07
2209.7561147959,9.34810167396177e-07
2235.3696459098,9.1346334678381e-07
2261.28006633728,8.92603460525514e-07
2287.4908173557,8.72219405783705e-07
2314.00538013065,8.52300331665104e-07
2340.82727617829,8.32835639249865e-07
2367.96006783308,8.13814971095275e-07
2395.40735872088,7.95228202001257e-07
2423.1727942376,7.77065440576461e-07
2451.26006203334,7.59317018962073e-07
2479.67289250216,7.41973490453218e-07
2508.41505927754,7.25025627822137e-07
2537.49037973357,7.08464403913869e-07
2566.90271549195,6.9228100739412e-07
2596.65597293487,6.76466822797421e-07
2626.75410372384,6.61013432416201e-07
2657.20110532451,6.45912613104229e-07
2688.00102153761,6.31156319720394e-07
2719.15794303602,6.16736703787614e-07
2750.67600790807,6.02646081615979e-07
2782.55940220713,5.88876959883517e-07
2814.81236050758,5.75421999962068e-07
2847.43916646725,5.62274047907646e-07
2880.4441533963,5.49426094818162e-07
2913.83170483279,5.36871305686334e-07
2947.60625512486,5.2460299342416e-07
2981.77229001967,5.12614626387995e-07
3016.3343472592,5.00899823648222e-07
3051.29701718287,4.89452341506922e-07
3086.66494333727,4.78266092233313e-07
3122.44282309286,4.67335111626888e-07
3158.63540826782,4.56653582110507e-07
3195.24750575921,4.46215818265909e-07
3232.28397818138,4.36016256806547e-07
3269.74974451177,4.26049467877136e-07
3307.64978074424,4.16310143738306e-07
3345.98912054997,4.06793096784795e-07
3384.77285594598,3.97493257570793e-07
3424.00613797143,3.88405676245641e-07
3463.69417737173,3.79525505833992e-07
3503.84224529068,3.70848021985559e-07
3544.45567397044,3.62368602389694e-07
3585.53985745982,3.54082726950543e-07
3627.10025233065,3.45985983732068e-07
3669.14237840249,3.38074057992093e-07
3711.67181947577,3.30342735967193e-07
3754.69422407334,3.22787901061899e-07
3798.21530619074,3.1540552406014e-07
3842.24084605506,3.08191673599909e-07
3886.77669089267,3.01142506371852e-07
3931.82875570577,2.94254266271806e-07
3977.40302405804,2.87523284006759e-07
4023.50554886929,2.80945971331993e-07
4070.14245321944,2.74518823694009e-07
4117.31993116168,2.68238415539828e-07
4165.04424854518,2.62101401447695e-07
4213.32174384729,2.56104509270363e-07
4262.15882901532,2.50244544584633e-07
4311.56199031823,2.44518383963556e-07
4361.53778920801,2.38922973962269e-07
4412.09286319119,2.33455332296863e-07
4463.2339267104,2.28112548867945e-07
4514.9677720361,2.22891768172752e-07
4567.30127016875,2.17790212323508e-07
4620.24137175131,2.12805162151279e-07
4673.79510799246,2.07933955694944e-07
4727.96959160039,2.03173999853947e-07
4782.77201772749,1.98522757271013e-07
4838.20966492596,1.93977745255247e-07
4894.28989611453,1.89536539475161e-07
4951.02015955635,1.85196774209191e-07
5008.40798984821,1.80956137098739e-07
5066.46100892127,1.76812364197848e-07
5125.18692705333,1.7276324551493e-07
5184.59354389291,1.68806622650844e-07
5244.68874949512,1.64940383214798e-07
5305.48052536957,1.61162469080406e-07
5366.97694554048,1.57470860203653e-07
5429.18617761894,1.53863591960797e-07
5492.11648388779,1.50338737048284e-07
5555.77622239888,1.46894416104656e-07
5620.17384808319,1.43528793781073e-07
5685.31791387375,1.40240070942402e-07
5751.21707184161,1.37026493519374e-07
5817.88007434494,1.338863507307e-07
5885.31577519145,1.30817959560656e-07
5953.53313081437,1.27819688629556e-07
6022.54120146193,1.24889939253011e-07
6092.34915240071,1.22027142358451e-07
6162.96625513294,1.1922977316984e-07
6234.40188862786,1.16496339397478e-07
6306.66554056741,1.13825380007453e-07
6379.76680860628,1.11215469503653e-07
6453.7154016467,1.086652158861e-07
6528.52114112785,1.06173258117571e-07
6604.19396233031,1.03738260799854e-07
6680.74391569562,1.01358931770477e-07
6758.18116816111,9.90339972447373e-08
6836.51600451024,9.67622131350212e-08
6915.75882873853,9.45423677472744e-08
6995.92016543537,9.23732776239403e-08
7077.01066118189,9.02537836362861e-08
7159.04108596489,8.81827516377918e-08
7242.02233460732,8.61590757180115e-08
7325.96542821523,8.41816790948645e-08
7410.88151564157,8.22495008272828e-08
7496.78187496688,8.03615117736902e-08
7583.67791499719,7.8516699874804e-08
7671.5811767793,7.67140816037448e-08
7760.50333513357,7.49526926920176e-08
7850.45620020451,7.32315947211513e-08
7941.45171902934,7.15498651836624e-08
8033.50197712473,6.99066035914111e-08
8126.61920009195,6.83009390499595e-08
8220.81575524054,6.67320029818131e-08
8316.10415323096,6.51989659371217e-08
8412.49704973612,6.37010016261071e-08
8510.00724712225,6.22373137377684e-08
8608.64769614924,6.08071169538772e-08
8708.43149769072,5.94096480548876e-08
8809.37190447399,5.80441591593307e-08
8911.4823228402,5.67099205011596e-08
9014.77631452492,5.5406217005394e-08
9119.2675984593,5.41323518523625e-08
9224.97005259217,5.28876451790205e-08
9331.89771573324,5.16714287142427e-08
9440.0647894176,5.0483055071553e-08
9549.48563979197,4.93218861892594e-08
9660.17479952265,4.81872997155467e-08
9772.14696972573,4.70786894193606e-08
9885.41702191957,4.59954639942501e-08
10000,4.49370412998232e-08


==> tikzfigs/data/d_inf_8_45_ff.dat <==
0.1,0.876502509919902
0.101159111222383,0.875648523447491
0.102331657833024,0.874790360811039
0.103517795563018,0.873927598228696
0.104717681948552,0.873059771659874
0.105931476351837,0.872186374647828
0.107159339982267,0.871306856122908
0.108401435917833,0.870420618173022
0.109657929126781,0.869527013788725
0.110928986489522,0.868625344591341
0.112214776820798,0.86771485855348
0.1135154708921,0.866794747722347
0.114831241454351,0.86586414595738
0.11616226326085,0.864922126694791
0.117508713090481,0.863967700752838
0.11887076977119,0.862999814192783
0.120248614203741,0.862017346251748
0.121642429385737,0.861019107364906
0.123052400435926,0.860003837295759
0.124478714618791,0.858970203394461
0.125921561369415,0.857916799005503
0.127381132318648,0.856842142047316
0.128857621318552,0.855744673787657
0.130351224468151,0.85462275783989
0.131862140139475,0.853474679406521
0.133390569003906,0.852298644797558
0.134936714058831,0.851092781252416
0.136500780654601,0.849855137095204
0.138082976521809,0.84858368225423
0.139683511798874,0.847276309177543
0.141302599059953,0.845930834177104
0.142940453343176,0.844544999234917
0.144597292179202,0.843116474304938
0.146273335620113,0.841642860144967
0.14796880626864,0.840121691712797
0.149683929307726,0.838550442160772
0.151418932530435,0.83692652746244
0.153174046370208,0.835247311704149
0.154949503931463,0.83351011307324
0.156745541020559,0.831712210572758
0.158562396177114,0.829850851490386
0.160400310705682,0.827923259646501
0.162259528707809,0.825926644442746
0.164140297114447,0.823858210728343
0.166042865718753,0.821715169496347
0.167967487209265,0.819494749416288
0.169914417203463,0.817194209202852
0.171883914281715,0.8148108508127
0.173876240021625,0.812342033452863
0.175891659032773,0.809785188374643
0.177930438991858,0.80713783441643
0.179992850678248,0.804397594247428
0.182079168009946,0.801562211252024
0.184189668079971,0.798629566981512
0.186324631193156,0.795597699086225
0.18848434090338,0.792464819627015
0.190669084051225,0.789229333650624
0.192879150802078,0.785889857899063
0.195114834684662,0.782445239508925
0.197376432630026,0.778894574542879
0.199664245010979,0.775237226182797
0.201978575681988,0.771472842402415
0.204319732019527,0.767601372927377
0.206688024962908,0.76362308528256
0.209083769055575,0.759538579720859
0.21150728248688,0.755348802824675
0.213958887134342,0.751055059571441
0.216438908606402,0.746659023657945
0.218947676285662,0.742162745885294
0.221485523372636,0.737568660417105
0.224052786930002,0.732879588738257
0.226649807927369,0.728098741160058
0.229276931286565,0.723229715740029
0.231934505927443,0.718276494510419
0.234622884814226,0.713243436938761
0.237342425002387,0.708135270575755
0.240093487686065,0.702957078880112
0.242876438246045,0.697714286245965
0.245691646298279,0.692412640295387
0.24853948574298,0.68705819153569
0.25142033481428,0.68165727051766
0.254334576130465,0.676216462665858
0.257282596744793,0.670742580984807
0.260264788196901,0.665242636874422
0.263281546564802,0.65972380931375
0.266333272517498,0.65419341269329
0.269420371368188,0.648658863592324
0.272543253128103,0.643127646808443
0.275702332560958,0.637607280951526
0.278898029238044,0.632105283913695
0.282130767593947,0.62662913852038
0.285400976982924,0.621186258655691
0.288709091735924,0.615783956138287
0.292055551218275,0.610429408602279
0.295440799888038,0.60512962861204
0.298865287355038,0.599891434210856
0.302329468440578,0.594721421071887
0.305833803237843,0.589625936386677
0.309378757173014,0.584611054592444
0.312964801067075,0.579682555005155
0.316592411198352,0.574845901392008
0.320262069365765,0.570106223484906
0.32397426295282,0.565468300406596
0.327729484992338,0.560936545953896
0.331528234231942,0.556514995658306
0.335371015200293,0.552207295523747
0.339258338274099,0.548016692324409
0.343190719745904,0.543946025332974
0.347168681892656,0.53999771934092
0.351192753045073,0.536173778828192
0.355263467657814,0.532475783139323
0.359381366380463,0.52890488252686
0.363546996129332,0.525461794930675
0.367760910160103,0.522146803373203
0.372023668141307,0.518959753865568
0.376335836228653,0.515900053737755
0.380697987140229,0.512966670327192
0.385110700232557,0.510158129983969
0.38957456157755,0.507472517377179
0.394090164040345,0.504907475115209
0.398658107358044,0.502460203722788
0.403278998219371,0.500127462048941
0.407953450345245,0.497905568212158
0.412682084570295,0.49579040122167
0.417465528925314,0.493777403446167
0.422304418720667,0.491861584132944
0.427199396630678,0.490037524210735
0.432151112778976,0.488299382637586
0.43716022482485,0.486640904580143
0.44222739805059,0.485055431731919
0.447353305449847,0.483535915094303
0.452538627817017,0.482074930554411
0.457784053837662,0.480664697597141
0.463090280179974,0.479297101484088
0.468458011587305,0.477963719218099
0.473887960971765,0.476655849588451
0.479380849508911,0.475364547557017
0.484937406733524,0.474080663199838
0.490558370636505,0.472794885360972
0.496244487762892,0.471497790106355
0.501996513311008,0.470179893985181
0.507815211232767,0.46883171201588
0.513701354335134,0.467443820214582
0.519655724382766,0.46600692237779
0.525679112201842,0.464511920720373
0.531772317785097,0.462949989857573
0.53793615039807,0.461312653508792
0.544171428686589,0.459591863194806
0.550478980785497,0.457780078102343
0.556859644428641,0.45587034520404
0.563314267060135,0.453856378651049
0.569843705946914,0.451732637402698
0.576448828292588,0.449494400025043
0.583130511352622,0.447137835579415
0.58988964255085,0.444660069533926
0.596727119597331,0.442059243665248
0.603643850607587,0.439334568973822
0.610640754223204,0.43648637071103
0.617718759733849,0.433516124709166
0.624878807200689,0.430426484310869
0.632121847581245,0.42722129731023
0.639448842855694,0.423905612438904
0.646860766154633,0.420485675052986
0.654358601888323,0.416968911796016
0.661943345877439,0.413363904126375
0.669616005485322,0.409680350700077
0.677377599751775,0.405929018689788
0.685229159528406,0.40212168419556
0.693171727615541,0.398271061960997
0.701206358900718,0.394390724649733
0.7093341204988,0.390495011961602
0.717556091893693,0.386598929876752
0.725873365081725,0.382718040311407
0.734287044716676,0.378868341453711
0.742798248256492,0.375066139026038
0.751408106111697,0.371327908695803
0.760117761795533,0.36767014983579
0.768928372075831,0.364109230823648
0.777841107128649,0.360661226075837
0.786857150693685,0.357341745042225
0.795977700231498,0.354165753452669
0.805203967082548,0.351147387216267
0.814537176628074,0.348299759537792
0.823978568452852,0.345634762044783
0.833529396509819,0.343162861023168
0.843190929286626,0.340892890248284
0.852964449974102,0.338831842378803
0.862851256636689,0.336984661456951
0.872852662384838,0.335354039727474
0.882969995549409,0.333940222740903
0.893204599858097,0.332740827524506
0.903557834613893,0.331750679455199
0.914031074875623,0.330961674306551
0.924625711640574,0.330362672704126
0.935343152029238,0.329939434830686
0.9461848194722,0.329674603581026
0.957152153899186,0.329547744370471
0.968246611930312,0.329535449343648
0.979469667069539,0.329611512711683
0.99082280990038,0.329747182290522
1.00230754828387,0.329911489985488
1.01392540755882,0.330071660989993
1.02567793074442,0.330193597935051
1.03756667874519,0.330242432316712
1.04959323055823,0.330183131494795
1.061759183483,0.329981145715207
1.07406615333343,0.32960307630987
1.08651577465254,0.329017343816275
1.0991097009295,0.328194833522464
1.11184960481927,0.327109496074288
1.12473717836475,0.325738882338757
1.13777413322149,0.324064594611113
1.15096220088503,0.32207264025284
1.16430313292088,0.319753678610072
1.17779870119712,0.317103157176526
1.19145069811978,0.314121338009618
1.20526093687084,0.310813219999865
1.21923125164911,0.307188366430276
1.23336349791378,0.30326065014902
1.24765955263087,0.299047930533062
1.26212131452255,0.294571677264496
1.27675070431927,0.289856555879098
1.29154966501488,0.284929989238124
1.30652016212472,0.279821707706541
1.32166418394661,0.274563299084564
1.33698374182495,0.269187767409736
1.35248087041788,0.263729107772374
1.36815762796747,0.258221902384142
1.38401609657313,0.252700941390518
1.4000583824681,0.24720087037627
1.4162866162992,0.241755865206164
1.43270295340983,0.236399333779412
1.44930957412622,0.231163643450298
1.46610868404698,0.226079872264473
1.4831025143361,0.221177581761768
1.50029332201922,0.216484608881157
1.51768339028341,0.212026874452111
1.53527502878042,0.207828205850978
1.55307057393346,0.203910171626321
1.57107238924745,0.200291926241181
1.58928286562298,0.196990063533454
1.60770442167382,0.194018478050193
1.62633950404819,0.191388234060288
1.64519058775366,0.189107442784322
1.6642601764859,0.187181149189196
1.6835508029612,0.185611230561677
1.70306502925284,0.184396309975457
1.72280544713139,0.183531688666266
1.74277467840892,0.183009302182861
1.76297537528721,0.182817705928366
1.78341022071001,0.182942096272691
1.80408192871938,0.183364373717095
1.82499324481615,0.184063254533022
1.84614694632455,0.185014436786284
1.86754584276108,0.186190825612573
1.88919277620767,0.187562820975254
1.91109062168914,0.189098668896985
1.93324228755505,0.190764874356798
1.95565071586595,0.19252667079788
1.97831888278416,0.194348537688947
2.00124979896904,0.196194754084815
2.0244465099768,0.198029972953043
2.04791209666509,0.199819798507383
2.07164967560207,0.201531347226572
2.09566239948043,0.203133772881451
2.11995345753607,0.204598736874712
2.14452607597167,0.205900807504668
2.16938351838518,0.207017775236291
2.19452908620331,0.207930875403985
2.21996611911995,0.208624914590283
2.24569799553977,0.20908830179012
2.27172813302691,0.20931298996577
2.29805998875885,0.209294337377464
2.32469705998565,0.209030900900391
2.35164288449435,0.208524175296415
2.37890104107889,0.207778293104775
2.40647515001542,0.206799699557668
2.43436887354311,0.205596815891233
2.46258591635055,0.204179702823854
2.49113002606779,0.202559734031361
2.52000499376409,0.200749287363234
2.54921465445142,0.198761459481724
2.5787628875938,0.196609807691304
2.60865361762255,0.194308121041025
2.63889081445751,0.191870221371047
2.66947849403432,0.189309793849472
2.70042071883777,0.186640245696279
2.73172159844138,0.183874591191687
2.76338529005317,0.18102536068247
2.79541599906786,0.178104531093576
2.82781797962534,0.175123475386561
2.86059553517574,0.172092928446515
2.89375301905095,0.169022966994876
2.92729483504282,0.165923001292011
2.96122543798803,0.162801776589813
2.99554933435981,0.159667382505558
3.0302710828664,0.156527268701659
3.06539529505653,0.153388265463643
3.10092663593193,0.150256607964781
3.13686982456688,0.147137963186873
3.17322963473498,0.144037458630919
3.21001089554317,0.140959712097923
3.24721849207313,0.137908861949369
3.28485736603004,0.134888597369399
3.32293251639897,0.131902188247864
3.36144900010876,0.128952514386366
3.40041193270371,0.126042093799576
3.43982648902292,0.123173109943108
3.47969790388769,0.120347437748182
3.52003147279668,0.11756666838377
3.56083255262928,0.11483213269983
3.60210656235707,0.112144923331936
3.64385898376354,0.109505915468766
3.68609536217216,0.106915786300643
3.72882130718284,0.104375033180195
3.772042493417,0.101883990535881
3.81576466127125,0.0994428455862445
3.85999361767977,0.0970516529076604
3.90473523688556,0.0947103479115592
3.94999546122065,0.0924187592888649
3.99578030189527,0.0901766204800236
4.04209583979631,0.0879835802287929
4.08894822629486,0.0858392122769922
4.13634368406328,0.0837430242559697
4.18428850790158,0.0816944658286786
4.23278906557355,0.0796929361341525
4.28185179865241,0.077737790583777
4.3314832233764,0.0758283470563958
4.38168993151419,0.0739638915366882
4.4324785912404,0.0721436832388047
4.48385594802119,0.0703669592547024
4.53582882551019,0.0686329387641831
4.58840412645476,0.0669408268412392
4.64158883361278,0.0652898178890075
4.69539001068006,0.0636790987334529
4.7498148032285,0.0621078514037435
4.80487043965513,0.0605752556253346
4.86056423214214,0.0590804910498534
4.91690357762803,0.0576227392440986
4.97389595879006,0.0562011854588163
5.03154894503805,0.0548150201962905
5.08987019351968,0.0534634405944046
5.14886745013749,0.0521456516433497
5.20854855057766,0.0508608672499722
5.26892142135067,0.0496083111635062
5.32999408084409,0.0483872177753631
5.3917746403875,0.0471968328046127
5.45427130532983,0.046036413879816
5.51749237612913,0.0449052310270732
5.58144624945496,0.0438025670732093
5.64614141930367,0.0427277179724148
5.71158647812643,0.0416799930638172
5.7777901179705,0.0406587152669588
5.84476113163363,0.0396632212214594
5.91250841383188,0.0386928613766542
5.98104096238094,0.0377470000364899
6.05036787939122,0.0368250153644815
6.1204983724767,0.0359262993531475
6.19144175597784,0.0350502577618958
6.26320745219869,0.0341963100270368
6.33580499265825,0.033363889147242
6.40924401935645,0.0325524415474344
6.48353428605472,0.0317614269238988
6.55868565957143,0.030990318073073
6.63470812109235,0.0302386007062831
6.71161176749628,0.0295057732524692
6.78940681269611,0.0287913466507583
6.8681035889953,0.028094844134544
6.94771254846024,0.0274158010085906
7.02824426430835,0.0267537644205226
7.10970943231244,0.0261082931279166
7.19211887222119,0.0254789572621094
7.27548352919623,0.0248653380896839
7.35981447526577,0.0242670277725486
7.44512291079514,0.0236836291273611
7.53142016597437,0.0231147553850357
7.618717702323,0.0225600299509238
7.7070271142123,0.0220190861662448
7.79636013040523,0.0214915670712416
7.88672861561415,0.0209771251704848
7.97814457207662,0.0204754222007204
8.0706201411495,0.0199861289015558
8.16416760492147,0.0195089247892968
8.25879938784427,0.0190434979341515
8.35452805838287,0.0185895447410255
8.45136633068472,0.0181467697340653
8.54932706626838,0.0177148853451059
8.64842327573172,0.0172936117061317
8.74866812047991,0.0168826764458458
8.85007491447343,0.0164818144904179
8.9526571259964,0.0160907678684569
9.05642837944529,0.0157092855202632
9.16140245713852,0.0153371231113472
9.26759330114688,0.0149740428502505
9.37501501514529,0.0146198133106428
9.48368186628592,0.0142742092576859
9.59360828709314,0.0139370114786357
9.7048088773803,0.0136080066176391
9.81729840618884,0.0132869870146984
9.93109181374979,0.0129737505487424
10.0462042134681,0.0126681004847427
10.16265089393,0.0123698453248347
10.2804473209331,0.012078798663364
10.3996091395412,0.0117947790457942
10.5201521761616,0.0115176098314045
10.6420924406472,0.0112471190597154
10.7654461284232,0.0109831393205504
10.8902296226373,0.0107255076276695
11.0164594963366,0.0104740652958964
11.1441525146679,0.0102286578216571
11.2733256371049,0.00998913476685605
11.4039960197003,0.00975534964601096
11.5361810173648,0.00952715981656337
11.6698981861715,0.00930442637229026
11.8051652856881,0.00908701403974202
11.9420002813353,0.00887479107762414
12.0804213467733,0.00866762917905236
12.2204468663149,0.00846540337659846
12.3620954373677,0.00826799195005356
12.5053858729039,0.00807527633685185
12.650337203959,0.00788714104505168
12.7969686821594,0.00770347356883913
12.9452997822792,0.0075241643064453
13.0953502048267,0.00734910648045942
13.2471398786612,0.00717819606040246
13.4006889636395,0.00701133168757728
13.5560178532937,0.00684841460205937
13.7131471775395,0.00668934857180911
13.8720978054162,0.00653403982382602
14.0328908478587,0.00638239697729498
14.195547660501,0.00623433097865915
14.3600898465126,0.00608975503857168
14.5265392594678,0.00594858457065178
14.6949180062482,0.00581073713201993
14.8652484499786,0.00567613236554015
15.0375532129974,0.00554469194371906
15.211855179861,0.00541633951422215
15.3881775003835,0.00529100064695042
15.5665435927106,0.00516860278263942
15.7469771464309,0.0050490751829164
15.9295021257212,0.00493234888180452
16.1141427725302,0.00481835663859562
16.3009236097974,0.00470703289207154
16.4898694447106,0.00459831371603005
16.6810053720006,0.00449213677607174
16.8743567772738,0.00438844128761197
17.0699493403841,0.00428716797508079
17.2678090388436,0.0041882590322816
17.4679621512725,0.00409165808386126
17.6704352608895,0.00399731014786766
17.8752552590424,0.00390516159935321
18.0824493487795,0.00381516013501604
18.2920450484629,0.00372725473880678
18.504070195423,0.00364139564851468
18.7185529496558,0.00355753432327464
18.935521797563,0.00347562341198476
19.1550055557353,0.00339561672259067
19.3770333747799,0.00331746919223222
19.6016347431919,0.00324113685820419
19.8288394912707,0.00316657682972262
20.0586777950823,0.00309374726046935
20.2911801804668,0.00302260732188571
20.5263775270925,0.00295311717719753
20.7643010725577,0.00288523795615645
21.0049824165392,0.0028189317304594
21.2484535249888,0.00275416148984663
21.4947467343798,0.00269089111884104
21.7438947560008,0.00262908537411543
21.9959306803007,0.00256870986248894
22.2508879812837,0.00250973101948147
22.5088005209546,0.00245211608848924
22.7697025538168,0.00239583310047962
23.0336287314213,0.00234085085424706
23.3006141069692,0.00228713889720314
23.5706941399673,0.00223466750666386
23.8439047009372,0.0021834076716377
24.1202820761801,0.00213333107510556
24.3998629725955,0.0020844100767582
24.6826845225569,0.00203661769620375
24.9687842888433,0.00198992759659217
25.2582002696278,0.00194431406870198
25.5509709035251,0.00189975201542502
25.8471350746956,0.00185621693665517
26.1467321180109,0.00181368491458295
26.4498018242772,0.00177213259937095
26.7563844455205,0.00173153719519039
27.0665207003324,0.00169187644663887
27.3802517792786,0.00165312862548688
27.6976193503689,0.00161527251779487
28.018665564592,0.00157828741133445
28.3434330615131,0.00154215308335024
28.6719649749377,0.00150684978863253
29.0043049386399,0.00147235824789549
29.3404970921579,0.00143865963645033
29.680586086656,0.00140573557316825
30.0246170908555,0.00137356810972802
30.3726357970331,0.00134213972013187
30.72468842709,0.00131143329049796
31.0808217386906,0.00128143210909113
31.4410830314726,0.00125211985662775
31.8055201533292,0.00122348059681187
32.1741815067637,0.00119549876711777
32.5471160553185,0.00116815916979698
32.9243733300777,0.00114144696311443
33.3060034362459,0.00111534765280486
33.6920570598027,0.00108984708374236
34.0825854742345,0.00106493143181978
34.4776405473446,0.00104058719602652
34.8772747481418,0.00101680119072813
35.2815411538088,0.000993560538128917
35.6904934567523,0.000970852660939017
36.1041859717334,0.000948665275203529
36.5226736430818,0.000926986383320903
36.946012051993,0.000905804267228663
37.3742574239106,0.000885107481762775
37.8074666359935,0.000864884848172579
38.24569722467,0.000845125447804
38.6890073932798,0.000825818615925282
39.1374560198038,0.000806953935720215
39.5911026646846,0.000788521232415564
40.0500075787361,0.000770510567558826
40.5142317111465,0.000752912233431328
40.9838367175726,0.000735716747601191
41.4588849683291,0.000718914847604751
41.9394395566719,0.000702497485765551
42.4255643071778,0.000686455824128137
42.9173237842216,0.000670781229519242
43.4147833005509,0.000655465268735469
43.9180089259609,0.000640499703836123
44.4270674960688,0.000625876487556959
44.9420266211914,0.000611587758831008
45.462954695324,0.000597625838423162
45.9899209052244,0.000583983224660568
46.5229952396019,0.000570652589273024
47.0622484984128,0.000557626773336118
47.6077523022637,0.00054489878329617
48.1595791019235,0.000532461787109401
48.7178021879463,0.000520309110464624
49.2824957004051,0.000508434233095573
49.8537346387389,0.000496830785180271
50.4315948717136,0.00048549254383257
51.0161531474983,0.000474413429673045
51.6074871038591,0.000463587503481913
52.2056752784698,0.00045300896293157
52.8107971193433,0.000442672139397365
53.4229329953835,0.000432571494844167
54.0421642070592,0.00042270161878769
54.6685729972018,0.000413057225326238
55.302242561929,0.000403633150245729
55.9432570616938,0.000394424348185286
56.5917016324624,0.000385425889884781
57.2476623970218,0.000376632959478937
57.9112264764176,0.000368040851873694
58.5824820015254,0.000359644970170057
59.2615181247555,0.000351440823154042
59.9484250318941,0.000343424022854237
60.6432939540806,0.000335590282134352
61.3462171799251,0.000327935412374387
62.057288067765,0.000320455321175314
62.776601058065,0.000313146010136743
63.5042516859596,0.000306003572681892
64.2403365939419,0.000299024191931647
64.9849535446989,0.000292204138632645
65.7382014340959,0.000285539769124026
66.5001803043112,0.000279027523368462
67.2709913571234,0.000272663923017077
68.0507369673521,0.000266445569515783
68.839520696455,0.00026036914227428
69.6374473062822,0.000254431396855568
70.4446227729904,0.00024862916322554
71.2611543011175,0.000242959344032882
72.0871503378214,0.000237418912932564
72.9227205872831,0.000232004912954102
73.7679760252773,0.000226714454891921
74.6230289139111,0.000221544715753486
75.4879928165343,0.00021649293722652
76.3629826128224,0.000211556424193125
77.248114514034,0.000206732543274509
78.1435060784454,0.000202018721408469
79.0492762269642,0.00019741244445928
79.9655452589235,0.000192911255862886
80.8924348680594,0.000188512755304502
81.8300681586739,0.000184214597421385
82.7785696619847,0.000180014490540297
83.7380653526649,0.00017591019544308
84.708682665574,0.000171899524161935
85.6905505126835,0.000167980338796798
86.6837993001977,0.000164150550371719
87.6885609458743,0.00016040811770494
88.704968896544,0.000156751046313519
89.7331581458352,0.000153177387340547
90.7732652521022,0.00014968523650888
91.8254283565628,0.000146272733093811
92.889787201645,0.000142938058925833
93.9664831495469,0.000139679437415437
95.0556592010119,0.000136495132597422
96.157460014321,0.000133383448193425
97.2720319245054,0.000130342726712761
98.3995229627823,0.000127371348552988
99.5400828762152,0.000124467731136017
100.693863147603,0.0001216303280581
101.861017015598,0.000118857628258726
103.041699495059,0.000116148155211257
104.23606739764,0.000113500466133301
105.444279352617,0.000110913151212207
106.666495827954,0.000108384832846592
107.902879151618,0.000105914164916165
109.153593533139,0.00010349983204779
110.418805085416,0.000101140548925435
111.698681846782,9.8835059593425e-05
112.993393803322,9.65821367830712e-05
114.303112911448,9.43805812615228e-05
115.628013120738,9.22292211856724e-05
116.968270397038,9.01269114737644e-05
118.324062745838,8.80725332004482e-05
119.695570235904,8.60649929880961e-05
121.082975023204,8.41032224299155e-05
122.486461375093,8.21861775150063e-05
123.906215694792,8.03128380688191e-05
125.34242654614,7.84822072121121e-05
126.795284678643,7.6693310823255e-05
128.264983052806,7.49451970231679e-05
129.751716865759,7.32369356597329e-05
131.255683577184,7.15676178154853e-05
132.777082935543,6.99363553226215e-05
134.316117004602,6.83422802867786e-05
135.872990190271,6.67845446206981e-05
137.447909267754,6.52623195979311e-05
139.041083409007,6.3774795403176e-05
140.652724210524,6.23211807055641e-05
142.283045721435,6.09007022331724e-05
143.932264471941,5.95126043615988e-05
145.600599502065,5.81561487077347e-05
147.28827239075,5.68306137420769e-05
148.995507285286,5.55352943950358e-05
150.722530931076,5.42695016876146e-05
152.469572701757,5.30325623606688e-05
154.236864629663,5.18238185174595e-05
156.024641436637,5.06426272720044e-05
157.833140565212,4.94883604031217e-05
159.662602210143,4.83604040253525e-05
161.513269350309,4.72581582576235e-05
163.385387780986,4.61810369011285e-05
165.27920614649,4.51284671341947e-05
167.194975973199,4.40998891991424e-05
169.132951702965,4.30947561091121e-05
171.093390726902,4.211253335169e-05
173.076553419573,4.11526986108963e-05
175.082703173572,4.02147414804956e-05
177.112106434509,3.92981632009636e-05
179.16503273639,3.84024763836387e-05
181.241754737424,3.75272047588061e-05
183.342548256229,3.667188292081e-05
185.46769230847,3.58360560744306e-05
187.617469143912,3.50192798016326e-05
189.79216428391,3.42211198159508e-05
191.992066559328,3.34411517363867e-05
194.217468148903,3.2678960861854e-05
196.468664618045,3.19341419461268e-05
198.745954958098,3.12062989849505e-05
201.04964162605,3.04950450058724e-05
203.380030584698,2.98000018588228e-05
205.737431343291,2.91208000168747e-05
208.122156998634,2.84570783840419e-05
210.534524276671,2.7808484088578e-05
212.974853574552,2.71746723151377e-05
215.443469003188,2.65553061051797e-05
217.940698430296,2.5950056182388e-05
220.466873523941,2.5358600783738e-05
223.022329796594,2.47806254764822e-05
225.607406649686,2.42158230008449e-05
228.22244741869,2.36638931013948e-05
230.867799418717,2.31245423679616e-05
233.543813990648,2.25974840812866e-05
236.250846547795,2.20824380584136e-05
238.989256623105,2.15791305034389e-05
241.759407916913,2.10872938622291e-05
244.561668345245,2.06066666837175e-05
247.396410088681,2.01369934741448e-05
250.264009641792,1.96780245640438e-05
253.164847863136,1.9229515979165e-05
256.099310025846,1.87912293047353e-05
259.067785868801,1.83629315591898e-05
262.070669648385,1.79443950772126e-05
265.108360190854,1.75353973805022e-05
268.181260945302,1.71357210608482e-05
271.289780037247,1.67451536706147e-05
274.434330322837,1.63634875983648e-05
277.61532944368,1.599051997241e-05
280.833199882317,1.56260525442061e-05
284.08836901833,1.52698915760169e-05
287.381269185107,1.49218477600883e-05
290.712337727258,1.45817360934139e-05
294.082017058706,1.42493757917223e-05
297.490754721444,1.39245901968318e-05
300.939003444972,1.36072066713418e-05
304.42722120643,1.32970565158534e-05
307.955871291423,1.29939748768735e-05
311.525422355549,1.26978006562423e-05
315.136348486648,1.24083764299271e-05
318.789129267765,1.21255483602877e-05
322.484249840844,1.18491661181981e-05
326.222200971167,1.15790827999551e-05
330.003479112529,1.13151548476858e-05
333.828586473176,1.10572419815283e-05
337.698031082509,1.08052071143301e-05
341.612326858553,1.05589162838549e-05
345.571993676214,1.03182385812735e-05
349.577557436328,1.0083046085275e-05
353.629550135504,9.85321378429375e-06
357.728509936787,9.62861952117385e-06
361.874981241128,9.40914391763935e-06
366.06951475969,9.19467032107652e-06
370.312667586993,8.98508473704517e-06
374.605003274899,8.78027576588186e-06
378.947091907467,8.58013454967018e-06
383.33951017666,8.38455471121166e-06
387.782841458946,8.1934322951457e-06
392.277675892772,8.00666572076197e-06
396.824610456948,7.82415571659585e-06
401.424249049932,7.64580527740041e-06
406.077202570037,7.47151960797023e-06
410.784088996565,7.30120607331975e-06
415.545533471888,7.13477415041987e-06
420.362168384471,6.97213537567321e-06
425.234633452868,6.81320330832936e-06
430.16357581068,6.65789347073867e-06
435.149650092505,6.50612331566325e-06
440.193518520887,6.35781217338271e-06
445.295850994266,6.21288121528219e-06
450.457325175946,6.07125340827396e-06
455.678626584106,5.93285347648468e-06
460.960448682843,5.79760785547106e-06
466.303492974273,5.66544466123959e-06
471.708469091702,5.53629364606917e-06
477.176094893875,5.41008616405384e-06
482.707096560318,5.28675513400109e-06
488.302208687788,5.1662350021538e-06
493.962174387832,5.04846171066503e-06
499.687745385488,4.93337265853358e-06
505.479682119124,4.82090667437535e-06
511.338753841433,4.71100397964555e-06
517.265738721602,4.6036061578771e-06
523.261423948666,4.49865612599379e-06
529.326605836056,4.39609809721789e-06
535.462089927361,4.29587755995076e-06
541.668691103315,4.19794124380547e-06
547.947233690029,4.10223709341489e-06
554.298551568467,4.00871423816256e-06
560.723488285203,3.91732296586068e-06
567.222897164454,3.82801470064481e-06
573.797641421413,3.7407419717121e-06
580.448594276898,3.65545838810102e-06
587.176639073326,3.57211861886734e-06
593.982669392036,3.49067836626033e-06
600.867589171969,3.41109433919099e-06
607.832312829723,3.33332423656529e-06
614.877765381002,3.25732671868509e-06
622.004882563471,3.18306138920402e-06
629.214610961034,3.11048877198534e-06
636.507908129557,3.03957029033774e-06
643.885742724042,2.97026824777301e-06
651.34909462728,2.90254580574908e-06
658.898955079995,2.83636696515933e-06
666.536326812491,2.77169654601321e-06
674.262224177834,2.70850017538488e-06
682.077673286569,2.64674425655285e-06
689.983712143002,2.58639596370598e-06
697.981390783066,2.52742321669161e-06
706.071771413777,2.46979466594903e-06
714.255928554313,2.41347967841182e-06
722.534949178721,2.35844831853009e-06
730.909932860291,2.30467133035776e-06
739.381991917587,2.25212012865805e-06
747.952251562182,2.20076677641431e-06
756.621850048105,2.15058397516738e-06
765.391938823015,2.10154504643886e-06
774.263682681127,2.05362392352564e-06
783.23825991792,2.00679512998872e-06
792.316862486625,1.96103377171634e-06
801.50069615654,1.91631552103085e-06
810.790980673169,1.87261660422724e-06
820.18894992022,1.82991379336836e-06
829.695852083491,1.78818438452122e-06
839.312949816636,1.74740619524595e-06
849.041520408875,1.70755754224121e-06
858.882855954625,1.66861724508216e-06
868.838263525118,1.63056460159568e-06
878.909065341995,1.59337938117353e-06
889.096598952916,1.55704181208931e-06
899.402217409204,1.52153257857526e-06
909.827289445556,1.48683280237078e-06
920.373199661822,1.45292403272508e-06
931.041348706908,1.41978824447531e-06
941.833153464795,1.3874078201464e-06
952.750047242729,1.35576554314331e-06
963.793479961579,1.3248445921646e-06
974.964918348409,1.29462852392697e-06
986.265846131282,1.26510127775876e-06
997.69776423632,1.23624715078376e-06
1009.26219098705,1.20805080413987e-06
1020.96066230605,1.18049724603873e-06
1032.79473191895,1.15357182634241e-06
1044.76597156081,1.12726022740681e-06
1056.87597118481,1.10154846043811e-06
1069.12633917348,1.07642285455977e-06
1081.51870255229,1.0518700504678e-06
1094.05470720574,1.02787699246649e-06
1106.73601809597,1.0044309224201e-06
1119.56431948388,9.81519373694702e-07
1132.54131515281,9.59130165083229e-07
1145.66872863487,9.37251389337745e-07
1158.94830343981,9.15871414806061e-07
1172.3818032866,8.94978871932159e-07
1185.97101233767,8.7456264921503e-07
1199.71773543589,8.54611892426259e-07
1213.62379834424,8.3511599290754e-07
1227.69104798836,8.16064582043964e-07
1241.92135270178,7.9744752920992e-07
1256.31660247412,7.79254933881198e-07
1270.87870920206,7.61477123193532e-07
1285.6096069433,7.44104641189244e-07
1300.51125217341,7.27128250868453e-07
1315.58562404571,7.10538923898022e-07
1330.83472465408,6.94327835901842e-07
1346.26057929891,6.78486369258424e-07
1361.86523675608,6.63006094844727e-07
1377.65076954905,6.47878784367737e-07
1393.61927422414,6.3309639035924e-07
1409.77287162897,6.1865105021258e-07
1426.11370719413,6.04535083925306e-07
1442.64395121816,5.90740982884539e-07
1459.36579915576,5.77261409419606e-07
1476.28147190939,5.64089194670049e-07
1493.39321612425,5.51217334223071e-07
1510.70330448666,5.38638979199314e-07
1528.21403602587,5.26347442292235e-07
1545.92773641948,5.14336183659931e-07
1563.84675830225,5.02598818247796e-07
1581.9734815786,4.91129096956994e-07
1600.3103137387,4.79920923751238e-07
1618.8596901782,4.68968335169116e-07
1637.62407452169,4.58265505857931e-07
1656.60595894992,4.47806741872575e-07
1675.80786453077,4.37586479552444e-07
1695.23234155412,4.27599282849815e-07
1714.88196987054,4.17839840703732e-07
1734.75935923393,4.08302957193811e-07
1754.86714964815,3.9898356334846e-07
1775.20801171764,3.89876699062466e-07
1795.7846470021,3.80977522079665e-07
1816.59978837533,3.72281293771855e-07
1837.65620038817,3.6378339347069e-07
1858.95667963569,3.55479293885071e-07
1880.50405512858,3.4736458149455e-07
1902.30118866895,3.39434939288385e-07
1924.35097523033,3.31686144570263e-07
1946.65634334226,3.24114077691992e-07
1969.22025547917,3.16714711148973e-07
1992.04570845387,3.09484105129459e-07
2015.13573381556,3.02418412403234e-07
2038.49339825246,2.95513876107743e-07
2062.12180399914,2.88766821353903e-07
2086.0240892485,2.8217365528484e-07
2110.2034285686,2.75730874567331e-07
2134.66303332425,2.6943504655154e-07
2159.40615210357,2.63282823595023e-07
2184.43607114943,2.57270931305392e-07
2209.7561147959,2.51396168555711e-07
2235.3696459098,2.4565541271915e-07
2261.28006633728,2.40045606865814e-07
2287.4908173557,2.34563763609535e-07
2314.00538013065,2.29206970259135e-07
2340.82727617829,2.23972370618105e-07
2367.96006783308,2.18857182100675e-07
2395.40735872088,2.13858682171544e-07
2423.1727942376,2.08974209879909e-07
2451.26006203334,2.04201165473133e-07
2479.67289250216,1.99537008554726e-07
2508.41505927754,1.94979256905034e-07
2537.49037973357,1.90525483631338e-07
2566.90271549195,1.86173318474991e-07
2596.65597293487,1.81920445674469e-07
2626.75410372384,1.777646002831e-07
2657.20110532451,1.73703571032214e-07
2688.00102153761,1.69735194886496e-07
2719.15794303602,1.65857360345493e-07
2750.67600790807,1.6206800241035e-07
2782.55940220713,1.58365104536562e-07
2814.81236050758,1.54746692891613e-07
2847.43916646725,1.51210844747762e-07
2880.4441533963,1.47755675104116e-07
2913.83170483279,1.44379345594207e-07
2947.60625512486,1.41080057205584e-07
2981.77229001967,1.37856054081169e-07
3016.3343472592,1.34705621180001e-07
3051.29701718287,1.31627077101536e-07
3086.66494333727,1.28618786440336e-07
3122.44282309286,1.25679144013619e-07
3158.63540826782,1.22806586735501e-07
3195.24750575921,1.19999584478384e-07
3232.28397818138,1.17256641641134e-07
3269.74974451177,1.14576297187836e-07
3307.64978074424,1.11957125561903e-07
3345.98912054997,1.09397729076131e-07
3384.77285594598,1.06896746102437e-07
3424.00613797143,1.04452846471798e-07
3463.69417737173,1.02064724389422e-07
3503.84224529068,9.97311110489597e-08
3544.45567397044,9.74507616536596e-08
3585.53985745982,9.52224620921031e-08
3627.10025233065,9.30450259759354e-08
3669.14237840249,9.0917291162591e-08
3711.67181947577,8.88381273306406e-08
3754.69422407334,8.68064250564219e-08
3798.21530619074,8.48211017622678e-08
3842.24084605506,8.28810989899735e-08
3886.77669089267,8.09853842305199e-08
3931.82875570577,7.91329486389487e-08
3977.40302405804,7.73228023464024e-08
4023.50554886929,7.55539839460263e-08
4070.14245321944,7.3825548302718e-08
4117.31993116168,7.21365732442935e-08
4165.04424854518,7.04861630017411e-08
4213.32174384729,6.88734346786897e-08
4262.15882901532,6.72975295689066e-08
4311.56199031823,6.575760887689e-08
4361.53778920801,6.4252849126615e-08
4412.09286319119,6.27824518819024e-08
4463.2339267104,6.13456313824484e-08
4514.9677720361,5.9941620480125e-08
4567.30127016875,5.85696730759213e-08
4620.24137175131,5.72290571214406e-08
4673.79510799246,5.59190563572562e-08
4727.96959160039,5.46389748957496e-08
4782.77201772749,5.33881287577637e-08
4838.20966492596,5.2165850431127e-08
4894.28989611453,5.09714897181638e-08
4951.02015955635,4.98044089240464e-08
5008.40798984821,4.8663984877084e-08
5066.46100892127,4.75496122869636e-08
5125.18692705333,4.64606937198006e-08
5184.59354389291,4.53966498154579e-08
5244.68874949512,4.43569122272183e-08
5305.48052536957,4.33409287649163e-08
5366.97694554048,4.23481546034983e-08
5429.18617761894,4.13780624874083e-08
5492.11648388779,4.04301330246855e-08
5555.77622239888,3.95038617161462e-08
5620.17384808319,3.8598753880434e-08
5685.31791387375,3.77143264461687e-08
5751.21707184161,3.68501082132664e-08
5817.88007434494,3.60056385323522e-08
5885.31577519145,3.51804650364846e-08
5953.53313081437,3.43741477590644e-08
6022.54120146193,3.35862587919845e-08
6092.34915240071,3.28163756928887e-08
6162.96625513294,3.20640867319091e-08
6234.40188862786,3.13289923944156e-08
6306.66554056741,3.06106983333855e-08
6379.76680860628,2.99088234211031e-08
6453.7154016467,2.92229896736699e-08
6528.52114112785,2.85528351380259e-08
6604.19396233031,2.78979976346737e-08
6680.74391569562,2.72581321842978e-08
6758.18116816111,2.66328948808079e-08
6836.51600451024,2.60219508871511e-08
6915.75882873853,2.54249734718872e-08
6995.92016543537,2.48416463985182e-08
7077.01066118189,2.42716573553633e-08
7159.04108596489,2.37146999493734e-08
7242.02233460732,2.31704787452185e-08
7325.96542821523,2.26387036865452e-08
7410.88151564157,2.21190888112042e-08
7496.78187496688,2.16113577358096e-08
7583.67791499719,2.11152373924481e-08
7671.5811767793,2.06304640744871e-08
7760.50333513357,2.01567795067145e-08
7850.45620020451,1.96939301107777e-08
7941.45171902934,1.92416670732212e-08
8033.50197712473,1.8799750145646e-08
8126.61920009195,1.83679421797189e-08
8220.81575524054,1.79460141409424e-08
8316.10415323096,1.75337389355607e-08
8412.49704973612,1.7130894819976e-08
8510.00724712225,1.67372699868596e-08
8608.64769614924,1.63526515911145e-08
8708.43149769072,1.59768350654679e-08
8809.37190447399,1.56096179100441e-08
8911.4823228402,1.52508044596367e-08
9014.77631452492,1.49002042129549e-08
9119.2675984593,1.45576270873603e-08
9224.97005259217,1.42228925540232e-08
9331.89771573324,1.38958179872757e-08
9440.0647894176,1.35762330278504e-08
9549.48563979197,1.32639630006642e-08
9660.17479952265,1.29588419343875e-08
9772.14696972573,1.26607074968183e-08
9885.41702191957,1.23693984941194e-08
10000,1.2084760637515e-08


==> tikzfigs/data/d_inf_8_45_nf.dat <==
0.1,0.660755302935554
0.101159111222383,0.65630878026933
0.102331657833024,0.65181587841166
0.103517795563018,0.647276941259482
0.104717681948552,0.642692373306547
0.105931476351837,0.638062643706548
0.107159339982267,0.633388290612001
0.108401435917833,0.62866992581094
0.109657929126781,0.623908239685511
0.110928986489522,0.619104006518652
0.112214776820798,0.614258090177437
0.1135154708921,0.609371450204175
0.114831241454351,0.604445148349105
0.11616226326085,0.599480355581497
0.117508713090481,0.594478359619175
0.11887076977119,0.589440573019859
0.120248614203741,0.584368541881487
0.121642429385737,0.579263955202485
0.123052400435926,0.574128654957233
0.124478714618791,0.568964646946295
0.125921561369415,0.563774112485697
0.127381132318648,0.558559421004353
0.128857621318552,0.553323143623835
0.130351224468151,0.548068067799882
0.131862140139475,0.542797213110386
0.133390569003906,0.537513848279967
0.134936714058831,0.532221509536637
0.136500780654601,0.526924020401224
0.138082976521809,0.521625513015252
0.139683511798874,0.516330451117484
0.141302599059953,0.511043654783277
0.142940453343176,0.505770327044008
0.144597292179202,0.500516082505732
0.146273335620113,0.495286978086699
0.14796880626864,0.490089545991886
0.149683929307726,0.484930829038761
0.151418932530435,0.479818418441566
0.153174046370208,0.474760494150658
0.154949503931463,0.469765867828028
0.156745541020559,0.464844028519095
0.158562396177114,0.460005191052766
0.160400310705682,0.455260347165365
0.162259528707809,0.450621319297384
0.164140297114447,0.446100816953166
0.166042865718753,0.441712495440028
0.167967487209265,0.437471016712086
0.169914417203463,0.433392111931699
0.171883914281715,0.429492645223879
0.173876240021625,0.425790677931429
0.175891659032773,0.422305532475229
0.177930438991858,0.419057854678448
0.179992850678248,0.416069673117664
0.182079168009946,0.413364453708974
0.184189668079971,0.410967147312955
0.186324631193156,0.408904227637017
0.18848434090338,0.407203716114385
0.190669084051225,0.4058951897315
0.192879150802078,0.405009766945325
0.195114834684662,0.40458006586427
0.197376432630026,0.404640127748265
0.199664245010979,0.405225297606034
0.201978575681988,0.406372052229323
0.204319732019527,0.408117764416496
0.206688024962908,0.410500390434098
0.209083769055575,0.41355806600955
0.21150728248688,0.417328594454172
0.213958887134342,0.421848809065194
0.216438908606402,0.427153791026857
0.218947676285662,0.433275924032355
0.221485523372636,0.440243768355287
0.224052786930002,0.44808074088988
0.226649807927369,0.4568035947576
0.229276931286565,0.466420703663176
0.231934505927443,0.476930173631267
0.234622884814226,0.488317829361492
0.237342425002387,0.500555155064966
0.240093487686065,0.513597310100622
0.242876438246045,0.527381385902409
0.245691646298279,0.541825117494139
0.24853948574298,0.556826301326614
0.25142033481428,0.572263188052374
0.254334576130465,0.587996098030832
0.257282596744793,0.603870433325032
0.260264788196901,0.619721124088925
0.263281546564802,0.635378355551129
0.266333272517498,0.650674200949583
0.269420371368188,0.665449582826549
0.272543253128103,0.679560857240996
0.275702332560958,0.692885310562928
0.278898029238044,0.705324993844963
0.282130767593947,0.716808570130779
0.285400976982924,0.727291153723944
0.288709091735924,0.736752401545776
0.292055551218275,0.745193313092825
0.295440799888038,0.752632278038882
0.298865287355038,0.759100886262335
0.302329468440578,0.764639916210184
0.305833803237843,0.769295784618981
0.309378757173014,0.773117608654053
0.312964801067075,0.77615492274986
0.316592411198352,0.77845601590976
0.320262069365765,0.780066810257701
0.32397426295282,0.781030182186789
0.327729484992338,0.78138562579451
0.331528234231942,0.781169167294074
0.335371015200293,0.780413453215221
0.339258338274099,0.779147950705831
0.343190719745904,0.777399212891283
0.347168681892656,0.775191174935425
0.351192753045073,0.772545456802249
0.355263467657814,0.76948165679559
0.359381366380463,0.766017626023022
0.363546996129332,0.762169718336067
0.367760910160103,0.757953013389627
0.372023668141307,0.753381512550439
0.376335836228653,0.748468308727025
0.380697987140229,0.743225731999663
0.385110700232557,0.73766547335774
0.38957456157755,0.731798689023677
0.394090164040345,0.725636087845026
0.398658107358044,0.71918800413254
0.403278998219371,0.712464458156306
0.407953450345245,0.705475206314839
0.412682084570295,0.698229782783767
0.417465528925314,0.690737534244618
0.422304418720667,0.683007649098202
0.427199396630678,0.675049182386047
0.432151112778976,0.666871077479201
0.43716022482485,0.658482185447412
0.44222739805059,0.649891282892716
0.447353305449847,0.641107088918953
0.452538627817017,0.63213828181134
0.457784053837662,0.622993515916607
0.463090280179974,0.613681439142651
0.468458011587305,0.604210711435997
0.473887960971765,0.594590024543868
0.479380849508911,0.584828123324245
0.484937406733524,0.574933828830637
0.490558370636505,0.564916063367287
0.496244487762892,0.55478387768413
0.501996513311008,0.544546480458146
0.507815211232767,0.534213270187755
0.513701354335134,0.523793869608959
0.519655724382766,0.513298162725039
0.525679112201842,0.502736334525095
0.531772317785097,0.492118913449727
0.53793615039807,0.481456816643874
0.544171428686589,0.470761398016328
0.550478980785497,0.460044499101823
0.556859644428641,0.449318502693617
0.563314267060135,0.438596389181067
0.569843705946914,0.427891795486146
0.576448828292588,0.417219076443618
0.583130511352622,0.406593368409461
0.58988964255085,0.396030654808763
0.596727119597331,0.385547833244601
0.603643850607587,0.375162783680071
0.610640754223204,0.364894437072217
0.617718759733849,0.354762843674307
0.624878807200689,0.344789240025807
0.632121847581245,0.334996113410645
0.639448842855694,0.325407262275862
0.646860766154633,0.31604785075561
0.654358601888323,0.306944455029096
0.661943345877439,0.298125098744331
0.669616005485322,0.289619274150167
0.677377599751775,0.281457944884581
0.685229159528406,0.273673525555629
0.693171727615541,0.266299832312937
0.701206358900718,0.259371997536099
0.7093341204988,0.252926340563336
0.717556091893693,0.247000185062351
0.725873365081725,0.24163161223698
0.734287044716676,0.236859137626386
0.742798248256492,0.232721297885316
0.751408106111697,0.229256132784733
0.760117761795533,0.226500546964171
0.768928372075831,0.224489536014166
0.777841107128649,0.22325526269589
0.786857150693685,0.222825972070788
0.795977700231498,0.223224739703271
0.805203967082548,0.224468055711374
0.814537176628074,0.226564260112231
0.823978568452852,0.229511862381875
0.833529396509819,0.233297800828832
0.843190929286626,0.237895724985648
0.852964449974102,0.243264415317301
0.862851256636689,0.249346486031037
0.872852662384838,0.256067543477602
0.882969995549409,0.263335987272923
0.893204599858097,0.271043635108752
0.903557834613893,0.27906731677654
0.914031074875623,0.287271512759583
0.924625711640574,0.295512008879553
0.935343152029238,0.303640411282438
0.9461848194722,0.311509235854119
0.957152153899186,0.318977180170339
0.968246611930312,0.32591413136016
0.979469667069539,0.332205477695684
0.99082280990038,0.337755376762251
1.00230754828387,0.342488771795971
1.01392540755882,0.346352109834883
1.02567793074442,0.349312866716378
1.03756667874519,0.351358097398357
1.04959323055823,0.352492291709367
1.061759183483,0.352734825971005
1.07406615333343,0.352117271183849
1.08651577465254,0.350680764657502
1.0991097009295,0.348473589642112
1.11184960481927,0.345549048454846
1.12473717836475,0.341963665725261
1.13777413322149,0.337775722342939
1.15096220088503,0.333044097096953
1.16430313292088,0.327827379812008
1.17779870119712,0.322183214388012
1.19145069811978,0.316167830013355
1.20526093687084,0.309835721855871
1.21923125164911,0.303239447182423
1.23336349791378,0.296429508058841
1.24765955263087,0.289454296880522
1.26212131452255,0.282360085619799
1.27675070431927,0.275191043689457
1.29154966501488,0.267989272677868
1.30652016212472,0.260794848947737
1.32166418394661,0.253645867280008
1.33698374182495,0.246578480473009
1.35248087041788,0.239626931159985
1.36815762796747,0.232823573164561
1.38401609657313,0.226198880542012
1.4000583824681,0.219781443113238
1.4162866162992,0.213597947836341
1.43270295340983,0.207673145817766
1.44930957412622,0.20202980517358
1.46610868404698,0.196688650337582
1.4831025143361,0.191668288797557
1.50029332201922,0.186985126639609
1.51768339028341,0.182653274704745
1.53527502878042,0.178684447618049
1.55307057393346,0.175087858440687
1.57107238924745,0.171870112214619
1.58928286562298,0.169035102208802
1.60770442167382,0.166583913216427
1.62633950404819,0.164514736769578
1.64519058775366,0.162822803596479
1.6642601764859,0.161500339004712
1.6835508029612,0.160536547080966
1.70306502925284,0.159917629598647
1.72280544713139,0.159626845261061
1.74277467840892,0.159644614325986
1.76297537528721,0.159948672712843
1.78341022071001,0.160514278360796
1.80408192871938,0.161314470886072
1.82499324481615,0.162320383516002
1.84614694632455,0.163501603932798
1.86754584276108,0.164826578161972
1.88919277620767,0.166263049147769
1.91109062168914,0.167778519359073
1.93324228755505,0.169340724864438
1.95565071586595,0.170918106994625
1.97831888278416,0.172480267131639
2.00124979896904,0.173998390423216
2.0244465099768,0.175445625344605
2.04791209666509,0.176797407955396
2.07164967560207,0.178031722287844
2.09566239948043,0.179129291349861
2.11995345753607,0.180073696484983
2.14452607597167,0.180851426047315
2.16938351838518,0.181451857285429
2.19452908620331,0.181867177794068
2.21996611911995,0.18209225475687
2.24569799553977,0.18212446140673
2.27172813302691,0.181963470677793
2.29805998875885,0.181611025974744
2.32469705998565,0.181070698440119
2.35164288449435,0.18034763918018
2.37890104107889,0.179448333741291
2.40647515001542,0.17838036483116
2.43436887354311,0.177152187955547
2.46258591635055,0.175772923372281
2.49113002606779,0.174252166608513
2.52000499376409,0.172599818780305
2.54921465445142,0.170825937113002
2.5787628875938,0.168940605388775
2.60865361762255,0.16695382353546
2.63889081445751,0.164875415202859
2.66947849403432,0.162714951929173
2.70042071883777,0.160481692360387
2.73172159844138,0.158184534928331
2.76338529005317,0.155831982399969
2.79541599906786,0.153432116764258
2.82781797962534,0.150992583009358
2.86059553517574,0.148520580450554
2.89375301905095,0.146022860388427
2.92729483504282,0.14350572900071
2.96122543798803,0.14097505449434
2.99554933435981,0.138436277662984
3.0302710828664,0.135894425107047
3.06539529505653,0.133354124476439
3.10092663593193,0.130819621190416
3.13686982456688,0.128294796173234
3.17322963473498,0.125783184219481
3.21001089554317,0.123287992669016
3.24721849207313,0.12081212012919
3.28485736603004,0.118358175031973
3.32293251639897,0.115928493856609
3.36144900010876,0.113525158885114
3.40041193270371,0.11115001538905
3.43982648902292,0.108804688172248
3.47969790388769,0.10649059741605
3.52003147279668,0.104208973791896
3.56083255262928,0.101960872821016
3.60210656235707,0.09974718847329
3.64385898376354,0.0975686660071595
3.68609536217216,0.0954259140603918
3.72882130718284,0.0933194160076956
3.772042493417,0.091249540605906
3.81576466127125,0.0892165519510984
3.85999361767977,0.0872206187745315
3.90473523688556,0.0852618231061142
3.94999546122065,0.0833401683351862
3.99578030189527,0.0814555866989323
4.04209583979631,0.0796079462289015
4.08894822629486,0.0777970571858146
4.13634368406328,0.0760226780123423
4.18428850790158,0.0742845208327867
4.23278906557355,0.0725822565277187
4.28185179865241,0.0709155194105506
4.3314832233764,0.0692839115319898
4.38168993151419,0.0676870066370697
4.4324785912404,0.0661243537983327
4.48385594802119,0.0645954807474929
4.53582882551019,0.063099896926719
4.58840412645476,0.0616370962794822
4.64158883361278,0.060206559799751
4.69539001068006,0.0588077578572143
4.7498148032285,0.0574401523150719
4.80487043965513,0.0561031984559377
4.86056423214214,0.0547963467303623
4.91690357762803,0.0535190443415365
4.97389595879006,0.0522707366788399
5.03154894503805,0.0510508686119981
5.08987019351968,0.0498588856568746
5.14886745013749,0.0486942350230503
5.20854855057766,0.0475563665527181
5.26892142135067,0.0464447335596775
5.32999408084409,0.0453587935766087
5.3917746403875,0.0442980090182012
5.45427130532983,0.0432618477671228
5.51749237612913,0.0422497836893751
5.58144624945496,0.0412612970849737
5.64614141930367,0.0402958750795739
5.71158647812643,0.0393530119621005
5.7777901179705,0.038432209473179
5.84476113163363,0.0375329770486966
5.91250841383188,0.0366548320225351
5.98104096238094,0.0357972997921966
6.05036787939122,0.034959913950725
6.1204983724767,0.0341422163880996
6.19144175597784,0.0333437573649644
6.26320745219869,0.0325640955613859
6.33580499265825,0.0318027981030885
6.40924401935645,0.0310594405673824
6.48353428605472,0.0303336069708967
6.55868565957143,0.029624889740983
6.63470812109235,0.0289328896725285
6.71161176749628,0.0282572158717781
6.78940681269611,0.0275974856886225
6.8681035889953,0.0269533246386762
6.94771254846024,0.026324366316372
7.02824426430835,0.0257102523001855
7.10970943231244,0.0251106320509982
7.19211887222119,0.0245251628045416
7.27548352919623,0.0239535094587411
7.35981447526577,0.0233953444567609
7.44512291079514,0.0228503476664131
7.53142016597437,0.0223182062566002
7.618717702323,0.0217986145713361
7.7070271142123,0.0212912740018884
7.79636013040523,0.0207958928575051
7.88672861561415,0.0203121862351421
7.97814457207662,0.0198398758886016
8.0706201411495,0.0193786900973912
8.16416760492147,0.0189283635356476
8.25879938784427,0.0184886371413759
8.35452805838287,0.0180592579862724
8.45136633068472,0.0176399791463352
8.54932706626838,0.0172305595734712
8.64842327573172,0.0168307639682683
8.74866812047991,0.0164403626540848
8.85007491447343,0.016059131452591
8.9526571259964,0.0156868515608738
9.05642837944529,0.0153233094302252
9.16140245713852,0.0149682966466699
9.26759330114688,0.0146216098133359
9.37501501514529,0.0142830504347102
9.48368186628592,0.0139524248028415
9.59360828709314,0.0136295438855275
9.7048088773803,0.0133142232165128
9.81729840618884,0.01300628278774
9.93109181374979,0.0127055469436567
10.0462042134681,0.012411844277587
10.16265089393,0.0121250075301888
10.2804473209331,0.0118448734899861
10.3996091395412,0.0115712828959696
10.5201521761616,0.0113040803422612
10.6420924406472,0.0110431141848376
10.7654461284232,0.0107882364502807
10.8902296226373,0.0105393027465486
11.0164594963366,0.0102961721757443
11.1441525146679,0.0100587072488548
11.2733256371049,0.00982677380243995
11.4039960197003,0.009600240917243
11.5361810173648,0.00937898083869025
11.6698981861715,0.009162868899254
11.8051652856881,0.00895178344265057
11.9420002813353,0.00874560574983656
12.0804213467733,0.00854421996677707
12.2204468663149,0.00834751303394568
12.3620954373677,0.00815537461752462
12.5053858729039,0.00796769704228711
12.650337203959,0.00778437522609856
12.7969686821594,0.00760530661603753
12.9452997822792,0.00743039112606433
13.0953502048267,0.00725953107625396
13.2471398786612,0.00709263113349115
13.4006889636395,0.00692959825367575
13.5560178532937,0.00677034162533359
13.7131471775395,0.00661477261464332
13.8720978054162,0.00646280471182894
14.0328908478587,0.00631435347889504
14.195547660501,0.00616933649866637
14.3600898465126,0.0060276733251095
14.5265392594678,0.00588928543488668
14.6949180062482,0.00575409618014019
14.8652484499786,0.00562203074245823
15.0375532129974,0.00549301608799316
15.211855179861,0.00536698092371487
15.3881775003835,0.00524385565476119
15.5665435927106,0.00512357234286738
15.7469771464309,0.00500606466582963
15.9295021257212,0.00489126787800792
16.1141427725302,0.00477911877180845
16.3009236097974,0.00466955564014086
16.4898694447106,0.00456251823982333
16.6810053720006,0.00445794775590558
16.8743567772738,0.00435578676688967
17.0699493403841,0.00425597921082498
17.2678090388436,0.00415847035226148
17.4679621512725,0.0040632067500266
17.6704352608895,0.00397013622581488
17.8752552590424,0.00387920783355955
18.0824493487795,0.00379037182958976
18.2920450484629,0.00370357964351215
18.504070195423,0.00361878384984085
18.7185529496558,0.00353593814032699
18.935521797563,0.00345499729698772
19.1550055557353,0.00337591716579935
19.3770333747799,0.00329865463105934
19.6016347431919,0.00322316759037693
19.8288394912707,0.00314941493029258
20.0586777950823,0.00307735650250554
20.2911801804668,0.00300695310068887
20.5263775270925,0.00293816643788044
20.7643010725577,0.00287095912444184
21.0049824165392,0.00280529464655374
21.2484535249888,0.00274113734525388
21.4947467343798,0.00267845239598667
21.7438947560008,0.00261720578865652
21.9959306803007,0.00255736430819169
22.2508879812837,0.00249889551555251
22.5088005209546,0.00244176772925239
22.7697025538168,0.00238595000729403
23.0336287314213,0.00233141212956776
23.3006141069692,0.00227812458068878
23.5706941399673,0.00222605853324129
23.8439047009372,0.00217518583143634
24.1202820761801,0.00212547897517879
24.3998629725955,0.00207691110451236
24.6826845225569,0.0020294559844591
24.9687842888433,0.00198308799020328
25.2582002696278,0.00193778209266823
25.5509709035251,0.00189351384442513
25.8471350746956,0.00185025936594228
26.1467321180109,0.00180799533217993
26.4498018242772,0.00176669895950808
26.7563844455205,0.00172634799293002
27.0665207003324,0.00168692069363434
27.3802517792786,0.00164839582682518
27.6976193503689,0.00161075264987478
28.018665564592,0.001573970900734
28.3434330615131,0.00153803078663952
28.6719649749377,0.00150291297308952
29.0043049386399,0.00146859857308491
29.3404970921579,0.00143506913662674
29.680586086656,0.00140230664046691
30.0246170908555,0.00137029347810821
30.3726357970331,0.00133901245003909
30.72468842709,0.00130844675421296
31.0808217386906,0.00127857997673519
31.4410830314726,0.00124939608279472
31.8055201533292,0.00122087940779912
32.1741815067637,0.00119301464872929
32.5471160553185,0.00116578685569299
32.9243733300777,0.00113918142368307
33.3060034362459,0.00111318408453282
33.6920570598027,0.00108778089906182
34.0825854742345,0.00106295824941071
34.4776405473446,0.00103870283155362
34.8772747481418,0.00101500164799332
35.2815411538088,0.000991842000620497
35.6904934567523,0.000969211483759922
36.1041859717334,0.000947097977361647
36.5226736430818,0.000925489640365254
36.946012051993,0.000904374904216002
37.3742574239106,0.000883742466539694
37.8074666359935,0.000863581284959195
38.24569722467,0.00084388057106547
38.6890073932798,0.000824629784518497
39.1374560198038,0.000805818627303184
39.5911026646846,0.0007874370381077
40.0500075787361,0.000769475186841068
40.5142317111465,0.00075192346927514
40.9838367175726,0.000734772501816355
41.4588849683291,0.000718013116395999
41.9394395566719,0.000701636355488797
42.4255643071778,0.000685633467237249
42.9173237842216,0.000669995900694945
43.4147833005509,0.000654715301187995
43.9180089259609,0.000639783505774128
44.4270674960688,0.000625192538814915
44.9420266211914,0.000610934607648198
45.462954695324,0.000597002098367392
45.9899209052244,0.000583387571690076
46.5229952396019,0.000570083758930446
47.0622484984128,0.000557083558068499
47.6077523022637,0.000544380029895488
48.1595791019235,0.000531966394268077
48.7178021879463,0.000519836026440918
49.2824957004051,0.000507982453483908
49.8537346387389,0.000496399350781777
50.4315948717136,0.000485080538621355
51.0161531474983,0.000474019978853951
51.6074871038591,0.000463211771635498
52.2056752784698,0.000452650152242546
52.8107971193433,0.000442329487962687
53.4229329953835,0.000432244275057158
54.0421642070592,0.000422389135794908
54.6685729972018,0.000412758815553633
55.302242561929,0.000403348179991147
55.9432570616938,0.000394152212274273
56.5917016324624,0.00038516601038677
57.2476623970218,0.000376384784481285
57.9112264764176,0.000367803854310754
58.5824820015254,0.000359418646704978
59.2615181247555,0.00035122469311086
59.9484250318941,0.000343217627197966
60.6432939540806,0.000335393182497015
61.3462171799251,0.000327747190124807
62.057288067765,0.000320275576530792
62.776601058065,0.000312974361314659
63.5042516859596,0.000305839655089516
64.2403365939419,0.000298867657392383
64.9849535446989,0.000292054654647077
65.7382014340959,0.000285397018164252
66.5001803043112,0.000278891202204118
67.2709913571234,0.000272533742071754
68.0507369673521,0.000266321252252353
68.839520696455,0.000260250424607905
69.6374473062822,0.000254318026593131
70.4446227729904,0.000248520899530283
71.2611543011175,0.000242855956913149
72.0871503378214,0.000237320182753543
72.9227205872831,0.000231910629971568
73.7679760252773,0.000226624418806916
74.6230289139111,0.00022145873528707
75.4879928165343,0.000216410829713693
76.3629826128224,0.000211478015194958
77.248114514034,0.000206657666207789
78.1435060784454,0.000201947217191968
79.0492762269642,0.000197344161176023
79.9655452589235,0.000192846048437511
80.8924348680594,0.000188450485195234
81.8300681586739,0.000184155132325847
82.7785696619847,0.000179957704114547
83.7380653526649,0.00017585596703332
84.708682665574,0.000171847738548286
85.6905505126835,0.000167930885948605
86.6837993001977,0.000164103325213879
87.6885609458743,0.000160363019894763
88.704968896544,0.000156707980027613
89.7331581458352,0.000153136261071305
90.7732652521022,0.000149645962870128
91.8254283565628,0.000146235228635217
92.889787201645,0.000142902243955644
93.9664831495469,0.000139645235831244
95.0556592010119,0.000136462471724496
96.157460014321,0.000133352258630367
97.2720319245054,0.00013031294218408
98.3995229627823,0.000127342905768329
99.5400828762152,0.000124440569655716
100.693863147603,0.000121604390164812
101.861017015598,0.000118832858834802
103.041699495059,0.000116124501621691
104.23606739764,0.000113477878113893
105.444279352617,0.000110891580762794
106.666495827954,0.000108364234129096
107.902879151618,0.000105894494157198
109.153593533139,0.000103481047445664
110.418805085416,0.000101122610561372
111.698681846782,9.88179293467511e-05
112.993393803322,9.65657782502079e-05
114.303112911448,9.4364959678681e-05
115.628013120738,9.22143033549725e-05
116.968270397038,9.01126656927254e-05
118.324062745838,8.80589291946134e-05
119.695570235904,8.60520018467347e-05
121.082975023204,8.40908165445843e-05
122.486461375093,8.21743305208944e-05
123.906215694792,8.03015247887473e-05
125.34242654614,7.8471403603013e-05
126.795284678643,7.6682993925116e-05
128.264983052806,7.4935344910236e-05
129.751716865759,7.32275273939235e-05
131.255683577184,7.15586334019055e-05
132.777082935543,6.99277756670871e-05
134.316117004602,6.83340871552245e-05
135.872990190271,6.67767206004544e-05
137.447909267754,6.52548480607159e-05
139.041083409007,6.37676604697703e-05
140.652724210524,6.23143672120672e-05
142.283045721435,6.08941956987712e-05
143.932264471941,5.95063909578121e-05
145.600599502065,5.81502152290297e-05
147.28827239075,5.68249475777938e-05
148.995507285286,5.55298835026025e-05
150.722530931076,5.42643345669564e-05
152.469572701757,5.30276280297704e-05
154.236864629663,5.18191064890252e-05
156.024641436637,5.06381275311836e-05
157.833140565212,4.94840633862124e-05
159.662602210143,4.83563005994838e-05
161.513269350309,4.72542397013573e-05
163.385387780986,4.61772948859203e-05
165.27920614649,4.51248937066825e-05
167.194975973199,4.4096476764268e-05
169.132951702965,4.30914974139604e-05
171.093390726902,4.21094214701006e-05
173.076553419573,4.11497269287148e-05
175.082703173572,4.02119036815321e-05
177.112106434509,3.92954532535814e-05
179.16503273639,3.83998885279209e-05
181.241754737424,3.7524733494318e-05
183.342548256229,3.66695229949156e-05
185.46769230847,3.58338024711204e-05
187.617469143912,3.50171277308741e-05
189.79216428391,3.42190647035027e-05
191.992066559328,3.34391892140756e-05
194.217468148903,3.26770867583012e-05
196.468664618045,3.19323522778731e-05
198.745954958098,3.12045899479934e-05
201.04964162605,3.04934129675852e-05
203.380030584698,2.97984433502304e-05
205.737431343291,2.91193117252805e-05
208.122156998634,2.84556571459934e-05
210.534524276671,2.78071268831362e-05
212.974853574552,2.71733762574626e-05
215.443469003188,2.65540684403957e-05
217.940698430296,2.59488742797327e-05
220.466873523941,2.53574721309644e-05
223.022329796594,2.47795476745257e-05
225.607406649686,2.42147937587268e-05
228.22244741869,2.36629102313408e-05
230.867799418717,2.31236037807635e-05
233.543813990648,2.25965877818627e-05
236.250846547795,2.20815821415602e-05
238.989256623105,2.15783131497829e-05
241.759407916913,2.10865133343711e-05
244.561668345245,2.06059213225226e-05
247.396410088681,2.01362816952352e-05
250.264009641792,1.96773448544133e-05
253.164847863136,1.9228866893977e-05
256.099310025846,1.87906094642429e-05
259.067785868801,1.8362339645808e-05
262.070669648385,1.79438298327193e-05
265.108360190854,1.75348576033582e-05
268.181260945302,1.71352056036476e-05
271.289780037247,1.67446614376455e-05
274.434330322837,1.63630175432813e-05
277.61532944368,1.59900710960057e-05
280.833199882317,1.56256238922908e-05
284.08836901833,1.52694822373898e-05
287.381269185107,1.49214568646016e-05
290.712337727258,1.45813628101236e-05
294.082017058706,1.42490193271186e-05
297.490754721444,1.39242497931572e-05
300.939003444972,1.36068816049766e-05
304.42722120643,1.32967460957794e-05
307.955871291423,1.29936784432069e-05
311.525422355549,1.26975175788278e-05
315.136348486648,1.24081061070008e-05
318.789129267765,1.21252902171958e-05
322.484249840844,1.18489196061802e-05
326.222200971167,1.15788473949695e-05
330.003479112529,1.13149300493059e-05
333.828586473176,1.10570273118712e-05
337.698031082509,1.08050021170408e-05
341.612326858553,1.05587205231458e-05
345.571993676214,1.03180516409851e-05
349.577557436328,1.0082867567997e-05
353.629550135504,9.85304331052475e-06
357.728509936787,9.62845672850943e-06
361.874981241128,9.40898846000072e-06
366.06951475969,9.19452186797978e-06
370.312667586993,8.98494297289594e-06
374.605003274899,8.78014038930085e-06
378.947091907467,8.58000527286351e-06
383.33951017666,8.38443125934574e-06
387.782841458946,8.19331440576963e-06
392.277675892772,8.00655314325307e-06
396.824610456948,7.82404821162237e-06
401.424249049932,7.64570261641271e-06
406.077202570037,7.47142157271559e-06
410.784088996565,7.30111245537849e-06
415.545533471888,7.13468475076197e-06
420.362168384471,6.97205000424104e-06
425.234633452868,6.81312178362149e-06
430.16357581068,6.65781561943703e-06
435.149650092505,6.50604897225284e-06
440.193518520887,6.35774117981079e-06
445.295850994266,6.21281342061517e-06
450.457325175946,6.07118866837824e-06
455.678626584106,5.93279165372034e-06
460.960448682843,5.79754881840061e-06
466.303492974273,5.66538828434881e-06
471.708469091702,5.53623980949627e-06
477.176094893875,5.41003475333956e-06
482.707096560318,5.28670603984137e-06
488.302208687788,5.16618812017117e-06
493.962174387832,5.04841694118376e-06
499.687745385488,4.93332990636824e-06
505.479682119124,4.8208658486305e-06
511.338753841433,4.71096499352102e-06
517.265738721602,4.60356892848314e-06
523.261423948666,4.49862057417516e-06
529.326605836056,4.39606414738689e-06
535.462089927361,4.29584513992405e-06
541.668691103315,4.19791028465246e-06
547.947233690029,4.10220752931194e-06
554.298551568467,4.0086860062504e-06
560.723488285203,3.91729600611175e-06
567.222897164454,3.82798895573847e-06
573.797641421413,3.74071738690821e-06
580.448594276898,3.65543491112553e-06
587.176639073326,3.57209619980468e-06
593.982669392036,3.49065695744118e-06
600.867589171969,3.41107389509508e-06
607.832312829723,3.33330471372205e-06
614.877765381002,3.25730807558394e-06
622.004882563471,3.18304358620396e-06
629.214610961034,3.11047177123147e-06
636.507908129557,3.03955405568215e-06
643.885742724042,2.97025274469587e-06
651.34909462728,2.90253100128446e-06
658.898955079995,2.83635282782737e-06
666.536326812491,2.77168304575304e-06
674.262224177834,2.7084872834908e-06
682.077673286569,2.64673194561087e-06
689.983712143002,2.58638420753925e-06
697.981390783066,2.52741199030098e-06
706.071771413777,2.4697839454625e-06
714.255928554313,2.41346944103313e-06
722.534949178721,2.35843854248904e-06
730.909932860291,2.30466199486729e-06
739.381991917587,2.25211121386612e-06
747.952251562182,2.2007582633637e-06
756.621850048105,2.15057584575588e-06
765.391938823015,2.10153728337789e-06
774.263682681127,2.05361651030768e-06
783.23825991792,2.00678805084887e-06
792.316862486625,1.96102701160054e-06
801.50069615654,1.91630906556355e-06
810.790980673169,1.87261043968012e-06
820.18894992022,1.82990790663166e-06
829.695852083491,1.78817876307661e-06
839.312949816636,1.74740082713839e-06
849.041520408875,1.70755241605498e-06
858.882855954625,1.66861234991527e-06
868.838263525118,1.63055992703791e-06
878.909065341995,1.59337491728374e-06
889.096598952916,1.55703754937397e-06
899.402217409204,1.52152850796943e-06
909.827289445556,1.48682891521692e-06
920.373199661822,1.45292032075591e-06
931.041348706908,1.4197846997969e-06
941.833153464795,1.38740443521983e-06
952.750047242729,1.35576231076919e-06
963.793479961579,1.32484150546845e-06
974.964918348409,1.29462557634432e-06
986.265846131282,1.26509846301962e-06
997.69776423632,1.23624446290202e-06
1009.26219098705,1.20804823739926e-06
1020.96066230605,1.18049479497966e-06
1032.79473191895,1.1535694857519e-06
1044.76597156081,1.12725799230637e-06
1056.87597118481,1.10154632607394e-06
1069.12633917348,1.07642081639212e-06
1081.51870255229,1.05186810416142e-06
1094.05470720574,1.02787513388151e-06
1106.73601809597,1.00442914760375e-06
1119.56431948388,9.81517678870919e-07
1132.54131515281,9.59128546647731e-07
1145.66872863487,9.37249843847965e-07
1158.94830343981,9.15869938974231e-07
1172.3818032866,8.94977462619099e-07
1185.97101233767,8.74561303423884e-07
1199.71773543589,8.54610607292676e-07
1213.62379834424,8.35114765698806e-07
1227.69104798836,8.16063410149367e-07
1241.92135270178,7.9744641013666e-07
1256.31660247412,7.79253865248531e-07
1270.87870920206,7.61476102728375e-07
1285.6096069433,7.44103666720728e-07
1300.51125217341,7.27127320323542e-07
1315.58562404571,7.10538035297144e-07
1330.83472465408,6.943269873546e-07
1346.26057929891,6.78485558959748e-07
1361.86523675608,6.63005321070277e-07
1377.65076954905,6.47878045472091e-07
1393.61927422414,6.33095684769982e-07
1409.77287162897,6.18650376428768e-07
1426.11370719413,6.04534440513298e-07
1442.64395121816,5.9074036847589e-07
1459.36579915576,5.7726082270679e-07
1476.28147190939,5.64088634404867e-07
1493.39321612425,5.5121679921307e-07
1510.70330448666,5.38638468307056e-07
1528.21403602587,5.26346954430076e-07
1545.92773641948,5.1433571778981e-07
1563.84675830225,5.02598373378965e-07
1581.9734815786,4.91128672142509e-07
1600.3103137387,4.799205180871e-07
1618.8596901782,4.689679477925e-07
1637.62407452169,4.58265135944355e-07
1656.60595894992,4.4780638863518e-07
1675.80786453077,4.37586142239139e-07
1695.23234155412,4.27598960742922e-07
1714.88196987054,4.17839533118378e-07
1734.75935923393,4.08302663474789e-07
1754.86714964815,3.98983282871117e-07
1775.20801171764,3.89876431229957e-07
1795.7846470021,3.80977266321635e-07
1816.59978837533,3.72281049544518e-07
1837.65620038817,3.63783160254174e-07
1858.95667963569,3.55479071182695e-07
1880.50405512858,3.47364368832713e-07
1902.30118866895,3.39434736214598e-07
1924.35097523033,3.31685950651996e-07
1946.65634334226,3.24113892516748e-07
1969.22025547917,3.16714534322521e-07
1992.04570845387,3.09483936275599e-07
2015.13573381556,3.02418251162681e-07
2038.49339825246,2.95513722137106e-07
2062.12180399914,2.88766674325189e-07
2086.0240892485,2.8217351488578e-07
2110.2034285686,2.75730740498496e-07
2134.66303332425,2.69434918527789e-07
2159.40615210357,2.63282701343906e-07
2184.43607114943,2.57270814566511e-07
2209.7561147959,2.51396057080594e-07
2235.3696459098,2.45655306270677e-07
2261.28006633728,2.40045505217054e-07
2287.4908173557,2.34563666544537e-07
2314.00538013065,2.29206877570961e-07
2340.82727617829,2.23972282109535e-07
2367.96006783308,2.18857097583157e-07
2395.40735872088,2.13858601465242e-07
2423.1727942376,2.08974132812914e-07
2451.26006203334,2.04201091881596e-07
2479.67289250216,1.99536938282e-07
2508.41505927754,1.94979189801162e-07
2537.49037973357,1.90525419553558e-07
2566.90271549195,1.86173257287007e-07
2596.65597293487,1.81920387245901e-07
2626.75410372384,1.77764544489717e-07
2657.20110532451,1.73703517754746e-07
2688.00102153761,1.69735144011724e-07
2719.15794303602,1.65857311765301e-07
2750.67600790807,1.62067956021076e-07
2782.55940220713,1.58365060239638e-07
2814.81236050758,1.54746650592357e-07
2847.43916646725,1.51210804356499e-07
2880.4441533963,1.47755636534387e-07
2913.83170483279,1.44379308764242e-07
2947.60625512486,1.41080022036804e-07
2981.77229001967,1.37856020498515e-07
3016.3343472592,1.34705589112237e-07
3051.29701718287,1.31627046480148e-07
3086.66494333727,1.28618757200018e-07
3122.44282309286,1.25679116092466e-07
3158.63540826782,1.22806560073743e-07
3195.24750575921,1.19999559019252e-07
3232.28397818138,1.17256617330469e-07
3269.74974451177,1.14576273973792e-07
3307.64978074424,1.11957103395018e-07
3345.98912054997,1.09397707909268e-07
3384.77285594598,1.06896725890464e-07
3424.00613797143,1.04452827171555e-07
3463.69417737173,1.02064705959938e-07
3503.84224529068,9.97310934508303e-08
3544.45567397044,9.74507448495466e-08
3585.53985745982,9.52224460460198e-08
3627.10025233065,9.30450106537665e-08
3669.14237840249,9.0917276531699e-08
3711.67181947577,8.8838113359941e-08
3754.69422407334,8.68064117160156e-08
3798.21530619074,8.48210890237998e-08
3842.24084605506,8.28810868261966e-08
3886.77669089267,8.0985372615645e-08
3931.82875570577,7.91329375481131e-08
3977.40302405804,7.73227917558325e-08
4023.50554886929,7.55539738334678e-08
4070.14245321944,7.38255386464699e-08
4117.31993116168,7.2136564023897e-08
4165.04424854518,7.04861541973777e-08
4213.32174384729,6.88734262715191e-08
4262.15882901532,6.72975215412313e-08
4311.56199031823,6.57576012115094e-08
4361.53778920801,6.42528418071076e-08
4412.09286319119,6.27824448927387e-08
4463.2339267104,6.13456247086872e-08
4514.9677720361,5.99416141074865e-08
4567.30127016875,5.85696669909966e-08
4620.24137175131,5.7229051311148e-08
4673.79510799246,5.5919050809209e-08
4727.96959160039,5.46389695981463e-08
4782.77201772749,5.3388123699256e-08
4838.20966492596,5.21658456009302e-08
4894.28989611453,5.09714851060182e-08
4951.02015955635,4.98044045201002e-08
5008.40798984821,4.86639806719341e-08
5066.46100892127,4.75496082716242e-08
5125.18692705333,4.64606898856648e-08
5184.59354389291,4.53966461544262e-08
5244.68874949512,4.435690873151e-08
5305.48052536957,4.33409254269331e-08
5366.97694554048,4.23481514162673e-08
5429.18617761894,4.1378059444071e-08
5492.11648388779,4.04301301187062e-08
5555.77622239888,3.95038589413879e-08
5620.17384808319,3.85987512310531e-08
5685.31791387375,3.77143239163578e-08
5751.21707184161,3.68501057977271e-08
5817.88007434494,3.60056362258402e-08
5885.31577519145,3.51804628341132e-08
5953.53313081437,3.43741456561759e-08
6022.54120146193,3.3586256784131e-08
6092.34915240071,3.28163737756095e-08
6162.96625513294,3.20640849012441e-08
6234.40188862786,3.13289906464507e-08
6306.66554056741,3.06106966643604e-08
6379.76680860628,2.9908821827464e-08
6453.7154016467,2.92229881519903e-08
6528.52114112785,2.85528336850939e-08
6604.19396233031,2.78979962473311e-08
6680.74391569562,2.72581308596521e-08
6758.18116816111,2.66328936160398e-08
6836.51600451024,2.60219496794609e-08
6915.75882873853,2.54249723187473e-08
6995.92016543537,2.48416452974833e-08
7077.01066118189,2.4271656304107e-08
7159.04108596489,2.37146989455587e-08
7242.02233460732,2.31704777867834e-08
7325.96542821523,2.26387027713992e-08
7410.88151564157,2.21190879374227e-08
7496.78187496688,2.16113569014845e-08
7583.67791499719,2.11152365958698e-08
7671.5811767793,2.06304633139242e-08
7760.50333513357,2.01567787804875e-08
7850.45620020451,1.96939294173393e-08
7941.45171902934,1.92416664111124e-08
8033.50197712473,1.87997495134436e-08
8126.61920009195,1.83679415761288e-08
8220.81575524054,1.79460135646039e-08
8316.10415323096,1.75337383852821e-08
8412.49704973612,1.71308942945861e-08
8510.00724712225,1.67372694851972e-08
8608.64769614924,1.63526511121862e-08
8708.43149769072,1.59768346081116e-08
8809.37190447399,1.56096174733709e-08
8911.4823228402,1.5250804042744e-08
9014.77631452492,1.49002038148941e-08
9119.2675984593,1.45576267072789e-08
9224.97005259217,1.42228921911576e-08
9331.89771573324,1.38958176407827e-08
9440.0647894176,1.35762326970878e-08
9549.48563979197,1.3263962684848e-08
9660.17479952265,1.29588416328413e-08
9772.14696972573,1.26607072089305e-08
9885.41702191957,1.23693982192389e-08
10000,1.20847603750428e-08


==> tikzfigs/data/d_inf_8_90_ff.dat <==
0.1,0.658187915445085
0.101159111222383,0.655296934482497
0.102331657833024,0.652410862612378
0.103517795563018,0.649531770505064
0.104717681948552,0.646661888674565
0.105931476351837,0.643803620130688
0.107159339982267,0.640959554215115
0.108401435917833,0.638132481764019
0.109657929126781,0.635325411761922
0.110928986489522,0.632541589677736
0.112214776820798,0.629784517704672
0.1135154708921,0.627057977162015
0.114831241454351,0.624366053359318
0.11616226326085,0.621713163273327
0.117508713090481,0.619104086445883
0.11887076977119,0.61654399957803
0.120248614203741,0.614038515372314
0.121642429385737,0.611593726262427
0.123052400435926,0.609216253766816
0.124478714618791,0.606913304310096
0.125921561369415,0.604692732471268
0.127381132318648,0.602563112737347
0.128857621318552,0.600533820959729
0.130351224468151,0.598615126819586
0.131862140139475,0.59681829869542
0.133390569003906,0.595155722372918
0.134936714058831,0.593641035020313
0.136500780654601,0.592289275740007
0.138082976521809,0.591117053758154
0.139683511798874,0.590142734877397
0.141302599059953,0.589386646131751
0.142940453343176,0.588871297573834
0.144597292179202,0.588621618710578
0.146273335620113,0.588665205194623
0.14796880626864,0.589032568884133
0.149683929307726,0.589757381219853
0.151418932530435,0.590876695970492
0.153174046370208,0.592431132738071
0.154949503931463,0.594464997224584
0.156745541020559,0.597026308258595
0.158562396177114,0.600166695205053
0.160400310705682,0.603941123034744
0.162259528707809,0.608407396615736
0.164140297114447,0.613625391555251
0.166042865718753,0.619655957286656
0.167967487209265,0.626559440460406
0.169914417203463,0.634393784698176
0.171883914281715,0.643212178180378
0.173876240021625,0.653060245070978
0.175891659032773,0.663972811772708
0.177930438991858,0.675970324957475
0.179992850678248,0.689055054352539
0.182079168009946,0.703207276508935
0.184189668079971,0.718381700827734
0.186324631193156,0.734504457759619
0.18848434090338,0.751471010536865
0.190669084051225,0.769145363658823
0.192879150802078,0.78736091151911
0.195114834684662,0.805923189902136
0.197376432630026,0.824614658613528
0.199664245010979,0.843201461349328
0.201978575681988,0.86144189591929
0.204319732019527,0.879096111189534
0.206688024962908,0.895936360459918
0.209083769055575,0.911757018986153
0.21150728248688,0.926383543567676
0.213958887134342,0.939679627912876
0.216438908606402,0.951551983454771
0.218947676285662,0.961952427052326
0.221485523372636,0.970877245872291
0.224052786930002,0.978364090993462
0.226649807927369,0.984486883871924
0.229276931286565,0.989349374681128
0.231934505927443,0.993078056352639
0.234622884814226,0.995815117638181
0.237342425002387,0.997712031032239
0.240093487686065,0.998924243096738
0.242876438246045,0.999607293436741
0.245691646298279,0.999914558817903
0.24853948574298,0.999996719060771
0.25142033481428,0.999997017099212
0.254334576130465,0.999915941983903
0.257282596744793,0.999603724275173
0.260264788196901,0.998894569346611
0.263281546564802,0.997610448547393
0.266333272517498,0.995559669190629
0.269420371368188,0.992537059573793
0.272543253128103,0.988326047852528
0.275702332560958,0.98270286276658
0.278898029238044,0.975442967749379
0.282130767593947,0.96632965471392
0.285400976982924,0.95516447863033
0.288709091735924,0.941778933386499
0.292055551218275,0.926046494256413
0.295440799888038,0.907893936001961
0.298865287355038,0.887310734770175
0.302329468440578,0.86435542241808
0.305833803237843,0.83915800375113
0.309378757173014,0.811917952846399
0.312964801067075,0.782897815668463
0.316592411198352,0.752412971465366
0.320262069365765,0.720818540862931
0.32397426295282,0.688494683855987
0.327729484992338,0.655831556272919
0.331528234231942,0.623214998193895
0.335371015200293,0.591013684126335
0.339258338274099,0.559568089945729
0.343190719745904,0.529181351313863
0.347168681892656,0.500111986265178
0.351192753045073,0.472568529848199
0.355263467657814,0.446706286484721
0.359381366380463,0.422626500995327
0.363546996129332,0.400378167495988
0.367760910160103,0.379962422918421
0.372023668141307,0.361339105304849
0.376335836228653,0.344434743644207
0.380697987140229,0.329151100014428
0.385110700232557,0.315373435941813
0.38957456157755,0.302977873968637
0.394090164040345,0.291837486884576
0.398658107358044,0.281826993445148
0.403278998219371,0.272826124925215
0.407953450345245,0.26472183884743
0.412682084570295,0.257409604105776
0.417465528925314,0.250793984225779
0.422304418720667,0.244788721668547
0.427199396630678,0.239316490749591
0.432151112778976,0.234308449620199
0.43716022482485,0.229703688186721
0.44222739805059,0.225448641088317
0.447353305449847,0.22149651333013
0.452538627817017,0.217806750338988
0.457784053837662,0.214344573163975
0.463090280179974,0.21108059233333
0.468458011587305,0.207990509671115
0.473887960971765,0.205054915526362
0.479380849508911,0.202259188928937
0.484937406733524,0.199593509911203
0.490558370636505,0.197052996563282
0.496244487762892,0.194637984454224
0.501996513311008,0.192354473192726
0.507815211232767,0.190214774708114
0.513701354335134,0.188238411209009
0.519655724382766,0.186453329044078
0.525679112201842,0.184897519729294
0.531772317785097,0.183621173856778
0.53793615039807,0.18268954108683
0.544171428686589,0.182186734786513
0.550478980785497,0.182220809247229
0.556859644428641,0.182930557779821
0.563314267060135,0.184494637365517
0.569843705946914,0.187143819756631
0.576448828292588,0.191177380641129
0.583130511352622,0.196984799551234
0.58988964255085,0.205073872992913
0.596727119597331,0.216105622308768
0.603643850607587,0.230934124646382
0.610640754223204,0.250643960110838
0.617718759733849,0.276566794160512
0.624878807200689,0.310239249899982
0.632121847581245,0.353238864782867
0.639448842855694,0.406821251449199
0.646860766154633,0.471324611222322
0.654358601888323,0.545461659377189
0.661943345877439,0.625854909908609
0.669616005485322,0.70727433033762
0.677377599751775,0.783744308163019
0.685229159528406,0.850100250153058
0.693171727615541,0.90322474712796
0.701206358900718,0.942430638177138
0.7093341204988,0.969019955161757
0.717556091893693,0.985434656314825
0.725873365081725,0.994436232884292
0.734287044716676,0.998556906791253
0.742798248256492,0.999867170068965
0.751408106111697,0.999999027482323
0.760117761795533,0.999636803366197
0.768928372075831,0.997546420158437
0.777841107128649,0.991787088962778
0.786857150693685,0.979699514531175
0.795977700231498,0.957802573190278
0.805203967082548,0.922058755811336
0.814537176628074,0.868775395226573
0.823978568452852,0.796278583579264
0.833529396509819,0.706896495142085
0.843190929286626,0.607827102725422
0.852964449974102,0.509348966693712
0.862851256636689,0.420869572200583
0.872852662384838,0.347706261924994
0.882969995549409,0.290707539729288
0.893204599858097,0.247920922230405
0.903557834613893,0.21643011062573
0.914031074875623,0.193446936999091
0.924625711640574,0.176714957165443
0.935343152029238,0.164547438137049
0.9461848194722,0.155734251559333
0.957152153899186,0.149428781255813
0.968246611930312,0.145053473063915
0.979469667069539,0.142231702650587
0.99082280990038,0.140743620146873
1.00230754828387,0.140502135381937
1.01392540755882,0.14154678990885
1.02567793074442,0.144056104355525
1.03756667874519,0.148382952428529
1.04959323055823,0.155123322976431
1.061759183483,0.165237692276574
1.07406615333343,0.180256760017581
1.08651577465254,0.202614602989614
1.0991097009295,0.236132703592066
1.11184960481927,0.286514185335109
1.12473717836475,0.361098599536072
1.13777413322149,0.465826138422217
1.15096220088503,0.597325961401271
1.16430313292088,0.735607348317855
1.17779870119712,0.852232927782105
1.19145069811978,0.930742271705228
1.20526093687084,0.973639095173803
1.21923125164911,0.992660749113726
1.23336349791378,0.998972540131871
1.24765955263087,0.999997308733024
1.26212131452255,0.999620574935405
1.27675070431927,0.995553491073863
1.29154966501488,0.980874883151113
1.30652016212472,0.943613250388999
1.32166418394661,0.868149180931389
1.33698374182495,0.747098815172815
1.35248087041788,0.598850915636266
1.36815762796747,0.460389778288944
1.38401609657313,0.355454307040567
1.4000583824681,0.284730957087938
1.4162866162992,0.239141340167317
1.43270295340983,0.209970874963577
1.44930957412622,0.191319631284782
1.46610868404698,0.179642558406202
1.4831025143361,0.17295211089534
1.50029332201922,0.170285436841437
1.51768339028341,0.171460794558949
1.53527502878042,0.177089585644431
1.55307057393346,0.188887555283583
1.57107238924745,0.210465144628468
1.58928286562298,0.248929013476942
1.60770442167382,0.317278519035477
1.62633950404819,0.433974740692336
1.64519058775366,0.605214320283278
1.6642601764859,0.788602058027676
1.6835508029612,0.917316159139718
1.70306502925284,0.977309223714855
1.72280544713139,0.996505685332981
1.74277467840892,0.999942804330214
1.76297537528721,0.999665244743573
1.78341022071001,0.993319940739693
1.80408192871938,0.963856548848043
1.82499324481615,0.879596605929028
1.84614694632455,0.724228732416552
1.86754584276108,0.544839914990098
1.88919277620767,0.401173888662539
1.91109062168914,0.304489981606369
1.93324228755505,0.241169285080903
1.95565071586595,0.198118853458662
1.97831888278416,0.167273727147931
2.00124979896904,0.144081624382272
2.0244465099768,0.125946781039757
2.04791209666509,0.111326702411906
2.07164967560207,0.0992587069056753
2.09566239948043,0.0891125270851816
2.11995345753607,0.0804572726875265
2.14452607597167,0.0729870296753205
2.16938351838518,0.0664774854015997
2.19452908620331,0.0607595971964454
2.21996611911995,0.0557029903031934
2.24569799553977,0.0512051207317514
2.27172813302691,0.0471839760129373
2.29805998875885,0.0435730189277521
2.32469705998565,0.0403175963043586
2.35164288449435,0.0373723311164662
2.37890104107889,0.0346991909812797
2.40647515001542,0.0322660324002105
2.43436887354311,0.0300454863823505
2.46258591635055,0.0280140934975509
2.49113002606779,0.0261516241612985
2.52000499376409,0.0244405385089398
2.54921465445142,0.0228655528668001
2.5787628875938,0.0214132886086512
2.60865361762255,0.0200719853832139
2.63889081445751,0.0188312651394574
2.66947849403432,0.0176819366040945
2.70042071883777,0.0166158322420041
2.73172159844138,0.0156256715008631
2.76338529005317,0.0147049454751106
2.79541599906786,0.0138478191394763
2.82781797962534,0.0130490480821836
2.86059553517574,0.0123039072723538
2.89375301905095,0.0116081298683999
2.92729483504282,0.0109578544460037
2.96122543798803,0.0103495793190713
2.99554933435981,0.00978012286235776
3.0302710828664,0.00924658893341706
3.06539529505653,0.00874633664419198
3.10092663593193,0.00827695385654995
3.13686982456688,0.00783623387730927
3.17322963473498,0.00742215491137033
3.21001089554317,0.00703286190003087
3.24721849207313,0.00666665042826021
3.28485736603004,0.00632195243183361
3.32293251639897,0.00599732347457101
3.36144900010876,0.00569143139888729
3.40041193270371,0.00540304618057754
3.43982648902292,0.00513103084215197
3.47969790388769,0.00487433329883692
3.52003147279668,0.00463197902817362
3.56083255262928,0.00440306446847502
3.60210656235707,0.00418675106364056
3.64385898376354,0.00398225988231399
3.68609536217216,0.00378886674838005
3.72882130718284,0.00360589782755467
3.772042493417,0.00343272562152273
3.81576466127125,0.00326876532687695
3.85999361767977,0.00311347152114397
3.90473523688556,0.00296633514255633
3.94999546122065,0.00282688073404212
3.99578030189527,0.00269466392523415
4.04209583979631,0.00256926912921178
4.08894822629486,0.0024503074332437
4.13634368406328,0.00233741466504334
4.18428850790158,0.00223024961802204
4.23278906557355,0.0021284924207677
4.28185179865241,0.00203184303751162
4.3314832233764,0.00194001988770969
4.38168993151419,0.00185275857406463
4.4324785912404,0.00176981070939101
4.48385594802119,0.00169094283367151
4.53582882551019,0.00161593541350141
4.58840412645476,0.00154458191687356
4.64158883361278,0.00147668795692721
4.69539001068006,0.00141207049889142
4.7498148032285,0.00135055712498769
4.80487043965513,0.0012919853525454
4.86056423214214,0.00123620200101346
4.91690357762803,0.0011830626039449
4.97389595879006,0.00113243086238105
5.03154894503805,0.00108417813637768
5.08987019351968,0.00103818297170269
5.14886745013749,0.000994330658991214
5.20854855057766,0.000952512822877659
5.26892142135067,0.000912627038833998
5.32999408084409,0.000874576475637924
5.3917746403875,0.000838269561563158
5.45427130532983,0.000803619672544259
5.51749237612913,0.000770544840713154
5.58144624945496,0.000738967481828984
5.64614141930367,0.000708814140247604
5.71158647812643,0.000680015250180289
5.7777901179705,0.000652504912092594
5.84476113163363,0.000626220683182917
5.91250841383188,0.000601103380961415
5.98104096238094,0.000577096899028858
6.05036787939122,0.00055414803421801
6.1204983724767,0.000532206324329475
6.19144175597784,0.000511223895745713
6.26320745219869,0.000491155320264886
6.33580499265825,0.000471957480541725
6.40924401935645,0.000453589443568012
6.48353428605472,0.000436012341667642
6.55868565957143,0.000419189260517488
6.63470812109235,0.000403085133740962
6.71161176749628,0.000387666643652642
6.78940681269611,0.000372902127763541
6.8681035889953,0.000358761490681712
6.94771254846024,0.000345216121069286
7.02824426430835,0.000332238813341131
7.10970943231244,0.000319803693810043
7.19211887222119,0.000307886151005043
7.27548352919623,0.000296462769906485
7.35981447526577,0.000285511269860055
7.44512291079514,0.000275010445946045
7.53142016597437,0.000264940113597125
7.618717702323,0.000255281056268565
7.7070271142123,0.000246014975980953
7.79636013040523,0.000237124446564256
7.88672861561415,0.000228592869444056
7.97814457207662,0.000220404431822596
8.0706201411495,0.000212544067113142
8.16416760492147,0.000204997417498623
8.25879938784427,0.000197750798491536
8.35452805838287,0.000190791165380374
8.45136633068472,0.000184106081454944
8.54932706626838,0.000177683687909224
8.64842327573172,0.000171512675327969
8.74866812047991,0.000165582256666844
8.85007491447343,0.000159882141642621
8.9526571259964,0.000154402512455718
9.05642837944529,0.000149134000770534
9.16140245713852,0.000144067665883461
9.26759330114688,0.000139194974014839
9.37501501514529,0.000134507778662036
9.48368186628592,0.000129998301955949
9.59360828709314,0.00012565911696714
9.7048088773803,0.000121483130909247
9.81729840618884,0.000117463569192434
9.93109181374979,0.000113593960280398
10.0462042134681,0.00010986812130827
10.16265089393,0.000106280144420962
10.2804473209331,0.000102824383794143
10.3996091395412,9.94954433006903e-05
10.5201521761616,9.62881647898011e-05
10.6420924406472,9.31976169461775e-05
10.7654461284232,9.02190846984778e-05
10.8902296226373,8.73480591493354e-05
11.0164594963366,8.45802279992156e-05
11.1441525146679,8.19114664388623e-05
11.2733256371049,7.93378284857303e-05
11.4039960197003,7.68555387427324e-05
11.5361810173648,7.44609845558786e-05
11.6698981861715,7.21507085520996e-05
11.8051652856881,6.99214015369306e-05
11.9420002813353,6.77698957344253e-05
12.0804213467733,6.5693158351066e-05
12.2204468663149,6.3688285448654e-05
12.3620954373677,6.17524961092019e-05
12.5053858729039,5.98831268783259e-05
12.650337203959,5.80776264727536e-05
12.7969686821594,5.63335507386347e-05
12.9452997822792,5.46485578480555e-05
13.0953502048267,5.30204037233932e-05
13.2471398786612,5.1446937675285e-05
13.4006889636395,4.99260982471598e-05
13.5560178532937,4.84559092535192e-05
13.7131471775395,4.70344760037084e-05
13.8720978054162,4.56599817018181e-05
14.0328908478587,4.43306840140478e-05
14.195547660501,4.30449117954667e-05
14.3600898465126,4.18010619686334e-05
14.5265392594678,4.059759654596e-05
14.6949180062482,3.94330397900336e-05
14.8652484499786,3.83059755040073e-05
15.0375532129974,3.72150444469684e-05
15.211855179861,3.61589418673335e-05
15.3881775003835,3.51364151489562e-05
15.5665435927106,3.41462615650365e-05
15.7469771464309,3.31873261337721e-05
15.9295021257212,3.22584995717523e-05
16.1141427725302,3.13587163397464e-05
16.3009236097974,3.04869527773927e-05
16.4898694447106,2.96422253215213e-05
16.6810053720006,2.88235888050564e-05
16.8743567772738,2.80301348320364e-05
17.0699493403841,2.72609902258447e-05
17.2678090388436,2.65153155466626e-05
17.4679621512725,2.57923036751079e-05
17.6704352608895,2.5091178459127e-05
17.8752552590424,2.44111934205596e-05
18.0824493487795,2.37516305198729e-05
18.2920450484629,2.31117989749832e-05
18.504070195423,2.2491034132177e-05
18.7185529496558,2.18886963871982e-05
18.935521797563,2.1304170153678e-05
19.1550055557353,2.0736862876494e-05
19.3770333747799,2.01862040889006e-05
19.6016347431919,1.96516445101549e-05
19.8288394912707,1.9132655183215e-05
20.0586777950823,1.86287266493583e-05
20.2911801804668,1.81393681589553e-05
20.5263775270925,1.76641069163119e-05
20.7643010725577,1.72024873571107e-05
21.0049824165392,1.6754070457173e-05
21.2484535249888,1.63184330706741e-05
21.4947467343798,1.58951672971305e-05
21.7438947560008,1.54838798748042e-05
21.9959306803007,1.50841916014177e-05
22.2508879812837,1.46957367773358e-05
22.5088005209546,1.43181626751065e-05
22.7697025538168,1.39511290292081e-05
23.0336287314213,1.35943075483208e-05
23.3006141069692,1.32473814489264e-05
23.5706941399673,1.2910045007083e-05
23.8439047009372,1.25820031299885e-05
24.1202820761801,1.22629709454413e-05
24.3998629725955,1.19526734080976e-05
24.6826845225569,1.16508449225625e-05
24.9687842888433,1.13572289816315e-05
25.2582002696278,1.10715778201872e-05
25.5509709035251,1.07936520832255e-05
25.8471350746956,1.05232205070301e-05
26.1467321180109,1.02600596142466e-05
26.4498018242772,1.00039534211489e-05
26.7563844455205,9.75469315680192e-06
27.0665207003324,9.51207699409769e-06
27.3802517792786,9.27590979079707e-06
27.6976193503689,9.04600284277789e-06
28.018665564592,8.82217364541026e-06
28.3434330615131,8.60424566576721e-06
28.6719649749377,8.39204812373777e-06
29.0043049386399,8.18541578194236e-06
29.3404970921579,7.98418874376177e-06
29.680586086656,7.78821226006152e-06
30.0246170908555,7.59733654289565e-06
30.3726357970331,7.4114165871823e-06
30.72468842709,7.23031199931256e-06
31.0808217386906,7.05388683225516e-06
31.4410830314726,6.88200942736652e-06
31.8055201533292,6.71455226261098e-06
32.1741815067637,6.551391806364e-06
32.5471160553185,6.39240837714381e-06
32.9243733300777,6.23748600856504e-06
33.3060034362459,6.0865123199383e-06
33.6920570598027,5.93937839140978e-06
34.0825854742345,5.79597864431803e-06
34.4776405473446,5.65621072580022e-06
34.8772747481418,5.51997539823335e-06
35.2815411538088,5.38717643225515e-06
35.6904934567523,5.25772050452694e-06
36.1041859717334,5.13151709910335e-06
36.5226736430818,5.00847841240688e-06
36.946012051993,4.88851926193027e-06
37.3742574239106,4.77155699819804e-06
37.8074666359935,4.6575114204542e-06
38.24569722467,4.54630469493916e-06
38.6890073932798,4.43786127645806e-06
39.1374560198038,4.33210783294177e-06
39.5911026646846,4.22897317272765e-06
40.0500075787361,4.12838817443263e-06
40.5142317111465,4.0302857193323e-06
40.9838367175726,3.93460062652174e-06
41.4588849683291,3.84126959007987e-06
41.9394395566719,3.75023111876969e-06
42.4255643071778,3.66142547785816e-06
42.9173237842216,3.57479463268219e-06
43.4147833005509,3.49028219494026e-06
43.9180089259609,3.40783337018727e-06
44.4270674960688,3.32739490776899e-06
44.9420266211914,3.24891505191817e-06
45.462954695324,3.17234349534199e-06
45.9899209052244,3.09763133376921e-06
46.5229952396019,3.02473102229941e-06
47.0622484984128,2.95359633370403e-06
47.6077523022637,2.88418231723263e-06
48.1595791019235,2.81644525984367e-06
48.7178021879463,2.7503426482559e-06
49.2824957004051,2.68583313232078e-06
49.8537346387389,2.62287648966083e-06
50.4315948717136,2.56143359172853e-06
51.0161531474983,2.50146637077043e-06
51.6074871038591,2.44293778796443e-06
52.2056752784698,2.3858118027743e-06
52.8107971193433,2.33005334312597e-06
53.4229329953835,2.27562827667658e-06
54.0421642070592,2.22250338309599e-06
54.6685729972018,2.17064632727462e-06
55.302242561929,2.12002563319807e-06
55.9432570616938,2.07061065879108e-06
56.5917016324624,2.02237157201363e-06
57.2476623970218,1.97527932686683e-06
57.9112264764176,1.92930564100705e-06
58.5824820015254,1.88442297369329e-06
59.2615181247555,1.84060450423202e-06
59.9484250318941,1.79782411182899e-06
60.6432939540806,1.75605635522213e-06
61.3462171799251,1.71527645370547e-06
62.057288067765,1.67546026815402e-06
62.776601058065,1.63658428310491e-06
63.5042516859596,1.59862558917712e-06
64.2403365939419,1.56156186613091e-06
64.9849535446989,1.52537136622774e-06
65.7382014340959,1.49003289849527e-06
66.5001803043112,1.45552581319018e-06
67.2709913571234,1.42182998698051e-06
68.0507369673521,1.38892580805412e-06
68.839520696455,1.35679416249358e-06
69.6374473062822,1.32541642032136e-06
70.4446227729904,1.29477442251733e-06
71.2611543011175,1.26485046796899e-06
72.0871503378214,1.23562730122348e-06
72.9227205872831,1.20708810037569e-06
73.7679760252773,1.17921646530717e-06
74.6230289139111,1.15199640635827e-06
75.4879928165343,1.12541233332404e-06
76.3629826128224,1.09944904480334e-06
77.248114514034,1.07409171775209e-06
78.1435060784454,1.04932589762684e-06
79.0492762269642,1.02513748817377e-06
79.9655452589235,1.00151274242271e-06
80.8924348680594,9.78438253112796e-07
81.8300681586739,9.55900944060358e-07
82.7785696619847,9.33888061187915e-07
83.7380653526649,9.12387164277101e-07
84.708682665574,8.9138611864745e-07
85.6905505126835,8.70873087290615e-07
86.6837993001977,8.50836523008369e-07
87.6885609458743,8.31265161101592e-07
88.704968896544,8.12148011881224e-07
89.7331581458352,7.93474353599162e-07
90.7732652521022,7.75233725738702e-07
91.8254283565628,7.5741592200428e-07
92.889787201645,7.40010983944932e-07
93.9664831495469,7.23009194798498e-07
95.0556592010119,7.06401073045417e-07
96.157460014321,6.90177366399413e-07
97.2720319245054,6.74329046361368e-07
98.3995229627823,6.58847302145012e-07
99.5400828762152,6.4372353535731e-07
100.693863147603,6.28949354622041e-07
101.861017015598,6.14516570285959e-07
103.041699495059,6.00417189411737e-07
104.23606739764,5.86643410884998e-07
105.444279352617,5.73187620594705e-07
106.666495827954,5.60042386459301e-07
107.902879151618,5.47200454519469e-07
109.153593533139,5.34654743732354e-07
110.418805085416,5.22398342389307e-07
111.698681846782,5.10424503394893e-07
112.993393803322,4.98726640422926e-07
114.303112911448,4.87298323788453e-07
115.628013120738,4.76133276923247e-07
116.968270397038,4.65225372031605e-07
118.324062745838,4.54568627019514e-07
119.695570235904,4.44157201516536e-07
121.082975023204,4.3398539351384e-07
122.486461375093,4.24047636027429e-07
123.906215694792,4.14338493728938e-07
125.34242654614,4.04852659764619e-07
126.795284678643,3.95584952557096e-07
128.264983052806,3.86530312868945e-07
129.751716865759,3.77683800648266e-07
131.255683577184,3.69040592274208e-07
132.777082935543,3.60595977814681e-07
134.316117004602,3.52345358056662e-07
135.872990190271,3.44284241812138e-07
137.447909267754,3.36408243606702e-07
139.041083409007,3.28713080843265e-07
140.652724210524,3.21194571437103e-07
142.283045721435,3.13848631298293e-07
143.932264471941,3.06671272148915e-07
145.600599502065,2.99658599007448e-07
147.28827239075,2.92806808259344e-07
148.995507285286,2.86112184974375e-07
150.722530931076,2.79571101293876e-07
152.469572701757,2.73180014043548e-07
154.236864629663,2.66935462807218e-07
156.024641436637,2.60834067949945e-07
157.833140565212,2.54872528647493e-07
159.662602210143,2.49047621072828e-07
161.513269350309,2.43356196505176e-07
163.385387780986,2.37795179537896e-07
165.27920614649,2.32361566452692e-07
167.194975973199,2.27052423271305e-07
169.132951702965,2.21864884400145e-07
171.093390726902,2.16796150820134e-07
173.076553419573,2.11843488543304e-07
175.082703173572,2.07004227088365e-07
177.112106434509,2.02275758067667e-07
179.16503273639,1.97655533503077e-07
181.241754737424,1.93141064541409e-07
183.342548256229,1.8872992019473e-07
185.46769230847,1.84419725520647e-07
187.617469143912,1.80208161059446e-07
189.79216428391,1.76092960631445e-07
191.992066559328,1.72071910758855e-07
194.217468148903,1.68142849209297e-07
196.468664618045,1.64303663699877e-07
198.745954958098,1.60552290864091e-07
201.04964162605,1.56886715034854e-07
203.380030584698,1.53304967060062e-07
205.737431343291,1.49805123402057e-07
208.122156998634,1.46385305001216e-07
210.534524276671,1.430436759539e-07
212.974853574552,1.39778442925624e-07
215.443469003188,1.36587854023868e-07
217.940698430296,1.33470197589597e-07
220.466873523941,1.30423801664388e-07
223.022329796594,1.27447032650944e-07
225.607406649686,1.24538294645693e-07
228.22244741869,1.21696028737253e-07
230.867799418717,1.18918711667459e-07
233.543813990648,1.16204855349042e-07
236.250846547795,1.13553006101457e-07
238.989256623105,1.1096174353403e-07
241.759407916913,1.08429680058238e-07
244.561668345245,1.05955459983136e-07
247.396410088681,1.03537758812274e-07
250.264009641792,1.01175282509662e-07
253.164847863136,9.88667668919104e-08
256.099310025846,9.66109767288701e-08
259.067785868801,9.44067052159318e-08
262.070669648385,9.22527732879442e-08
265.108360190854,9.01480290788484e-08
268.181260945302,8.80913470265081e-08
271.289780037247,8.60816275524902e-08
274.434330322837,8.4117796225449e-08
277.61532944368,8.21988033864466e-08
280.833199882317,8.03236234758835e-08
284.08836901833,7.84912543090297e-08
287.381269185107,7.67007169427708e-08
290.712337727258,7.4951054810902e-08
294.082017058706,7.32413331261428e-08
297.490754721444,7.15706388766349e-08
300.939003444972,6.99380796355296e-08
304.42722120643,6.83427837743232e-08
307.955871291423,6.67838993468789e-08
311.525422355549,6.52605942342809e-08
315.136348486648,6.37720551319081e-08
318.789129267765,6.23174875359194e-08
322.484249840844,6.08961150941189e-08
326.222200971167,5.95071793560105e-08
330.003479112529,5.81499389043247e-08
333.828586473176,5.68236698751733e-08
337.698031082509,5.55276644967494e-08
341.612326858553,5.42612313510035e-08
345.571993676214,5.30236948549703e-08
349.577557436328,5.18143950904901e-08
353.629550135504,5.06326869382155e-08
357.728509936787,4.94779402030438e-08
361.874981241128,4.83495391406956e-08
366.06951475969,4.72468820379519e-08
370.312667586993,4.6169381026772e-08
374.605003274899,4.51164615944099e-08
378.947091907467,4.40875624590094e-08
383.33951017666,4.30821350855128e-08
387.782841458946,4.20996435946417e-08
392.277675892772,4.11395643417204e-08
396.824610456948,4.02013855795965e-08
401.424249049932,3.92846073232875e-08
406.077202570037,3.8388741022489e-08
410.784088996565,3.75133093652236e-08
415.545533471888,3.66578458760694e-08
420.362168384471,3.58218946380424e-08
425.234633452868,3.50050104475195e-08
430.16357581068,3.42067579593016e-08
435.149650092505,3.34267119911833e-08
440.193518520887,3.26644570370029e-08
445.295850994266,3.19195870363546e-08
450.457325175946,3.11917052598266e-08
455.678626584106,3.04804240639621e-08
460.960448682843,2.97853645252934e-08
466.303492974273,2.91061565166625e-08
471.708469091702,2.84424383670566e-08
477.176094893875,2.7793856572803e-08
482.707096560318,2.71600657827483e-08
488.302208687788,2.6540728525291e-08
493.962174387832,2.59355150741896e-08
499.687745385488,2.53441031071153e-08
505.479682119124,2.47661777997418e-08
511.338753841433,2.4201431402056e-08
517.265738721602,2.36495633338452e-08
523.261423948666,2.31102797996059e-08
529.326605836056,2.25832936361725e-08
535.462089927361,2.20683243491557e-08
541.668691103315,2.15650978315766e-08
547.947233690029,2.10733462181114e-08
554.298551568467,2.05928077674865e-08
560.723488285203,2.0123226641365e-08
567.222897164454,1.96643530269454e-08
573.797641421413,1.92159425674138e-08
580.448594276898,1.87777567205979e-08
587.176639073326,1.83495621560596e-08
593.982669392036,1.79311311233928e-08
600.867589171969,1.75222408494236e-08
607.832312829723,1.71226737518756e-08
614.877765381002,1.6732217221435e-08
622.004882563471,1.63506634788519e-08
629.214610961034,1.59778094867427e-08
636.507908129557,1.56134567986654e-08
643.885742724042,1.52574116171601e-08
651.34909462728,1.49094844334949e-08
658.898955079995,1.45694901606507e-08
666.536326812491,1.42372477712225e-08
674.262224177834,1.39125806931044e-08
682.077673286569,1.35953159938986e-08
689.983712143002,1.32852850449561e-08
697.981390783066,1.29823227761177e-08
706.071771413777,1.26862679627942e-08
714.255928554313,1.23969631607551e-08
722.534949178721,1.21142544912099e-08
730.909932860291,1.18379915107222e-08
739.381991917587,1.15680273188094e-08
747.952251562182,1.13042181104842e-08
756.621850048105,1.10464237239164e-08
765.391938823015,1.07945068359256e-08
774.263682681127,1.05483336802373e-08
783.23825991792,1.03077730051488e-08
792.316862486625,1.00726971184865e-08
801.50069615654,9.84298082823558e-09
810.790980673169,9.61850184559157e-09
820.18894992022,9.39914093745869e-09
829.695852083491,9.18478132463609e-09
839.312949816636,8.9753090441368e-09
849.041520408875,8.77061256023724e-09
858.882855954625,8.5705829781317e-09
868.838263525118,8.37511401158185e-09
878.909065341995,8.18410171330719e-09
889.096598952916,7.99744429241743e-09
899.402217409204,7.81504256490755e-09
909.827289445556,7.63679956663672e-09
920.373199661822,7.46262036640696e-09
931.041348706908,7.29241240443363e-09
941.833153464795,7.12608517207482e-09
952.750047242729,6.96355008154976e-09
963.793479961579,6.80472072719268e-09
974.964918348409,6.64951262617886e-09
986.265846131282,6.49784327704425e-09
997.69776423632,6.34963187710332e-09
1009.26219098705,6.20479975555709e-09
1020.96066230605,6.06326973958958e-09
1032.79473191895,5.92496665532526e-09
1044.76597156081,5.78981685884858e-09
1056.87597118481,5.65774846411029e-09
1069.12633917348,5.52869132555596e-09
1081.51870255229,5.40257665224659e-09
1094.05470720574,5.27933745625523e-09
1106.73601809597,5.15890815236662e-09
1119.56431948388,5.04122464337251e-09
1132.54131515281,4.9262244539152e-09
1145.66872863487,4.81384630152028e-09
1158.94830343981,4.70403049835616e-09
1172.3818032866,4.59671853814014e-09
1185.97101233767,4.49185340295519e-09
1199.71773543589,4.38937927546018e-09
1213.62379834424,4.2892417085069e-09
1227.69104798836,4.19138742124357e-09
1241.92135270178,4.0957642751002e-09
1256.31660247412,4.00232151630654e-09
1270.87870920206,3.91100939639273e-09
1285.6096069433,3.82177929492301e-09
1300.51125217341,3.73458383999742e-09
1315.58562404571,3.64937664824966e-09
1330.83472465408,3.56611230547267e-09
1346.26057929891,3.48474658240822e-09
1361.86523675608,3.40523611737697e-09
1377.65076954905,3.32753873573598e-09
1393.61927422414,3.25161309194194e-09
1409.77287162897,3.17741864223071e-09
1426.11370719413,3.10491613807566e-09
1442.64395121816,3.03406693260442e-09
1459.36579915576,2.96483326170894e-09
1476.28147190939,2.89717830946652e-09
1493.39321612425,2.83106619573178e-09
1510.70330448666,2.76646158068868e-09
1528.21403602587,2.7033302768003e-09
1545.92773641948,2.64163855623264e-09
1563.84675830225,2.58135372890338e-09
1581.9734815786,2.52244363004305e-09
1600.3103137387,2.4648768865808e-09
1618.8596901782,2.40862297531135e-09
1637.62407452169,2.35365192309427e-09
1656.60595894992,2.29993455006615e-09
1675.80786453077,2.24744210287053e-09
1695.23234155412,2.196146807226e-09
1714.88196987054,2.14602137103404e-09
1734.75935923393,2.09703897856217e-09
1754.86714964815,2.04917373745911e-09
1775.20801171764,2.0024001077703e-09
1795.7846470021,1.95669329428874e-09
1816.59978837533,1.91202876661741e-09
1837.65620038817,1.86838302028975e-09
1858.95667963569,1.8257325949353e-09
1880.50405512858,1.78405491605005e-09
1902.30118866895,1.74332788308732e-09
1924.35097523033,1.70352962534725e-09
1946.65634334226,1.66463913702713e-09
1969.22025547917,1.62663567631918e-09
1992.04570845387,1.5894990478353e-09
2015.13573381556,1.55320934562845e-09
2038.49339825246,1.51774743967153e-09
2062.12180399914,1.48309442176493e-09
2086.0240892485,1.44923172896161e-09
2110.2034285686,1.41614151514711e-09
2134.66303332425,1.38380602409659e-09
2159.40615210357,1.35220811668419e-09
2184.43607114943,1.32133100980925e-09
2209.7561147959,1.29115814698188e-09
2235.3696459098,1.26167360228097e-09
2261.28006633728,1.23286165812887e-09
2287.4908173557,1.2047069399855e-09
2314.00538013065,1.17719448709039e-09
2340.82727617829,1.1503096020448e-09
2367.96006783308,1.12403803805669e-09
2395.40735872088,1.09836581891931e-09
2423.1727942376,1.07327927194861e-09
2451.26006203334,1.04876499944683e-09
2479.67289250216,1.0248099756628e-09
2508.41505927754,1.00140150722174e-09
2537.49037973357,9.78527032281106e-10
2566.90271549195,9.56174411227074e-10
2596.65597293487,9.34331794252606e-10
2626.75410372384,9.12987552431926e-10
2657.20110532451,8.92130260810547e-10
2688.00102153761,8.71748816688899e-10
2719.15794303602,8.51832436805918e-10
2750.67600790807,8.32370398498434e-10
2782.55940220713,8.13352511562047e-10
2814.81236050758,7.94768442405501e-10
2847.43916646725,7.76608553951723e-10
2880.4441533963,7.58862946898964e-10
2913.83170483279,7.415223243205e-10
2947.60625512486,7.24577291742924e-10
2981.77229001967,7.08018975039905e-10
3016.3343472592,6.91838591349124e-10
3051.29701718287,6.76027320719139e-10
3086.66494333727,6.60576957978041e-10
3122.44282309286,6.45479098846375e-10
3158.63540826782,6.30725785905995e-10
3195.24750575921,6.16309263852065e-10
3232.28397818138,6.0222168397914e-10
3269.74974451177,5.884556010061e-10
3307.64978074424,5.75003694481424e-10
3345.98912054997,5.61858810551796e-10
3384.77285594598,5.49013904951495e-10
3424.00613797143,5.36462252948685e-10
3463.69417737173,5.24196999315922e-10
3503.84224529068,5.12211726846111e-10
3544.45567397044,5.00500039899338e-10
3585.53985745982,4.89055638599413e-10
3627.10025233065,4.77872517190652e-10
3669.14237840249,4.66944608219235e-10
3711.67181947577,4.56266179333677e-10
3754.69422407334,4.45831511596163e-10
3798.21530619074,4.35635045601448e-10
3842.24084605506,4.25671348669962e-10
3886.77669089267,4.15935084151464e-10
3931.82875570577,4.06421111041236e-10
3977.40302405804,3.97124368225095e-10
4023.50554886929,3.88039891829252e-10
4070.14245321944,3.7916279594893e-10
4117.31993116168,3.70488315838339e-10
4165.04424854518,3.62011977888887e-10
4213.32174384729,3.5372910771081e-10
4262.15882901532,3.45635403148731e-10
4311.56199031823,3.37726515504976e-10
4361.53778920801,3.29998179471693e-10
4412.09286319119,3.22446342459612e-10
4463.2339267104,3.15067002393959e-10
4514.9677720361,3.07856120212736e-10
4567.30127016875,3.00809901210048e-10
4620.24137175131,2.93924636087614e-10
4673.79510799246,2.87196568017505e-10
4727.96959160039,2.8062218015507e-10
4782.77201772749,2.74197966464153e-10
4838.20966492596,2.67920456190994e-10
4894.28989611453,2.61786302891075e-10
4951.02015955635,2.55792280055874e-10
5008.40798984821,2.49935147458656e-10
5066.46100892127,2.44211846344734e-10
5125.18692705333,2.38619259768495e-10
5184.59354389291,2.33154426652169e-10
5244.68874949512,2.27814432342985e-10
5305.48052536957,2.22596469364171e-10
5366.97694554048,2.17497632340846e-10
5429.18617761894,2.12515363382482e-10
5492.11648388779,2.07646844675153e-10
5555.77622239888,2.02889624286187e-10
5620.17384808319,1.98241046747327e-10
5685.31791387375,1.93698709702368e-10
5751.21707184161,1.89260138675314e-10
5817.88007434494,1.84923077567696e-10
5885.31577519145,1.80685025720209e-10
5953.53313081437,1.76543821702882e-10
6022.54120146193,1.72497363076801e-10
6092.34915240071,1.68543309443551e-10
6162.96625513294,1.64679587995209e-10
6234.40188862786,1.60904241591199e-10
6306.66554056741,1.57215081610594e-10
6379.76680860628,1.53610379124701e-10
6453.7154016467,1.50087971137774e-10
6528.52114112785,1.46646145931955e-10
6604.19396233031,1.43282900365079e-10
6680.74391569562,1.39996603624436e-10
6758.18116816111,1.36785498756949e-10
6836.51600451024,1.33647742708826e-10
6915.75882873853,1.30581662117649e-10
6995.92016543537,1.27585755331016e-10
7077.01066118189,1.24658389349855e-10
7159.04108596489,1.21797878793263e-10
7242.02233460732,1.19002777957903e-10
7325.96542821523,1.16271682066382e-10
7410.88151564157,1.13602983662764e-10
7496.78187496688,1.10995316564429e-10
7583.67791499719,1.08447230758816e-10
7671.5811767793,1.05957479138934e-10
7760.50333513357,1.03524673843099e-10
7850.45620020451,1.01147551435228e-10
7941.45171902934,9.88247860259202e-11
8033.50197712473,9.65550832302551e-11
8126.61920009195,9.43373561185414e-11
8220.81575524054,9.21703650241169e-11
8316.10415323096,9.00530033480419e-11
8412.49704973612,8.79839837789014e-11
8510.00724712225,8.5962355526017e-11
8608.64769614924,8.39870025647363e-11
8708.43149769072,8.20568433411412e-11
8809.37190447399,8.01708459892275e-11
8911.4823228402,7.83279860734881e-11
9014.77631452492,7.65273504237396e-11
9119.2675984593,7.47678798734926e-11
9224.97005259217,7.30487515085696e-11
9331.89771573324,7.13688741631246e-11
9440.0647894176,6.97275652615171e-11
9549.48563979197,6.81237624511988e-11
9660.17479952265,6.6556661866387e-11
9772.14696972573,6.50254840907532e-11
9885.41702191957,6.35293428736859e-11
10000,6.2067466866356e-11


==> tikzfigs/data/d_inf_8_90_nf.dat <==
0.1,0.736275285023789
0.101159111222383,0.735884815590623
0.102331657833024,0.735520353842706
0.103517795563018,0.735183151802851
0.104717681948552,0.734874479104786
0.105931476351837,0.734595619360264
0.107159339982267,0.734347866089029
0.108401435917833,0.734132518227965
0.109657929126781,0.733950875255511
0.110928986489522,0.733804231992798
0.112214776820798,0.733693873175091
0.1135154708921,0.733621067927154
0.114831241454351,0.733587064325364
0.11616226326085,0.733593084289071
0.117508713090481,0.733640319115204
0.11887076977119,0.733729926054551
0.120248614203741,0.733863026426648
0.121642429385737,0.734040705883386
0.123052400435926,0.734264017559531
0.124478714618791,0.73453398899071
0.125921561369415,0.73485163383462
0.127381132318648,0.735217969596302
0.128857621318552,0.735634042728967
0.130351224468151,0.736100962651516
0.131862140139475,0.736619946383944
0.133390569003906,0.737192375640676
0.134936714058831,0.737819868325152
0.136500780654601,0.738504366418827
0.138082976521809,0.73924824223279
0.139683511798874,0.74005442486541
0.141302599059953,0.740926548455633
0.142940453343176,0.741869123406234
0.144597292179202,0.742887731137337
0.146273335620113,0.74398924207773
0.14796880626864,0.745182055465747
0.149683929307726,0.746476358066171
0.151418932530435,0.747884397066825
0.153174046370208,0.749420760151392
0.154949503931463,0.751102653012605
0.156745541020559,0.752950161344477
0.158562396177114,0.754986480630171
0.160400310705682,0.757238092861109
0.162259528707809,0.759734864783983
0.164140297114447,0.762510037569354
0.166042865718753,0.765600073249794
0.167967487209265,0.769044319374416
0.169914417203463,0.772884450758684
0.171883914281715,0.777163646888033
0.173876240021625,0.781925466599478
0.175891659032773,0.787212389434191
0.177930438991858,0.793064006910276
0.179992850678248,0.799514868161596
0.182079168009946,0.806592013747076
0.184189668079971,0.814312268947817
0.186324631193156,0.822679412238772
0.18848434090338,0.831681382811646
0.190669084051225,0.841287737956814
0.192879150802078,0.851447609665403
0.195114834684662,0.862088431327345
0.197376432630026,0.873115700795303
0.199664245010979,0.884414007611187
0.201978575681988,0.895849475629713
0.204319732019527,0.907273659106825
0.206688024962908,0.918528789263926
0.209083769055575,0.92945411550103
0.21150728248688,0.939892942621621
0.213958887134342,0.949699856561057
0.216438908606402,0.958747577294894
0.218947676285662,0.966932892140905
0.221485523372636,0.974181207342894
0.224052786930002,0.980449399769244
0.226649807927369,0.985726832198874
0.229276931286565,0.990034587301905
0.231934505927443,0.993423149180075
0.234622884814226,0.995968894827533
0.237342425002387,0.997769838106099
0.240093487686065,0.998941093531278
0.242876438246045,0.999610503639904
0.245691646298279,0.999914815916048
0.24853948574298,0.999996720198972
0.25142033481428,0.999997016189416
0.254334576130465,0.999915704186491
0.257282596744793,0.999600585967047
0.260264788196901,0.998877393660204
0.263281546564802,0.997549323806234
0.266333272517498,0.995391456728208
0.269420371368188,0.992147290728538
0.272543253128103,0.987528156777869
0.275702332560958,0.98121627258649
0.278898029238044,0.972872046805899
0.282130767593947,0.962145932374529
0.285400976982924,0.948694657844555
0.288709091735924,0.932201079674915
0.292055551218275,0.912396279817397
0.295440799888038,0.889081995005591
0.298865287355038,0.862151128962028
0.302329468440578,0.83160406562324
0.305833803237843,0.797558816145717
0.309378757173014,0.760253666965349
0.312964801067075,0.720041848844421
0.316592411198352,0.677378664221677
0.320262069365765,0.632802325413982
0.32397426295282,0.586910331496204
0.327729484992338,0.540333471516297
0.331528234231942,0.4937094872917
0.335371015200293,0.447658130978875
0.339258338274099,0.40275892556538
0.343190719745904,0.359532503411111
0.347168681892656,0.318426053384579
0.351192753045073,0.279803188393253
0.355263467657814,0.243938422707553
0.359381366380463,0.211016342832796
0.363546996129332,0.181135379742535
0.367760910160103,0.154315801801239
0.372023668141307,0.130511182098705
0.376335836228653,0.109622253704216
0.380697987140229,0.0915118692232705
0.385110700232557,0.0760197983116863
0.38957456157755,0.0629763205024295
0.394090164040345,0.0522139253222195
0.398658107358044,0.0435768155704153
0.403278998219371,0.0369282370774159
0.407953450345245,0.0321558816994004
0.412682084570295,0.029175719983889
0.417465528925314,0.0279346300525145
0.422304418720667,0.0284121214890134
0.427199396630678,0.0306213239810333
0.432151112778976,0.0346092243618958
0.43716022482485,0.0404558813059415
0.44222739805059,0.0482719975950851
0.447353305449847,0.0581937479543637
0.452538627817017,0.0703731128256891
0.457784053837662,0.0849611697140589
0.463090280179974,0.102081009961389
0.468458011587305,0.121786709293069
0.473887960971765,0.144006313020874
0.479380849508911,0.168472278792757
0.484937406733524,0.194654674117048
0.490558370636505,0.221729847980656
0.496244487762892,0.248629405631475
0.501996513311008,0.274197951036845
0.507815211232767,0.297429009009803
0.513701354335134,0.317681067660027
0.519655724382766,0.334771827215916
0.525679112201842,0.348926455100287
0.531772317785097,0.360639840161923
0.53793615039807,0.370532951209338
0.544171428686589,0.379250113125134
0.550478980785497,0.387405118778357
0.556859644428641,0.395564247922082
0.563314267060135,0.404250987350491
0.569843705946914,0.413960837797564
0.576448828292588,0.425178794420332
0.583130511352622,0.438394660412312
0.58988964255085,0.454112009444587
0.596727119597331,0.472845655502271
0.603643850607587,0.495100499381201
0.610640754223204,0.521322895786019
0.617718759733849,0.55181710916344
0.624878807200689,0.586628864374566
0.632121847581245,0.625419683522151
0.639448842855694,0.667384707744483
0.646860766154633,0.711279204469901
0.654358601888323,0.755582404122488
0.661943345877439,0.798744568335591
0.669616005485322,0.839401403188795
0.677377599751775,0.876469068888924
0.685229159528406,0.909130861628012
0.693171727615541,0.936797613801032
0.701206358900718,0.959111868072966
0.7093341204988,0.976002074430545
0.717556091893693,0.987741940041023
0.725873365081725,0.994965407986905
0.734287044716676,0.998618834636394
0.742798248256492,0.999868413297966
0.751408106111697,0.9999990273042
0.760117761795533,0.999633453276367
0.768928372075831,0.997471990050844
0.777841107128649,0.991298651837812
0.786857150693685,0.977846831590187
0.795977700231498,0.952717170902763
0.805203967082548,0.910872657886493
0.814537176628074,0.847931992291446
0.823978568452852,0.762193301380562
0.833529396509819,0.656706177464049
0.843190929286626,0.540027475903804
0.852964449974102,0.424381672489148
0.862851256636689,0.321580848551698
0.872852662384838,0.239185083376285
0.882969995549409,0.179322621020578
0.893204599858097,0.140123220812671
0.903557834613893,0.117944946445753
0.914031074875623,0.108987180905701
0.924625711640574,0.11001738842176
0.935343152029238,0.118510868632739
0.9461848194722,0.132529709507693
0.957152153899186,0.150533802355333
0.968246611930312,0.171213988300172
0.979469667069539,0.19339054186231
0.99082280990038,0.216002432327945
1.00230754828387,0.238193748851535
1.01392540755882,0.259468442440742
1.02567793074442,0.279848862911887
1.03756667874519,0.299974210989414
1.04959323055823,0.321123105407358
1.061759183483,0.3451988070076
1.07406615333343,0.374721714501654
1.08651577465254,0.412803325118497
1.0991097009295,0.462907004108037
1.11184960481927,0.527926583486795
1.12473717836475,0.608014165445878
1.13777413322149,0.697733453221363
1.15096220088503,0.785929491210838
1.16430313292088,0.861159645555595
1.17779870119712,0.917865680534954
1.19145069811978,0.95665951313925
1.20526093687084,0.980793164752858
1.21923125164911,0.993785626928367
1.23336349791378,0.999024644341254
1.24765955263087,0.999997311582548
1.26212131452255,0.999618318042383
1.27675070431927,0.995441603205571
1.29154966501488,0.979966008387432
1.30652016212472,0.94008766746738
1.32166418394661,0.859359533930848
1.33698374182495,0.73067145762851
1.35248087041788,0.573071148348949
1.36815762796747,0.425222300532649
1.38401609657313,0.314363842029383
1.4000583824681,0.243384030205284
1.4162866162992,0.202750298099119
1.43270295340983,0.182160471151152
1.44930957412622,0.174216916263976
1.46610868404698,0.174314435432225
1.4831025143361,0.179861153384499
1.50029332201922,0.189750401645385
1.51768339028341,0.204191442696311
1.53527502878042,0.22486759068703
1.55307057393346,0.25543104942317
1.57107238924745,0.302323440086914
1.58928286562298,0.375316464242478
1.60770442167382,0.484629160837091
1.62633950404819,0.627955207071994
1.64519058775366,0.774749945104809
1.6642601764859,0.885914448794144
1.6835508029612,0.951381561094227
1.70306502925284,0.983847526539978
1.72280544713139,0.996943583928201
1.74277467840892,0.99994338413547
1.76297537528721,0.999665244743573
1.78341022071001,0.993319940739693
1.80408192871938,0.963856548848043
1.82499324481615,0.879596605929028
1.84614694632455,0.724228732416552
1.86754584276108,0.544839914990098
1.88919277620767,0.401173888662539
1.91109062168914,0.304489981606369
1.93324228755505,0.241169285080903
1.95565071586595,0.198118853458662
1.97831888278416,0.167273727147931
2.00124979896904,0.144081624382272
2.0244465099768,0.125946781039757
2.04791209666509,0.111326702411906
2.07164967560207,0.0992587069056753
2.09566239948043,0.0891125270851816
2.11995345753607,0.0804572726875265
2.14452607597167,0.0729870296753205
2.16938351838518,0.0664774854015997
2.19452908620331,0.0607595971964454
2.21996611911995,0.0557029903031934
2.24569799553977,0.0512051207317514
2.27172813302691,0.0471839760129373
2.29805998875885,0.0435730189277521
2.32469705998565,0.0403175963043586
2.35164288449435,0.0373723311164662
2.37890104107889,0.0346991909812797
2.40647515001542,0.0322660324002105
2.43436887354311,0.0300454863823505
2.46258591635055,0.0280140934975509
2.49113002606779,0.0261516241612985
2.52000499376409,0.0244405385089398
2.54921465445142,0.0228655528668001
2.5787628875938,0.0214132886086512
2.60865361762255,0.0200719853832139
2.63889081445751,0.0188312651394574
2.66947849403432,0.0176819366040945
2.70042071883777,0.0166158322420041
2.73172159844138,0.0156256715008631
2.76338529005317,0.0147049454751106
2.79541599906786,0.0138478191394763
2.82781797962534,0.0130490480821836
2.86059553517574,0.0123039072723538
2.89375301905095,0.0116081298683999
2.92729483504282,0.0109578544460037
2.96122543798803,0.0103495793190713
2.99554933435981,0.00978012286235776
3.0302710828664,0.00924658893341706
3.06539529505653,0.00874633664419198
3.10092663593193,0.00827695385654995
3.13686982456688,0.00783623387730927
3.17322963473498,0.00742215491137033
3.21001089554317,0.00703286190003087
3.24721849207313,0.00666665042826021
3.28485736603004,0.00632195243183361
3.32293251639897,0.00599732347457101
3.36144900010876,0.00569143139888729
3.40041193270371,0.00540304618057754
3.43982648902292,0.00513103084215197
3.47969790388769,0.00487433329883692
3.52003147279668,0.00463197902817362
3.56083255262928,0.00440306446847502
3.60210656235707,0.00418675106364056
3.64385898376354,0.00398225988231399
3.68609536217216,0.00378886674838005
3.72882130718284,0.00360589782755467
3.772042493417,0.00343272562152273
3.81576466127125,0.00326876532687695
3.85999361767977,0.00311347152114397
3.90473523688556,0.00296633514255633
3.94999546122065,0.00282688073404212
3.99578030189527,0.00269466392523415
4.04209583979631,0.00256926912921178
4.08894822629486,0.0024503074332437
4.13634368406328,0.00233741466504334
4.18428850790158,0.00223024961802204
4.23278906557355,0.0021284924207677
4.28185179865241,0.00203184303751162
4.3314832233764,0.00194001988770969
4.38168993151419,0.00185275857406463
4.4324785912404,0.00176981070939101
4.48385594802119,0.00169094283367151
4.53582882551019,0.00161593541350141
4.58840412645476,0.00154458191687356
4.64158883361278,0.00147668795692721
4.69539001068006,0.00141207049889142
4.7498148032285,0.00135055712498769
4.80487043965513,0.0012919853525454
4.86056423214214,0.00123620200101346
4.91690357762803,0.0011830626039449
4.97389595879006,0.00113243086238105
5.03154894503805,0.00108417813637768
5.08987019351968,0.00103818297170269
5.14886745013749,0.000994330658991214
5.20854855057766,0.000952512822877659
5.26892142135067,0.000912627038833998
5.32999408084409,0.000874576475637924
5.3917746403875,0.000838269561563158
5.45427130532983,0.000803619672544259
5.51749237612913,0.000770544840713154
5.58144624945496,0.000738967481828984
5.64614141930367,0.000708814140247604
5.71158647812643,0.000680015250180289
5.7777901179705,0.000652504912092594
5.84476113163363,0.000626220683182917
5.91250841383188,0.000601103380961415
5.98104096238094,0.000577096899028858
6.05036787939122,0.00055414803421801
6.1204983724767,0.000532206324329475
6.19144175597784,0.000511223895745713
6.26320745219869,0.000491155320264886
6.33580499265825,0.000471957480541725
6.40924401935645,0.000453589443568012
6.48353428605472,0.000436012341667642
6.55868565957143,0.000419189260517488
6.63470812109235,0.000403085133740962
6.71161176749628,0.000387666643652642
6.78940681269611,0.000372902127763541
6.8681035889953,0.000358761490681712
6.94771254846024,0.000345216121069286
7.02824426430835,0.000332238813341131
7.10970943231244,0.000319803693810043
7.19211887222119,0.000307886151005043
7.27548352919623,0.000296462769906485
7.35981447526577,0.000285511269860055
7.44512291079514,0.000275010445946045
7.53142016597437,0.000264940113597125
7.618717702323,0.000255281056268565
7.7070271142123,0.000246014975980953
7.79636013040523,0.000237124446564256
7.88672861561415,0.000228592869444056
7.97814457207662,0.000220404431822596
8.0706201411495,0.000212544067113142
8.16416760492147,0.000204997417498623
8.25879938784427,0.000197750798491536
8.35452805838287,0.000190791165380374
8.45136633068472,0.000184106081454944
8.54932706626838,0.000177683687909224
8.64842327573172,0.000171512675327969
8.74866812047991,0.000165582256666844
8.85007491447343,0.000159882141642621
8.9526571259964,0.000154402512455718
9.05642837944529,0.000149134000770534
9.16140245713852,0.000144067665883461
9.26759330114688,0.000139194974014839
9.37501501514529,0.000134507778662036
9.48368186628592,0.000129998301955949
9.59360828709314,0.00012565911696714
9.7048088773803,0.000121483130909247
9.81729840618884,0.000117463569192434
9.93109181374979,0.000113593960280398
10.0462042134681,0.00010986812130827
10.16265089393,0.000106280144420962
10.2804473209331,0.000102824383794143
10.3996091395412,9.94954433006903e-05
10.5201521761616,9.62881647898011e-05
10.6420924406472,9.31976169461775e-05
10.7654461284232,9.02190846984778e-05
10.8902296226373,8.73480591493354e-05
11.0164594963366,8.45802279992156e-05
11.1441525146679,8.19114664388623e-05
11.2733256371049,7.93378284857303e-05
11.4039960197003,7.68555387427324e-05
11.5361810173648,7.44609845558786e-05
11.6698981861715,7.21507085520996e-05
11.8051652856881,6.99214015369306e-05
11.9420002813353,6.77698957344253e-05
12.0804213467733,6.5693158351066e-05
12.2204468663149,6.3688285448654e-05
12.3620954373677,6.17524961092019e-05
12.5053858729039,5.98831268783259e-05
12.650337203959,5.80776264727536e-05
12.7969686821594,5.63335507386347e-05
12.9452997822792,5.46485578480555e-05
13.0953502048267,5.30204037233932e-05
13.2471398786612,5.1446937675285e-05
13.4006889636395,4.99260982471598e-05
13.5560178532937,4.84559092535192e-05
13.7131471775395,4.70344760037084e-05
13.8720978054162,4.56599817018181e-05
14.0328908478587,4.43306840140478e-05
14.195547660501,4.30449117954667e-05
14.3600898465126,4.18010619686334e-05
14.5265392594678,4.059759654596e-05
14.6949180062482,3.94330397900336e-05
14.8652484499786,3.83059755040073e-05
15.0375532129974,3.72150444469684e-05
15.211855179861,3.61589418673335e-05
15.3881775003835,3.51364151489562e-05
15.5665435927106,3.41462615650365e-05
15.7469771464309,3.31873261337721e-05
15.9295021257212,3.22584995717523e-05
16.1141427725302,3.13587163397464e-05
16.3009236097974,3.04869527773927e-05
16.4898694447106,2.96422253215213e-05
16.6810053720006,2.88235888050564e-05
16.8743567772738,2.80301348320364e-05
17.0699493403841,2.72609902258447e-05
17.2678090388436,2.65153155466626e-05
17.4679621512725,2.57923036751079e-05
17.6704352608895,2.5091178459127e-05
17.8752552590424,2.44111934205596e-05
18.0824493487795,2.37516305198729e-05
18.2920450484629,2.31117989749832e-05
18.504070195423,2.2491034132177e-05
18.7185529496558,2.18886963871982e-05
18.935521797563,2.1304170153678e-05
19.1550055557353,2.0736862876494e-05
19.3770333747799,2.01862040889006e-05
19.6016347431919,1.96516445101549e-05
19.8288394912707,1.9132655183215e-05
20.0586777950823,1.86287266493583e-05
20.2911801804668,1.81393681589553e-05
20.5263775270925,1.76641069163119e-05
20.7643010725577,1.72024873571107e-05
21.0049824165392,1.6754070457173e-05
21.2484535249888,1.63184330706741e-05
21.4947467343798,1.58951672971305e-05
21.7438947560008,1.54838798748042e-05
21.9959306803007,1.50841916014177e-05
22.2508879812837,1.46957367773358e-05
22.5088005209546,1.43181626751065e-05
22.7697025538168,1.39511290292081e-05
23.0336287314213,1.35943075483208e-05
23.3006141069692,1.32473814489264e-05
23.5706941399673,1.2910045007083e-05
23.8439047009372,1.25820031299885e-05
24.1202820761801,1.22629709454413e-05
24.3998629725955,1.19526734080976e-05
24.6826845225569,1.16508449225625e-05
24.9687842888433,1.13572289816315e-05
25.2582002696278,1.10715778201872e-05
25.5509709035251,1.07936520832255e-05
25.8471350746956,1.05232205070301e-05
26.1467321180109,1.02600596142466e-05
26.4498018242772,1.00039534211489e-05
26.7563844455205,9.75469315680192e-06
27.0665207003324,9.51207699409769e-06
27.3802517792786,9.27590979079707e-06
27.6976193503689,9.04600284277789e-06
28.018665564592,8.82217364541026e-06
28.3434330615131,8.60424566576721e-06
28.6719649749377,8.39204812373777e-06
29.0043049386399,8.18541578194236e-06
29.3404970921579,7.98418874376177e-06
29.680586086656,7.78821226006152e-06
30.0246170908555,7.59733654289565e-06
30.3726357970331,7.4114165871823e-06
30.72468842709,7.23031199931256e-06
31.0808217386906,7.05388683225516e-06
31.4410830314726,6.88200942736652e-06
31.8055201533292,6.71455226261098e-06
32.1741815067637,6.551391806364e-06
32.5471160553185,6.39240837714381e-06
32.9243733300777,6.23748600856504e-06
33.3060034362459,6.0865123199383e-06
33.6920570598027,5.93937839140978e-06
34.0825854742345,5.79597864431803e-06
34.4776405473446,5.65621072580022e-06
34.8772747481418,5.51997539823335e-06
35.2815411538088,5.38717643225515e-06
35.6904934567523,5.25772050452694e-06
36.1041859717334,5.13151709910335e-06
36.5226736430818,5.00847841240688e-06
36.946012051993,4.88851926193027e-06
37.3742574239106,4.77155699819804e-06
37.8074666359935,4.6575114204542e-06
38.24569722467,4.54630469493916e-06
38.6890073932798,4.43786127645806e-06
39.1374560198038,4.33210783294177e-06
39.5911026646846,4.22897317272765e-06
40.0500075787361,4.12838817443263e-06
40.5142317111465,4.0302857193323e-06
40.9838367175726,3.93460062652174e-06
41.4588849683291,3.84126959007987e-06
41.9394395566719,3.75023111876969e-06
42.4255643071778,3.66142547785816e-06
42.9173237842216,3.57479463268219e-06
43.4147833005509,3.49028219494026e-06
43.9180089259609,3.40783337018727e-06
44.4270674960688,3.32739490776899e-06
44.9420266211914,3.24891505191817e-06
45.462954695324,3.17234349534199e-06
45.9899209052244,3.09763133376921e-06
46.5229952396019,3.02473102229941e-06
47.0622484984128,2.95359633370403e-06
47.6077523022637,2.88418231723263e-06
48.1595791019235,2.81644525984367e-06
48.7178021879463,2.7503426482559e-06
49.2824957004051,2.68583313232078e-06
49.8537346387389,2.62287648966083e-06
50.4315948717136,2.56143359172853e-06
51.0161531474983,2.50146637077043e-06
51.6074871038591,2.44293778796443e-06
52.2056752784698,2.3858118027743e-06
52.8107971193433,2.33005334312597e-06
53.4229329953835,2.27562827667658e-06
54.0421642070592,2.22250338309599e-06
54.6685729972018,2.17064632727462e-06
55.302242561929,2.12002563319807e-06
55.9432570616938,2.07061065879108e-06
56.5917016324624,2.02237157201363e-06
57.2476623970218,1.97527932686683e-06
57.9112264764176,1.92930564100705e-06
58.5824820015254,1.88442297369329e-06
59.2615181247555,1.84060450423202e-06
59.9484250318941,1.79782411182899e-06
60.6432939540806,1.75605635522213e-06
61.3462171799251,1.71527645370547e-06
62.057288067765,1.67546026815402e-06
62.776601058065,1.63658428310491e-06
63.5042516859596,1.59862558917712e-06
64.2403365939419,1.56156186613091e-06
64.9849535446989,1.52537136622774e-06
65.7382014340959,1.49003289849527e-06
66.5001803043112,1.45552581319018e-06
67.2709913571234,1.42182998698051e-06
68.0507369673521,1.38892580805412e-06
68.839520696455,1.35679416249358e-06
69.6374473062822,1.32541642032136e-06
70.4446227729904,1.29477442251733e-06
71.2611543011175,1.26485046796899e-06
72.0871503378214,1.23562730122348e-06
72.9227205872831,1.20708810037569e-06
73.7679760252773,1.17921646530717e-06
74.6230289139111,1.15199640635827e-06
75.4879928165343,1.12541233332404e-06
76.3629826128224,1.09944904480334e-06
77.248114514034,1.07409171775209e-06
78.1435060784454,1.04932589762684e-06
79.0492762269642,1.02513748817377e-06
79.9655452589235,1.00151274242271e-06
80.8924348680594,9.78438253112796e-07
81.8300681586739,9.55900944060358e-07
82.7785696619847,9.33888061187915e-07
83.7380653526649,9.12387164277101e-07
84.708682665574,8.9138611864745e-07
85.6905505126835,8.70873087290615e-07
86.6837993001977,8.50836523008369e-07
87.6885609458743,8.31265161101592e-07
88.704968896544,8.12148011881224e-07
89.7331581458352,7.93474353599162e-07
90.7732652521022,7.75233725738702e-07
91.8254283565628,7.5741592200428e-07
92.889787201645,7.40010983944932e-07
93.9664831495469,7.23009194798498e-07
95.0556592010119,7.06401073045417e-07
96.157460014321,6.90177366399413e-07
97.2720319245054,6.74329046361368e-07
98.3995229627823,6.58847302145012e-07
99.5400828762152,6.4372353535731e-07
100.693863147603,6.28949354622041e-07
101.861017015598,6.14516570285959e-07
103.041699495059,6.00417189411737e-07
104.23606739764,5.86643410884998e-07
105.444279352617,5.73187620594705e-07
106.666495827954,5.60042386459301e-07
107.902879151618,5.47200454519469e-07
109.153593533139,5.34654743732354e-07
110.418805085416,5.22398342389307e-07
111.698681846782,5.10424503394893e-07
112.993393803322,4.98726640422926e-07
114.303112911448,4.87298323788453e-07
115.628013120738,4.76133276923247e-07
116.968270397038,4.65225372031605e-07
118.324062745838,4.54568627019514e-07
119.695570235904,4.44157201516536e-07
121.082975023204,4.3398539351384e-07
122.486461375093,4.24047636027429e-07
123.906215694792,4.14338493728938e-07
125.34242654614,4.04852659764619e-07
126.795284678643,3.95584952557096e-07
128.264983052806,3.86530312868945e-07
129.751716865759,3.77683800648266e-07
131.255683577184,3.69040592274208e-07
132.777082935543,3.60595977814681e-07
134.316117004602,3.52345358056662e-07
135.872990190271,3.44284241812138e-07
137.447909267754,3.36408243606702e-07
139.041083409007,3.28713080843265e-07
140.652724210524,3.21194571437103e-07
142.283045721435,3.13848631298293e-07
143.932264471941,3.06671272148915e-07
145.600599502065,2.99658599007448e-07
147.28827239075,2.92806808259344e-07
148.995507285286,2.86112184974375e-07
150.722530931076,2.79571101293876e-07
152.469572701757,2.73180014043548e-07
154.236864629663,2.66935462807218e-07
156.024641436637,2.60834067949945e-07
157.833140565212,2.54872528647493e-07
159.662602210143,2.49047621072828e-07
161.513269350309,2.43356196505176e-07
163.385387780986,2.37795179537896e-07
165.27920614649,2.32361566452692e-07
167.194975973199,2.27052423271305e-07
169.132951702965,2.21864884400145e-07
171.093390726902,2.16796150820134e-07
173.076553419573,2.11843488543304e-07
175.082703173572,2.07004227088365e-07
177.112106434509,2.02275758067667e-07
179.16503273639,1.97655533503077e-07
181.241754737424,1.93141064541409e-07
183.342548256229,1.8872992019473e-07
185.46769230847,1.84419725520647e-07
187.617469143912,1.80208161059446e-07
189.79216428391,1.76092960631445e-07
191.992066559328,1.72071910758855e-07
194.217468148903,1.68142849209297e-07
196.468664618045,1.64303663699877e-07
198.745954958098,1.60552290864091e-07
201.04964162605,1.56886715034854e-07
203.380030584698,1.53304967060062e-07
205.737431343291,1.49805123402057e-07
208.122156998634,1.46385305001216e-07
210.534524276671,1.430436759539e-07
212.974853574552,1.39778442925624e-07
215.443469003188,1.36587854023868e-07
217.940698430296,1.33470197589597e-07
220.466873523941,1.30423801664388e-07
223.022329796594,1.27447032650944e-07
225.607406649686,1.24538294645693e-07
228.22244741869,1.21696028737253e-07
230.867799418717,1.18918711667459e-07
233.543813990648,1.16204855349042e-07
236.250846547795,1.13553006101457e-07
238.989256623105,1.1096174353403e-07
241.759407916913,1.08429680058238e-07
244.561668345245,1.05955459983136e-07
247.396410088681,1.03537758812274e-07
250.264009641792,1.01175282509662e-07
253.164847863136,9.88667668919104e-08
256.099310025846,9.66109767288701e-08
259.067785868801,9.44067052159318e-08
262.070669648385,9.22527732879442e-08
265.108360190854,9.01480290788484e-08
268.181260945302,8.80913470265081e-08
271.289780037247,8.60816275524902e-08
274.434330322837,8.4117796225449e-08
277.61532944368,8.21988033864466e-08
280.833199882317,8.03236234758835e-08
284.08836901833,7.84912543090297e-08
287.381269185107,7.67007169427708e-08
290.712337727258,7.4951054810902e-08
294.082017058706,7.32413331261428e-08
297.490754721444,7.15706388766349e-08
300.939003444972,6.99380796355296e-08
304.42722120643,6.83427837743232e-08
307.955871291423,6.67838993468789e-08
311.525422355549,6.52605942342809e-08
315.136348486648,6.37720551319081e-08
318.789129267765,6.23174875359194e-08
322.484249840844,6.08961150941189e-08
326.222200971167,5.95071793560105e-08
330.003479112529,5.81499389043247e-08
333.828586473176,5.68236698751733e-08
337.698031082509,5.55276644967494e-08
341.612326858553,5.42612313510035e-08
345.571993676214,5.30236948549703e-08
349.577557436328,5.18143950904901e-08
353.629550135504,5.06326869382155e-08
357.728509936787,4.94779402030438e-08
361.874981241128,4.83495391406956e-08
366.06951475969,4.72468820379519e-08
370.312667586993,4.6169381026772e-08
374.605003274899,4.51164615944099e-08
378.947091907467,4.40875624590094e-08
383.33951017666,4.30821350855128e-08
387.782841458946,4.20996435946417e-08
392.277675892772,4.11395643417204e-08
396.824610456948,4.02013855795965e-08
401.424249049932,3.92846073232875e-08
406.077202570037,3.8388741022489e-08
410.784088996565,3.75133093652236e-08
415.545533471888,3.66578458760694e-08
420.362168384471,3.58218946380424e-08
425.234633452868,3.50050104475195e-08
430.16357581068,3.42067579593016e-08
435.149650092505,3.34267119911833e-08
440.193518520887,3.26644570370029e-08
445.295850994266,3.19195870363546e-08
450.457325175946,3.11917052598266e-08
455.678626584106,3.04804240639621e-08
460.960448682843,2.97853645252934e-08
466.303492974273,2.91061565166625e-08
471.708469091702,2.84424383670566e-08
477.176094893875,2.7793856572803e-08
482.707096560318,2.71600657827483e-08
488.302208687788,2.6540728525291e-08
493.962174387832,2.59355150741896e-08
499.687745385488,2.53441031071153e-08
505.479682119124,2.47661777997418e-08
511.338753841433,2.4201431402056e-08
517.265738721602,2.36495633338452e-08
523.261423948666,2.31102797996059e-08
529.326605836056,2.25832936361725e-08
535.462089927361,2.20683243491557e-08
541.668691103315,2.15650978315766e-08
547.947233690029,2.10733462181114e-08
554.298551568467,2.05928077674865e-08
560.723488285203,2.0123226641365e-08
567.222897164454,1.96643530269454e-08
573.797641421413,1.92159425674138e-08
580.448594276898,1.87777567205979e-08
587.176639073326,1.83495621560596e-08
593.982669392036,1.79311311233928e-08
600.867589171969,1.75222408494236e-08
607.832312829723,1.71226737518756e-08
614.877765381002,1.6732217221435e-08
622.004882563471,1.63506634788519e-08
629.214610961034,1.59778094867427e-08
636.507908129557,1.56134567986654e-08
643.885742724042,1.52574116171601e-08
651.34909462728,1.49094844334949e-08
658.898955079995,1.45694901606507e-08
666.536326812491,1.42372477712225e-08
674.262224177834,1.39125806931044e-08
682.077673286569,1.35953159938986e-08
689.983712143002,1.32852850449561e-08
697.981390783066,1.29823227761177e-08
706.071771413777,1.26862679627942e-08
714.255928554313,1.23969631607551e-08
722.534949178721,1.21142544912099e-08
730.909932860291,1.18379915107222e-08
739.381991917587,1.15680273188094e-08
747.952251562182,1.13042181104842e-08
756.621850048105,1.10464237239164e-08
765.391938823015,1.07945068359256e-08
774.263682681127,1.05483336802373e-08
783.23825991792,1.03077730051488e-08
792.316862486625,1.00726971184865e-08
801.50069615654,9.84298082823558e-09
810.790980673169,9.61850184559157e-09
820.18894992022,9.39914093745869e-09
829.695852083491,9.18478132463609e-09
839.312949816636,8.9753090441368e-09
849.041520408875,8.77061256023724e-09
858.882855954625,8.5705829781317e-09
868.838263525118,8.37511401158185e-09
878.909065341995,8.18410171330719e-09
889.096598952916,7.99744429241743e-09
899.402217409204,7.81504256490755e-09
909.827289445556,7.63679956663672e-09
920.373199661822,7.46262036640696e-09
931.041348706908,7.29241240443363e-09
941.833153464795,7.12608517207482e-09
952.750047242729,6.96355008154976e-09
963.793479961579,6.80472072719268e-09
974.964918348409,6.64951262617886e-09
986.265846131282,6.49784327704425e-09
997.69776423632,6.34963187710332e-09
1009.26219098705,6.20479975555709e-09
1020.96066230605,6.06326973958958e-09
1032.79473191895,5.92496665532526e-09
1044.76597156081,5.78981685884858e-09
1056.87597118481,5.65774846411029e-09
1069.12633917348,5.52869132555596e-09
1081.51870255229,5.40257665224659e-09
1094.05470720574,5.27933745625523e-09
1106.73601809597,5.15890815236662e-09
1119.56431948388,5.04122464337251e-09
1132.54131515281,4.9262244539152e-09
1145.66872863487,4.81384630152028e-09
1158.94830343981,4.70403049835616e-09
1172.3818032866,4.59671853814014e-09
1185.97101233767,4.49185340295519e-09
1199.71773543589,4.38937927546018e-09
1213.62379834424,4.2892417085069e-09
1227.69104798836,4.19138742124357e-09
1241.92135270178,4.0957642751002e-09
1256.31660247412,4.00232151630654e-09
1270.87870920206,3.91100939639273e-09
1285.6096069433,3.82177929492301e-09
1300.51125217341,3.73458383999742e-09
1315.58562404571,3.64937664824966e-09
1330.83472465408,3.56611230547267e-09
1346.26057929891,3.48474658240822e-09
1361.86523675608,3.40523611737697e-09
1377.65076954905,3.32753873573598e-09
1393.61927422414,3.25161309194194e-09
1409.77287162897,3.17741864223071e-09
1426.11370719413,3.10491613807566e-09
1442.64395121816,3.03406693260442e-09
1459.36579915576,2.96483326170894e-09
1476.28147190939,2.89717830946652e-09
1493.39321612425,2.83106619573178e-09
1510.70330448666,2.76646158068868e-09
1528.21403602587,2.7033302768003e-09
1545.92773641948,2.64163855623264e-09
1563.84675830225,2.58135372890338e-09
1581.9734815786,2.52244363004305e-09
1600.3103137387,2.4648768865808e-09
1618.8596901782,2.40862297531135e-09
1637.62407452169,2.35365192309427e-09
1656.60595894992,2.29993455006615e-09
1675.80786453077,2.24744210287053e-09
1695.23234155412,2.196146807226e-09
1714.88196987054,2.14602137103404e-09
1734.75935923393,2.09703897856217e-09
1754.86714964815,2.04917373745911e-09
1775.20801171764,2.0024001077703e-09
1795.7846470021,1.95669329428874e-09
1816.59978837533,1.91202876661741e-09
1837.65620038817,1.86838302028975e-09
1858.95667963569,1.8257325949353e-09
1880.50405512858,1.78405491605005e-09
1902.30118866895,1.74332788308732e-09
1924.35097523033,1.70352962534725e-09
1946.65634334226,1.66463913702713e-09
1969.22025547917,1.62663567631918e-09
1992.04570845387,1.5894990478353e-09
2015.13573381556,1.55320934562845e-09
2038.49339825246,1.51774743967153e-09
2062.12180399914,1.48309442176493e-09
2086.0240892485,1.44923172896161e-09
2110.2034285686,1.41614151514711e-09
2134.66303332425,1.38380602409659e-09
2159.40615210357,1.35220811668419e-09
2184.43607114943,1.32133100980925e-09
2209.7561147959,1.29115814698188e-09
2235.3696459098,1.26167360228097e-09
2261.28006633728,1.23286165812887e-09
2287.4908173557,1.2047069399855e-09
2314.00538013065,1.17719448709039e-09
2340.82727617829,1.1503096020448e-09
2367.96006783308,1.12403803805669e-09
2395.40735872088,1.09836581891931e-09
2423.1727942376,1.07327927194861e-09
2451.26006203334,1.04876499944683e-09
2479.67289250216,1.0248099756628e-09
2508.41505927754,1.00140150722174e-09
2537.49037973357,9.78527032281106e-10
2566.90271549195,9.56174411227074e-10
2596.65597293487,9.34331794252606e-10
2626.75410372384,9.12987552431926e-10
2657.20110532451,8.92130260810547e-10
2688.00102153761,8.71748816688899e-10
2719.15794303602,8.51832436805918e-10
2750.67600790807,8.32370398498434e-10
2782.55940220713,8.13352511562047e-10
2814.81236050758,7.94768442405501e-10
2847.43916646725,7.76608553951723e-10
2880.4441533963,7.58862946898964e-10
2913.83170483279,7.415223243205e-10
2947.60625512486,7.24577291742924e-10
2981.77229001967,7.08018975039905e-10
3016.3343472592,6.91838591349124e-10
3051.29701718287,6.76027320719139e-10
3086.66494333727,6.60576957978041e-10
3122.44282309286,6.45479098846375e-10
3158.63540826782,6.30725785905995e-10
3195.24750575921,6.16309263852065e-10
3232.28397818138,6.0222168397914e-10
3269.74974451177,5.884556010061e-10
3307.64978074424,5.75003694481424e-10
3345.98912054997,5.61858810551796e-10
3384.77285594598,5.49013904951495e-10
3424.00613797143,5.36462252948685e-10
3463.69417737173,5.24196999315922e-10
3503.84224529068,5.12211726846111e-10
3544.45567397044,5.00500039899338e-10
3585.53985745982,4.89055638599413e-10
3627.10025233065,4.77872517190652e-10
3669.14237840249,4.66944608219235e-10
3711.67181947577,4.56266179333677e-10
3754.69422407334,4.45831511596163e-10
3798.21530619074,4.35635045601448e-10
3842.24084605506,4.25671348669962e-10
3886.77669089267,4.15935084151464e-10
3931.82875570577,4.06421111041236e-10
3977.40302405804,3.97124368225095e-10
4023.50554886929,3.88039891829252e-10
4070.14245321944,3.7916279594893e-10
4117.31993116168,3.70488315838339e-10
4165.04424854518,3.62011977888887e-10
4213.32174384729,3.5372910771081e-10
4262.15882901532,3.45635403148731e-10
4311.56199031823,3.37726515504976e-10
4361.53778920801,3.29998179471693e-10
4412.09286319119,3.22446342459612e-10
4463.2339267104,3.15067002393959e-10
4514.9677720361,3.07856120212736e-10
4567.30127016875,3.00809901210048e-10
4620.24137175131,2.93924636087614e-10
4673.79510799246,2.87196568017505e-10
4727.96959160039,2.8062218015507e-10
4782.77201772749,2.74197966464153e-10
4838.20966492596,2.67920456190994e-10
4894.28989611453,2.61786302891075e-10
4951.02015955635,2.55792280055874e-10
5008.40798984821,2.49935147458656e-10
5066.46100892127,2.44211846344734e-10
5125.18692705333,2.38619259768495e-10
5184.59354389291,2.33154426652169e-10
5244.68874949512,2.27814432342985e-10
5305.48052536957,2.22596469364171e-10
5366.97694554048,2.17497632340846e-10
5429.18617761894,2.12515363382482e-10
5492.11648388779,2.07646844675153e-10
5555.77622239888,2.02889624286187e-10
5620.17384808319,1.98241046747327e-10
5685.31791387375,1.93698709702368e-10
5751.21707184161,1.89260138675314e-10
5817.88007434494,1.84923077567696e-10
5885.31577519145,1.80685025720209e-10
5953.53313081437,1.76543821702882e-10
6022.54120146193,1.72497363076801e-10
6092.34915240071,1.68543309443551e-10
6162.96625513294,1.64679587995209e-10
6234.40188862786,1.60904241591199e-10
6306.66554056741,1.57215081610594e-10
6379.76680860628,1.53610379124701e-10
6453.7154016467,1.50087971137774e-10
6528.52114112785,1.46646145931955e-10
6604.19396233031,1.43282900365079e-10
6680.74391569562,1.39996603624436e-10
6758.18116816111,1.36785498756949e-10
6836.51600451024,1.33647742708826e-10
6915.75882873853,1.30581662117649e-10
6995.92016543537,1.27585755331016e-10
7077.01066118189,1.24658389349855e-10
7159.04108596489,1.21797878793263e-10
7242.02233460732,1.19002777957903e-10
7325.96542821523,1.16271682066382e-10
7410.88151564157,1.13602983662764e-10
7496.78187496688,1.10995316564429e-10
7583.67791499719,1.08447230758816e-10
7671.5811767793,1.05957479138934e-10
7760.50333513357,1.03524673843099e-10
7850.45620020451,1.01147551435228e-10
7941.45171902934,9.88247860259202e-11
8033.50197712473,9.65550832302551e-11
8126.61920009195,9.43373561185414e-11
8220.81575524054,9.21703650241169e-11
8316.10415323096,9.00530033480419e-11
8412.49704973612,8.79839837789014e-11
8510.00724712225,8.5962355526017e-11
8608.64769614924,8.39870025647363e-11
8708.43149769072,8.20568433411412e-11
8809.37190447399,8.01708459892275e-11
8911.4823228402,7.83279860734881e-11
9014.77631452492,7.65273504237396e-11
9119.2675984593,7.47678798734926e-11
9224.97005259217,7.30487515085696e-11
9331.89771573324,7.13688741631246e-11
9440.0647894176,6.97275652615171e-11
9549.48563979197,6.81237624511988e-11
9660.17479952265,6.6556661866387e-11
9772.14696972573,6.50254840907532e-11
9885.41702191957,6.35293428736859e-11
10000,6.2067466866356e-11


==> tikzfigs/data/d_inf_dense_15_0_ff.dat <==
0.1,0.806926323331118
0.101159111222383,0.806559803900966
0.102331657833024,0.806173289241392
0.103517795563018,0.805766591007828
0.104717681948552,0.805339532856924
0.105931476351837,0.80489195012621
0.107159339982267,0.804423689504681
0.108401435917833,0.803934608695601
0.109657929126781,0.803424576072888
0.110928986489522,0.802893470332528
0.112214776820798,0.802341180140493
0.1135154708921,0.801767603778689
0.114831241454351,0.801172648790525
0.11616226326085,0.800556231627653
0.117508713090481,0.799918277299499
0.11887076977119,0.799258719027141
0.120248614203741,0.798577497903116
0.121642429385737,0.797874562558641
0.123052400435926,0.797149868839727
0.124478714618791,0.796403379493565
0.125921561369415,0.795635063866468
0.127381132318648,0.794844897614573
0.128857621318552,0.794032862428371
0.130351224468151,0.793198945772002
0.131862140139475,0.792343140638125
0.133390569003906,0.791465445318989
0.134936714058831,0.790565863194223
0.136500780654601,0.789644402535633
0.138082976521809,0.788701076329162
0.139683511798874,0.787735902114
0.141302599059953,0.786748901838615
0.142940453343176,0.785740101733361
0.144597292179202,0.784709532199085
0.146273335620113,0.783657227711052
0.14796880626864,0.782583226737321
0.149683929307726,0.781487571670536
0.151418932530435,0.780370308772026
0.153174046370208,0.779231488126908
0.154949503931463,0.778071163608835
0.156745541020559,0.776889392852916
0.158562396177114,0.775686237235238
0.160400310705682,0.774461761857398
0.162259528707809,0.773216035534362
0.164140297114447,0.771949130783984
0.166042865718753,0.770661123816471
0.167967487209265,0.769352094522103
0.169914417203463,0.76802212645554
0.171883914281715,0.766671306815101
0.173876240021625,0.765299726415415
0.175891659032773,0.763907479651969
0.177930438991858,0.762494664456125
0.179992850678248,0.761061382239308
0.182079168009946,0.759607737825136
0.184189668079971,0.758133839368457
0.186324631193156,0.756639798260317
0.18848434090338,0.755125729018071
0.190669084051225,0.753591749160007
0.192879150802078,0.752037979063976
0.195114834684662,0.750464541809709
0.197376432630026,0.748871563004671
0.199664245010979,0.747259170593455
0.201978575681988,0.745627494650904
0.204319732019527,0.743976667159318
0.206688024962908,0.742306821770258
0.209083769055575,0.740618093551655
0.21150728248688,0.738910618721055
0.213958887134342,0.73718453436604
0.216438908606402,0.735439978152968
0.218947676285662,0.733677088025348
0.221485523372636,0.731896001893312
0.224052786930002,0.730096857315743
0.226649807927369,0.728279791176777
0.229276931286565,0.72644493935848
0.231934505927443,0.724592436411609
0.234622884814226,0.722722415226455
0.237342425002387,0.720835006705851
0.240093487686065,0.71893033944247
0.242876438246045,0.717008539402619
0.245691646298279,0.715069729618746
0.24853948574298,0.713114029892932
0.25142033481428,0.711141556513623
0.254334576130465,0.709152421987888
0.257282596744793,0.707146734791461
0.260264788196901,0.705124599138792
0.263281546564802,0.703086114775312
0.266333272517498,0.701031376794081
0.269420371368188,0.698960475478861
0.272543253128103,0.696873496175686
0.275702332560958,0.69477051919482
0.278898029238044,0.69265161974497
0.282130767593947,0.690516867901476
0.285400976982924,0.688366328610123
0.288709091735924,0.68620006172806
0.292055551218275,0.684018122103232
0.295440799888038,0.681820559693548
0.298865287355038,0.679607419726917
0.302329468440578,0.677378742903096
0.305833803237843,0.675134565638176
0.309378757173014,0.672874920352371
0.312964801067075,0.670599835801615
0.316592411198352,0.668309337453331
0.320262069365765,0.666003447906564
0.32397426295282,0.663682187356525
0.327729484992338,0.661345574103441
0.331528234231942,0.658993625105441
0.335371015200293,0.656626356575069
0.339258338274099,0.65424378461886
0.343190719745904,0.651845925919286
0.347168681892656,0.649432798458212
0.351192753045073,0.6470044222809
0.355263467657814,0.644560820299449
0.359381366380463,0.642102019134438
0.363546996129332,0.639628049993434
0.367760910160103,0.637138949584892
0.372023668141307,0.634634761065897
0.376335836228653,0.632115535022067
0.380697987140229,0.629581330477876
0.385110700232557,0.627032215935543
0.38957456157755,0.624468270440551
0.394090164040345,0.621889584671814
0.398658107358044,0.619296262054405
0.403278998219371,0.616688419892702
0.407953450345245,0.614066190521766
0.412682084570295,0.611429722474682
0.417465528925314,0.608779181663557
0.422304418720667,0.606114752571816
0.427199396630678,0.603436639455378
0.432151112778976,0.600745067550272
0.43716022482485,0.598040284284184
0.44222739805059,0.595322560489393
0.447353305449847,0.592592191614516
0.452538627817017,0.589849498932426
0.457784053837662,0.587094830741684
0.463090280179974,0.58432856355875
0.468458011587305,0.581551103298226
0.473887960971765,0.578762886438305
0.479380849508911,0.575964381168569
0.484937406733524,0.573156088517229
0.490558370636505,0.570338543454813
0.496244487762892,0.567512315971281
0.501996513311008,0.564678012123484
0.507815211232767,0.561836275049779
0.513701354335134,0.55898778594859
0.519655724382766,0.556133265017601
0.525679112201842,0.553273472350203
0.531772317785097,0.550409208785732
0.53793615039807,0.547541316709952
0.544171428686589,0.544670680802146
0.550478980785497,0.5417982287251
0.556859644428641,0.538924931754149
0.563314267060135,0.536051805341379
0.569843705946914,0.533179909610957
0.576448828292588,0.530310349781474
0.583130511352622,0.527444276511064
0.58988964255085,0.524582886160967
0.596727119597331,0.521727420973059
0.603643850607587,0.518879169156794
0.610640754223204,0.516039464880845
0.617718759733849,0.513209688164616
0.624878807200689,0.510391264664671
0.632121847581245,0.507585665350982
0.639448842855694,0.504794406067747
0.646860766154633,0.5020190469734
0.654358601888323,0.499261191854256
0.661943345877439,0.496522487306087
0.669616005485322,0.493804621777744
0.677377599751775,0.491109324470761
0.685229159528406,0.488438364088693
0.693171727615541,0.485793547429723
0.701206358900718,0.483176717815884
0.7093341204988,0.480589753351997
0.717556091893693,0.478034565007212
0.725873365081725,0.475513094511771
0.734287044716676,0.473027312061374
0.742798248256492,0.470579213821236
0.751408106111697,0.468170819221678
0.760117761795533,0.465804168036746
0.768928372075831,0.46348131723712
0.777841107128649,0.46120433760821
0.786857150693685,0.458975310124068
0.795977700231498,0.456796322067406
0.805203967082548,0.454669462885733
0.814537176628074,0.452596819773314
0.823978568452852,0.450580472968388
0.833529396509819,0.448622490754835
0.843190929286626,0.446724924157293
0.852964449974102,0.444889801318529
0.862851256636689,0.44311912154785
0.872852662384838,0.441414849029268
0.882969995549409,0.439778906178275
0.893204599858097,0.438213166636346
0.903557834613893,0.436719447892584
0.914031074875623,0.435299503522647
0.924625711640574,0.433955015035755
0.935343152029238,0.432687583321769
0.9461848194722,0.431498719691656
0.957152153899186,0.430389836506412
0.968246611930312,0.429362237391724
0.979469667069539,0.428417107038237
0.99082280990038,0.427555500590556
1.00230754828387,0.42677833263189
1.01392540755882,0.426086365775772
1.02567793074442,0.42548019888158
1.03756667874519,0.424960254916734
1.04959323055823,0.424526768495509
1.061759183483,0.424179773132531
1.07406615333343,0.423919088258183
1.08651577465254,0.423744306053515
1.0991097009295,0.423654778173769
1.11184960481927,0.423649602442405
1.12473717836475,0.423727609611485
1.13777413322149,0.423887350299462
1.15096220088503,0.42412708223366
1.16430313292088,0.42444475794194
1.17779870119712,0.424838013056033
1.19145069811978,0.425304155407384
1.20526093687084,0.425840155114843
1.21923125164911,0.426442635881603
1.23336349791378,0.427107867735832
1.24765955263087,0.427831761464791
1.26212131452255,0.4286098650051
1.27675070431927,0.429437362061184
1.29154966501488,0.4303090732289
1.30652016212472,0.431219459900802
1.32166418394661,0.432162631222313
1.33698374182495,0.4331323543532
1.35248087041788,0.434122068265158
1.36815762796747,0.435124901273197
1.38401609657313,0.436133692455181
1.4000583824681,0.437141017060133
1.4162866162992,0.438139215941748
1.43270295340983,0.439120428979693
1.44930957412622,0.440076632368787
1.46610868404698,0.440999679566805
1.4831025143361,0.441881345597835
1.50029332201922,0.442713374312713
1.51768339028341,0.443487528114469
1.53527502878042,0.444195639568773
1.55307057393346,0.444829664240888
1.57107238924745,0.445381734035591
1.58928286562298,0.445844210268518
1.60770442167382,0.446209735669411
1.62633950404819,0.446471284512184
1.64519058775366,0.446622210084727
1.6642601764859,0.446656288753372
1.6835508029612,0.446567759941646
1.70306502925284,0.446351361428455
1.72280544713139,0.446002359473753
1.74277467840892,0.445516573396124
1.76297537528721,0.444890394351753
1.78341022071001,0.444120798193
1.80408192871938,0.443205352412213
1.82499324481615,0.442142217297855
1.84614694632455,0.440930141541143
1.86754584276108,0.439568452629037
1.88919277620767,0.43805704244088
1.91109062168914,0.436396348529828
1.93324228755505,0.434587331615787
1.95565071586595,0.432631449844186
1.97831888278416,0.430530630375587
2.00124979896904,0.428287238866436
2.0244465099768,0.42590404738341
2.04791209666509,0.423384201264871
2.07164967560207,0.42073118540556
2.09566239948043,0.417948790397115
2.11995345753607,0.415041078909475
2.14452607597167,0.412012352648847
2.16938351838518,0.408867120178333
2.19452908620331,0.405610065838935
2.21996611911995,0.402246019962729
2.24569799553977,0.398779930527196
2.27172813302691,0.395216836360633
2.29805998875885,0.391561841973682
2.32469705998565,0.387820094061223
2.35164288449435,0.383996759692328
2.37890104107889,0.3800970061834
2.40647515001542,0.3761259826309
2.43436887354311,0.37208880306472
2.46258591635055,0.367990531171121
2.49113002606779,0.363836166524825
2.52000499376409,0.359630632262857
2.54921465445142,0.355378764127966
2.5787628875938,0.351085300806358
2.60865361762255,0.346754875482945
2.63889081445751,0.342392008536965
2.66947849403432,0.338001101301464
2.70042071883777,0.333586430811635
2.73172159844138,0.329152145468969
2.76338529005317,0.324702261550779
2.79541599906786,0.320240660497438
2.82781797962534,0.315771086912768
2.86059553517574,0.31129714721625
2.89375301905095,0.306822308888979
2.92729483504282,0.302349900258637
2.96122543798803,0.297883110771978
2.99554933435981,0.293424991706616
3.0302710828664,0.288978457276945
3.06539529505653,0.284546286092136
3.10092663593193,0.280131122927
3.13686982456688,0.275735480769309
3.17322963473498,0.27136174310985
3.21001089554317,0.267012166443919
3.24721849207313,0.262688882955451
3.28485736603004,0.258393903357149
3.32293251639897,0.254129119862113
3.36144900010876,0.249896309264525
3.40041193270371,0.245697136108703
3.43982648902292,0.241533155927704
3.47969790388769,0.237405818534257
3.52003147279668,0.233316471348299
3.56083255262928,0.22926636274693
3.60210656235707,0.225256645423818
3.64385898376354,0.221288379746449
3.68609536217216,0.217362537100676
3.72882130718284,0.213480003213201
3.772042493417,0.209641581443534
3.81576466127125,0.205847996037974
3.85999361767977,0.202099895338981
3.90473523688556,0.198397854944129
3.94999546122065,0.194742380809529
3.99578030189527,0.191133912293353
4.04209583979631,0.187572825135645
4.08894822629486,0.184059434371252
4.13634368406328,0.180593997173161
4.18428850790158,0.177176715624092
4.23278906557355,0.173807739414582
4.28185179865241,0.170487168466207
4.3314832233764,0.167215055479015
4.38168993151419,0.163991408402469
4.4324785912404,0.160816192829629
4.48385594802119,0.157689334314469
4.53582882551019,0.154610720612539
4.58840412645476,0.151580203845386
4.64158883361278,0.148597602589298
4.69539001068006,0.145662703889225
4.7498148032285,0.142775265198754
4.80487043965513,0.139935016247245
4.86056423214214,0.137141660835315
4.91690357762803,0.134394878559974
4.97389595879006,0.131694326470808
5.03154894503805,0.129039640658657
5.08987019351968,0.126430437778341
5.14886745013749,0.123866316507003
5.20854855057766,0.121346858939692
5.26892142135067,0.118871631923852
5.32999408084409,0.116440188334391
5.3917746403875,0.114052068291039
5.45427130532983,0.111706800319672
5.51749237612913,0.109403902459363
5.58144624945496,0.107142883316816
5.64614141930367,0.104923243069922
5.71158647812643,0.102744474422095
5.7777901179705,0.100606063509075
5.84476113163363,0.0985074907598675
5.91250841383188,0.0964482317133966
5.98104096238094,0.0944277577925333
6.05036787939122,0.0924455370370252
6.1204983724767,0.0905010347969106
6.19144175597784,0.0885937143879016
6.26320745219869,0.0867230377102254
6.33580499265825,0.0848884658323816
6.40924401935645,0.0830894595411932
6.48353428605472,0.0813254798595528
6.55868565957143,0.0795959885331973
6.63470812109235,0.0779004484877844
6.71161176749628,0.0762383242575643
6.78940681269611,0.0746090823868528
6.8681035889953,0.0730121918054976
6.94771254846024,0.0714471241794769
7.02824426430835,0.0699133542377629
7.10970943231244,0.0684103600765025
7.19211887222119,0.0669376234415741
7.27548352919623,0.0654946299905053
7.35981447526577,0.0640808695347476
7.44512291079514,0.0626958362631956
7.53142016597437,0.0613390289479051
7.618717702323,0.0600099511328356
7.7070271142123,0.0587081113064728
7.79636013040523,0.0574330230591216
7.88672861561415,0.056184205225646
7.97814457207662,0.0549611820144072
8.0706201411495,0.053763483123084
8.16416760492147,0.0525906438420957
8.25879938784427,0.0514422051462466
8.35452805838287,0.0503177137752519
8.45136633068472,0.0492167223037355
8.54932706626838,0.0481387892012462
8.64842327573172,0.0470834788829239
8.74866812047991,0.0460503617512504
8.85007491447343,0.0450390142294627
8.9526571259964,0.0440490187870649
9.05642837944529,0.0430799639579548
9.16140245713852,0.0421314443515325
9.26759330114688,0.0412030606572936
9.37501501514529,0.0402944196432491
9.48368186628592,0.0394051341485904
9.59360828709314,0.0385348230709473
9.7048088773803,0.0376831113486013
9.81729840618884,0.0368496299379866
9.93109181374979,0.0360340157867771
10.0462042134681,0.0352359118028977
10.16265089393,0.034454966819705
10.2804473209331,0.0336908355576522
10.3996091395412,0.0329431785826538
10.5201521761616,0.0322116622614491
10.6420924406472,0.0314959587141538
10.7654461284232,0.0307957457642433
10.8902296226373,0.0301107068861776
11.0164594963366,0.02944053115087
11.1441525146679,0.0287849131691854
11.2733256371049,0.0281435530336458
11.4039960197003,0.0275161562585283
11.5361810173648,0.0269024337184936
11.6698981861715,0.0263021015859228
11.8051652856881,0.0257148812670837
11.9420002813353,0.0251404993372925
12.0804213467733,0.0245786874751574
12.2204468663149,0.0240291823960727
12.3620954373677,0.0234917257850415
12.5053858729039,0.0229660642289534
12.650337203959,0.0224519491484222
12.7969686821594,0.0219491367292553
12.9452997822792,0.0214573878536728
13.0953502048267,0.0209764680313577
13.2471398786612,0.020506147330378
13.4006889636395,0.0200462003081217
13.5560178532937,0.01959640594225
13.7131471775395,0.0191565475617813
13.8720978054162,0.0187264127783264
14.0328908478587,0.0183057934175712
14.195547660501,0.0178944854510312
14.3600898465126,0.0174922889281386
14.5265392594678,0.0170990079087044
14.6949180062482,0.0167144503958066
14.8652484499786,0.0163384282691182
15.0375532129974,0.0159707572187596
15.211855179861,0.0156112566796485
15.3881775003835,0.015259749766426
15.5665435927106,0.0149160632089675
15.7469771464309,0.0145800272885013
15.9295021257212,0.0142514757743669
16.1141427725302,0.013930245861433
16.3009236097974,0.0136161781081913
16.4898694447106,0.0133091163755402
16.6810053720006,0.0130089077662879
16.8743567772738,0.0127154025653759
17.0699493403841,0.0124284541808257
17.2678090388436,0.012147919085465
17.4679621512725,0.0118736567593726
17.6704352608895,0.0116055296331204
17.8752552590424,0.0113434030317544
18.0824493487795,0.0110871451195919
18.2920450484629,0.0108366268457636
18.504070195423,0.0105917218905534
18.7185529496558,0.0103523066125371
18.935521797563,0.0101182599964874
19.1550055557353,0.00988946360208525
19.3770333747799,0.00966580151340508
19.6016347431919,0.00944716028920126
19.8288394912707,0.00923342891397001
20.0586777950823,0.00902449874979311
20.2911801804668,0.00882026348897173
20.5263775270925,0.00862061910742282
20.7643010725577,0.00842546381885884
21.0049824165392,0.00823469802972534
21.2484535249888,0.00804822429491104
21.4947467343798,0.00786594727420343
21.7438947560008,0.00768777368949174
21.9959306803007,0.00751361228274371
22.2508879812837,0.00734337377466688
22.5088005209546,0.00717697082415712
22.7697025538168,0.00701431798843184
23.0336287314213,0.00685533168388046
23.3006141069692,0.00669993014765798
23.5706941399673,0.00654803339993037
23.8439047009372,0.0063995632068428
24.1202820761801,0.00625444304416728
24.3998629725955,0.0061125980616139
24.6826845225569,0.00597395504782177
24.9687842888433,0.00583844239599573
25.2582002696278,0.00570599007020275
25.5509709035251,0.00557652957230883
25.8471350746956,0.00544999390953061
26.1467321180109,0.00532631756263273
26.4498018242772,0.0052054364547205
26.7563844455205,0.0050872879206514
27.0665207003324,0.00497181067702915
27.3802517792786,0.00485894479278663
27.6976193503689,0.00474863166036223
28.018665564592,0.00464081396742076
28.3434330615131,0.00453543566914476
28.6719649749377,0.00443244196108533
29.0043049386399,0.00433177925253924
29.3404970921579,0.00423339514046238
29.680586086656,0.0041372383839211
30.0246170908555,0.00404325887903349
30.3726357970331,0.0039514076344383
30.72468842709,0.00386163674725566
31.0808217386906,0.0037738993795307
31.4410830314726,0.00368814973516348
31.8055201533292,0.0036043430373103
32.1741815067637,0.00352243550624987
32.5471160553185,0.00344238433770307
32.9243733300777,0.00336414768159566
33.3060034362459,0.00328768462127382
33.6920570598027,0.00321295515312901
34.0825854742345,0.00313992016667328
34.4776405473446,0.00306854142500747
34.8772747481418,0.0029987815457086
35.2815411538088,0.00293060398210888
35.6904934567523,0.00286397300497876
36.1041859717334,0.00279885368458879
36.5226736430818,0.00273521187314732
36.946012051993,0.00267301418761093
37.3742574239106,0.00261222799285854
37.8074666359935,0.00255282138522109
38.24569722467,0.00249476317636889
38.6890073932798,0.00243802287752204
39.1374560198038,0.00238257068401718
39.5911026646846,0.00232837746019642
40.0500075787361,0.00227541472461746
40.5142317111465,0.0022236546355772
40.9838367175726,0.00217306997695192
41.4588849683291,0.00212363414434337
41.9394395566719,0.002075321131515
42.4255643071778,0.00202810551712336
42.9173237842216,0.00198196245173689
43.4147833005509,0.00193686764513693
43.9180089259609,0.00189279735388439
44.4270674960688,0.00184972836916898
44.9420266211914,0.00180763800490761
45.462954695324,0.00176650408611411
45.9899209052244,0.00172630493751126
46.5229952396019,0.00168701937239651
47.0622484984128,0.00164862668175019
47.6077523022637,0.0016111066235754
48.1595791019235,0.00157443941247369
48.7178021879463,0.00153860570945781
49.2824957004051,0.00150358661197056
49.8537346387389,0.00146936364413062
50.4315948717136,0.00143591874719577
51.0161531474983,0.00140323427022768
51.6074871038591,0.00137129296097036
52.2056752784698,0.00134007795691627
52.8107971193433,0.00130957277658211
53.4229329953835,0.00127976131096751
54.0421642070592,0.00125062781521079
54.6685729972018,0.0012221569004166
55.302242561929,0.00119433352567323
55.9432570616938,0.00116714299024274
56.5917016324624,0.00114057092592874
57.2476623970218,0.00111460328959915
57.9112264764176,0.00108922635589472
58.5824820015254,0.00106442671008
59.2615181247555,0.00104019124106186
59.9484250318941,0.0010165071345683
60.6432939540806,0.000993361866458847
61.3462171799251,0.000970743196213616
62.057288067765,0.00094863916053446
62.776601058065,0.000927038067112484
63.5042516859596,0.000905928488526043
64.2403365939419,0.00088529925626903
64.9849535446989,0.000865139454920546
65.7382014340959,0.000845438416438722
66.5001803043112,0.000826185714587737
67.2709913571234,0.00080737115948317
68.0507369673521,0.000788984792261973
68.839520696455,0.000771016879868959
69.6374473062822,0.000753457909962254
70.4446227729904,0.000736298585936139
71.2611543011175,0.000719529822046262
72.0871503378214,0.000703142738645625
72.9227205872831,0.000687128657542258
73.7679760252773,0.000671479097434387
74.6230289139111,0.000656185769470091
75.4879928165343,0.000641240572895647
76.3629826128224,0.000626635590807298
77.248114514034,0.000612363085989897
78.1435060784454,0.00059841549686264
79.0492762269642,0.000584785433493388
79.9655452589235,0.000571465673732663
80.8924348680594,0.000558449159403861
81.8300681586739,0.000545728992604748
82.7785696619847,0.000533298432070463
83.7380653526649,0.000521150889639105
84.708682665574,0.000509279926773682
85.6905505126835,0.000497679251185385
86.6837993001977,0.000486342713512603
87.6885609458743,0.000475264304094177
88.704968896544,0.000464438149799054
89.7331581458352,0.000453858510933673
90.7732652521022,0.000443519778220547
91.8254283565628,0.000433416469841326
92.889787201645,0.000423543228551276
93.9664831495469,0.000413894818853706
95.0556592010119,0.00040446612424162
96.157460014321,0.0003952521444934
97.2720319245054,0.000386247993049241
98.3995229627823,0.000377448894424773
99.5400828762152,0.000368850181693177
100.693863147603,0.000360447294024479
101.861017015598,0.000352235774278766
103.041699495059,0.000344211266652788
104.23606739764,0.000336369514383275
105.444279352617,0.000328706357499423
106.666495827954,0.000321217730620429
107.902879151618,0.000313899660820984
109.153593533139,0.000306748265517887
110.418805085416,0.000299759750435485
111.698681846782,0.000292930407588656
112.993393803322,0.000286256613328363
114.303112911448,0.000279734826426897
115.628013120738,0.000273361586208987
116.968270397038,0.000267133510714452
118.324062745838,0.000261047294919989
119.695570235904,0.000255099708989238
121.082975023204,0.000249287596560729
122.486461375093,0.000243607873082667
123.906215694792,0.000238057524182554
125.34242654614,0.000232633604071492
126.795284678643,0.000227333233984791
128.264983052806,0.000222153600659204
129.751716865759,0.000217091954849293
131.255683577184,0.000212145609862296
132.777082935543,0.000207311940152369
134.316117004602,0.000202588379917437
135.872990190271,0.000197972421744409
137.447909267754,0.000193461615284307
139.041083409007,0.000189053565956677
140.652724210524,0.000184745933678342
142.283045721435,0.000180536431624412
143.932264471941,0.000176422825022416
145.600599502065,0.000172402929958273
147.28827239075,0.000168474612237161
148.995507285286,0.000164635786233744
150.722530931076,0.000160884413800873
152.469572701757,0.000157218503186379
154.236864629663,0.000153636107976339
156.024641436637,0.000150135326066173
157.833140565212,0.000146714298651396
159.662602210143,0.000143371209244677
161.513269350309,0.000140104282710363
163.385387780986,0.000136911784325061
165.27920614649,0.000133792018863052
167.194975973199,0.000130743329686822
169.132951702965,0.000127764097883797
171.093390726902,0.000124852741396416
173.076553419573,0.00012200771418667
175.082703173572,0.000119227505420918
177.112106434509,0.000116510638665278
179.16503273639,0.00011385567110156
181.241754737424,0.000111261192763726
183.342548256229,0.00010872582579465
185.46769230847,0.000106248223706871
187.617469143912,0.00010382707067892
189.79216428391,0.000101461080847463
191.992066559328,9.91489976324341e-05
194.217468148903,9.68895930690055e-05
196.468664618045,9.46816671567193e-05
198.745954958098,9.25240472171482e-05
201.04964162605,9.04155872844669e-05
203.380030584698,8.83551674832538e-05
205.737431343291,8.63416934440531e-05
208.122156998634,8.43740957258786e-05
210.534524276671,8.24513292328499e-05
212.974853574552,8.05723726771057e-05
215.443469003188,7.87362280296777e-05
217.940698430296,7.69419199883327e-05
220.466873523941,7.51884954693739e-05
223.022329796594,7.34750230912994e-05
225.607406649686,7.18005926824018e-05
228.22244741869,7.01643148108688e-05
230.867799418717,6.8565320293275e-05
233.543813990648,6.7002759745352e-05
236.250846547795,6.54758031323368e-05
238.989256623105,6.39836393221515e-05
241.759407916913,6.25254756569114e-05
244.561668345245,6.1100537537126e-05
247.396410088681,5.97080680008059e-05
250.264009641792,5.83473273324698e-05
253.164847863136,5.70175926656594e-05
256.099310025846,5.57181575966956e-05
259.067785868801,5.4448331813162e-05
262.070669648385,5.32074407273283e-05
265.108360190854,5.19948251205254e-05
268.181260945302,5.08098407849011e-05
271.289780037247,4.96518581912117e-05
274.434330322837,4.85202621457474e-05
277.61532944368,4.74144514751129e-05
280.833199882317,4.63338386951475e-05
284.08836901833,4.52778497040254e-05
287.381269185107,4.42459234815343e-05
290.712337727258,4.32375117850236e-05
294.082017058706,4.22520788594643e-05
297.490754721444,4.12891011597079e-05
300.939003444972,4.03480670589404e-05
304.42722120643,3.94284765948509e-05
307.955871291423,3.85298411865244e-05
311.525422355549,3.76516833878213e-05
315.136348486648,3.67935366277567e-05
318.789129267765,3.59549449650971e-05
322.484249840844,3.51354628436055e-05
326.222200971167,3.43346548609787e-05
330.003479112529,3.3552095527025e-05
333.828586473176,3.27873690563129e-05
337.698031082509,3.20400691261172e-05
341.612326858553,3.13097986701937e-05
345.571993676214,3.05961696731838e-05
349.577557436328,2.98988029606863e-05
353.629550135504,2.9217327987915e-05
357.728509936787,2.85513826613718e-05
361.874981241128,2.79006131318937e-05
366.06951475969,2.72646736141678e-05
370.312667586993,2.66432261980003e-05
374.605003274899,2.60359406748258e-05
378.947091907467,2.54424943555451e-05
383.33951017666,2.4862571907213e-05
387.782841458946,2.42958651753385e-05
392.277675892772,2.37420730330346e-05
396.824610456948,2.32009012078036e-05
401.424249049932,2.26720621341228e-05
406.077202570037,2.21552747994696e-05
410.784088996565,2.16502645929617e-05
415.545533471888,2.11567631602266e-05
420.362168384471,2.06745082570414e-05
425.234633452868,2.02032436213709e-05
430.16357581068,1.97427188207845e-05
435.149650092505,1.92926891388833e-05
440.193518520887,1.88529154283353e-05
445.295850994266,1.84231639918787e-05
450.457325175946,1.80032064555624e-05
455.678626584106,1.75928196520317e-05
460.960448682843,1.71917854946148e-05
466.303492974273,1.679989086771e-05
471.708469091702,1.64169275119396e-05
477.176094893875,1.60426919111924e-05
482.707096560318,1.56769851877906e-05
488.302208687788,1.53196129948451e-05
493.962174387832,1.49703854150685e-05
499.687745385488,1.46291168543175e-05
505.479682119124,1.42956259524066e-05
511.338753841433,1.39697354755363e-05
517.265738721602,1.36512722335578e-05
523.261423948666,1.33400669819425e-05
529.326605836056,1.30359543259723e-05
535.462089927361,1.2738772647666e-05
541.668691103315,1.24483640073327e-05
547.947233690029,1.21645740647945e-05
554.298551568467,1.18872519952176e-05
560.723488285203,1.16162504104236e-05
567.222897164454,1.13514252851446e-05
573.797641421413,1.10926358681335e-05
580.448594276898,1.08397446221677e-05
587.176639073326,1.05926171392402e-05
593.982669392036,1.03511220757282e-05
600.867589171969,1.01151310819386e-05
607.832312829723,9.8845187303851e-06
614.877765381002,9.65916244997003e-06
622.004882563471,9.43894246994887e-06
629.214610961034,9.22374174024821e-06
636.507908129557,9.01344588101947e-06
643.885742724042,8.80794312109413e-06
651.34909462728,8.60712423213146e-06
658.898955079995,8.41088247841356e-06
666.536326812491,8.21911354931718e-06
674.262224177834,8.03171552350501e-06
682.077673286569,7.84858878900946e-06
689.983712143002,7.66963601126556e-06
697.981390783066,7.49476207202179e-06
706.071771413777,7.32387401756371e-06
714.255928554313,7.1568810136656e-06
722.534949178721,6.99369430294499e-06
730.909932860291,6.83422713880007e-06
739.381991917587,6.6783947595992e-06
747.952251562182,6.52611432967497e-06
756.621850048105,6.37730490615778e-06
765.391938823015,6.23188738544737e-06
774.263682681127,6.08978447141165e-06
783.23825991792,5.95092062340216e-06
792.316862486625,5.81522202990524e-06
801.50069615654,5.68261655409788e-06
810.790980673169,5.55303370474116e-06
820.18894992022,5.42640460108177e-06
829.695852083491,5.30266192669359e-06
839.312949816636,5.18173990106069e-06
849.041520408875,5.06357424217993e-06
858.882855954625,4.94810213307161e-06
868.838263525118,4.83526218952693e-06
878.909065341995,4.72499442747092e-06
889.096598952916,4.61724022113881e-06
899.402217409204,4.51194228942464e-06
909.827289445556,4.40904465576954e-06
920.373199661822,4.30849261439994e-06
931.041348706908,4.21023271068577e-06
941.833153464795,4.11421270626392e-06
952.750047242729,4.02038155202349e-06
963.793479961579,3.92868936358643e-06
974.964918348409,3.83908739293396e-06
986.265846131282,3.7515280037966e-06
997.69776423632,3.66596464219109e-06
1009.26219098705,3.58235182088245e-06
1020.96066230605,3.50064508380162e-06
1032.79473191895,3.42080099038653e-06
1044.76597156081,3.34277708860153e-06
1056.87597118481,3.26653189442942e-06
1069.12633917348,3.19202487107439e-06
1081.51870255229,3.11921640192581e-06
1094.05470720574,3.04806777580687e-06
1106.73601809597,2.97854116263337e-06
1119.56431948388,2.91059959371675e-06
1132.54131515281,2.84420694677555e-06
1145.66872863487,2.77932791630832e-06
1158.94830343981,2.71592800728289e-06
1172.3818032866,2.6539735068645e-06
1185.97101233767,2.59343146991252e-06
1199.71773543589,2.53426970600186e-06
1213.62379834424,2.47645675716844e-06
1227.69104798836,2.41996188090562e-06
1241.92135270178,2.36475503262442e-06
1256.31660247412,2.31080685851015e-06
1270.87870920206,2.25808867027613e-06
1285.6096069433,2.20657243208103e-06
1300.51125217341,2.15623075066904e-06
1315.58562404571,2.10703685493498e-06
1330.83472465408,2.05896458281782e-06
1346.26057929891,2.01198836895766e-06
1361.86523675608,1.96608323186919e-06
1377.65076954905,1.92122476035704e-06
1393.61927422414,1.87738909658873e-06
1409.77287162897,1.83455292694963e-06
1426.11370719413,1.79269347131964e-06
1442.64395121816,1.7517884673706e-06
1459.36579915576,1.71181615823209e-06
1476.28147190939,1.67275528547387e-06
1493.39321612425,1.63458507707532e-06
1510.70330448666,1.59728522557385e-06
1528.21403602587,1.56083589810379e-06
1545.92773641948,1.52521770362589e-06
1563.84675830225,1.49041170245863e-06
1581.9734815786,1.45639937869279e-06
1600.3103137387,1.42316263947637e-06
1618.8596901782,1.39068380818489e-06
1637.62407452169,1.35894560912925e-06
1656.60595894992,1.32793116013444e-06
1675.80786453077,1.29762396023422e-06
1695.23234155412,1.26800789199191e-06
1714.88196987054,1.23906720085476e-06
1734.75935923393,1.21078648885516e-06
1754.86714964815,1.18315071469801e-06
1775.20801171764,1.15614517494474e-06
1795.7846470021,1.12975550699371e-06
1816.59978837533,1.10396766652259e-06
1837.65620038817,1.07876793987412e-06
1858.95667963569,1.0541429154136e-06
1880.50405512858,1.03007949588385e-06
1902.30118866895,1.00656488039694e-06
1924.35097523033,9.83586553336583e-07
1946.65634334226,9.61132293445995e-07
1969.22025547917,9.39190154258333e-07
1992.04570845387,9.17748461118018e-07
2015.13573381556,8.96795800999571e-07
2038.49339825246,8.76321031807872e-07
2062.12180399914,8.56313257775538e-07
2086.0240892485,8.36761829546516e-07
2110.2034285686,8.17656348387187e-07
2134.66303332425,7.98986644482016e-07
2159.40615210357,7.80742784094947e-07
2184.43607114943,7.62915062229776e-07
2209.7561147959,7.45493986957058e-07
2235.3696459098,7.28470289828196e-07
2261.28006633728,7.11834913457017e-07
2287.4908173557,6.95579003961069e-07
2314.00538013065,6.79693907697036e-07
2340.82727617829,6.64171173344162e-07
2367.96006783308,6.49002539564501e-07
2395.40735872088,6.34179932369253e-07
2423.1727942376,6.19695463614749e-07
2451.26006203334,6.05541423360941e-07
2479.67289250216,5.91710277782462e-07
2508.41505927754,5.78194668140472e-07
2537.49037973357,5.64987396512502e-07
2566.90271549195,5.52081434480379e-07
2596.65597293487,5.3946991270719e-07
2626.75410372384,5.27146118265491e-07
2657.20110532451,5.15103490937812e-07
2688.00102153761,5.03335618916245e-07
2719.15794303602,4.91836238888701e-07
2750.67600790807,4.80599226378263e-07
2782.55940220713,4.69618605201762e-07
2814.81236050758,4.58888521631642e-07
2847.43916646725,4.48403270517633e-07
2880.4441533963,4.38157264264363e-07
2913.83170483279,4.28145049796603e-07
2947.60625512486,4.18361296004203e-07
2981.77229001967,4.08800793377855e-07
3016.3343472592,3.99458452928151e-07
3051.29701718287,3.90329296867965e-07
3086.66494333727,3.81408468079529e-07
3122.44282309286,3.72691211276357e-07
3158.63540826782,3.64172887233463e-07
3195.24750575921,3.55848962789382e-07
3232.28397818138,3.47714999402454e-07
3269.74974451177,3.39766667831477e-07
3307.64978074424,3.31999735716695e-07
3345.98912054997,3.24410065563993e-07
3384.77285594598,3.16993614404029e-07
3424.00613797143,3.0974643472585e-07
3463.69417737173,3.02664661634341e-07
3503.84224529068,2.957445279599e-07
3544.45567397044,2.88982345909279e-07
3585.53985745982,2.82374512553022e-07
3627.10025233065,2.75917507975583e-07
3669.14237840249,2.69607892201942e-07
3711.67181947577,2.6344230548432e-07
3754.69422407334,2.57417462330549e-07
3798.21530619074,2.51530152425915e-07
3842.24084605506,2.45777238528605e-07
3886.77669089267,2.40155657281695e-07
3931.82875570577,2.34662411903085e-07
3977.40302405804,2.29294576678895e-07
4023.50554886929,2.24049290517811e-07
4070.14245321944,2.18923758134475e-07
4117.31993116168,2.13915247718426e-07
4165.04424854518,2.09021091575963e-07
4213.32174384729,2.0423867986557e-07
4262.15882901532,1.99565465528427e-07
4311.56199031823,1.94998957039625e-07
4361.53778920801,1.9053672027116e-07
4412.09286319119,1.86176376400449e-07
4463.2339267104,1.81915604040245e-07
4514.9677720361,1.77752127256043e-07
4567.30127016875,1.73683730019263e-07
4620.24137175131,1.69708244043344e-07
4673.79510799246,1.65823546079905e-07
4727.96959160039,1.62027568433944e-07
4782.77201772749,1.58318287479535e-07
4838.20966492596,1.54693723203836e-07
4894.28989611453,1.51151943453527e-07
4951.02015955635,1.47691060200609e-07
5008.40798984821,1.44309229328747e-07
5066.46100892127,1.41004646744898e-07
5125.18692705333,1.37775548672165e-07
5184.59354389291,1.34620214195714e-07
5244.68874949512,1.31536958793547e-07
5305.48052536957,1.28524142004491e-07
5366.97694554048,1.25580151151845e-07
5429.18617761894,1.22703420292428e-07
5492.11648388779,1.19892413572158e-07
5555.77622239888,1.17145630756949e-07
5620.17384808319,1.14461608088115e-07
5685.31791387375,1.11838911577672e-07
5751.21707184161,1.09276142591504e-07
5817.88007434494,1.06771936044194e-07
5885.31577519145,1.04324950531339e-07
5953.53313081437,1.01933884195329e-07
6022.54120146193,9.9597462532398e-08
6092.34915240071,9.73144345590028e-08
6162.96625513294,9.50835835744658e-08
6234.40188862786,9.29037203047566e-08
6306.66554056741,9.07736782321006e-08
6379.76680860628,8.86923225085518e-08
6453.7154016467,8.66585425256354e-08
6528.52114112785,8.467125145194e-08
6604.19396233031,8.27293854992551e-08
6680.74391569562,8.08319139722606e-08
6758.18116816111,7.89778213360852e-08
6836.51600451024,7.71661150049831e-08
6915.75882873853,7.53958285872947e-08
6995.92016543537,7.36660190891858e-08
7077.01066118189,7.19757614168811e-08
7159.04108596489,7.03241512092382e-08
7242.02233460732,6.87103064400819e-08
7325.96542821523,6.71333688886938e-08
7410.88151564157,6.55924923137038e-08
7496.78187496688,6.40868547489325e-08
7583.67791499719,6.26156510059157e-08
7671.5811767793,6.11780957440785e-08
7760.50333513357,5.97734203818494e-08
7850.45620020451,5.84008765290883e-08
7941.45171902934,5.70597275781298e-08
8033.50197712473,5.57492568874515e-08
8126.61920009195,5.44687681450963e-08
8220.81575524054,5.32175704643821e-08
8316.10415323096,5.1995001429388e-08
8412.49704973612,5.08004017548566e-08
8510.00724712225,4.96331374789314e-08
8608.64769614924,4.84925817449588e-08
8708.43149769072,4.73781258938245e-08
8809.37190447399,4.62891728798391e-08
8911.4823228402,4.52251422608438e-08
9014.77631452492,4.41854621885625e-08
9119.2675984593,4.31695782605391e-08
9224.97005259217,4.21769472091352e-08
9331.89771573324,4.12070365193641e-08
9440.0647894176,4.02593300971228e-08
9549.48563979197,3.9333319488385e-08
9660.17479952265,3.84285074774357e-08
9772.14696972573,3.75444106787375e-08
9885.41702191957,3.66805582210864e-08
10000,3.58364855477675e-08


==> tikzfigs/data/d_inf_dense_15_0_nf.dat <==
0.1,0.965524505874098
0.101159111222383,0.970096803399682
0.102331657833024,0.974234587022343
0.103517795563018,0.977934809115813
0.104717681948552,0.981197199289347
0.105931476351837,0.984024079111758
0.107159339982267,0.986420152716731
0.108401435917833,0.988392279820574
0.109657929126781,0.989949237485307
0.110928986489522,0.991101476563995
0.112214776820798,0.991860878214736
0.1135154708921,0.992240515209699
0.114831241454351,0.992254422039705
0.11616226326085,0.991917377062922
0.117508713090481,0.991244699202739
0.11887076977119,0.990252060992581
0.120248614203741,0.988955319115601
0.121642429385737,0.987370363009059
0.123052400435926,0.985512981605363
0.124478714618791,0.983398747867139
0.125921561369415,0.981042920441363
0.127381132318648,0.978460361503005
0.128857621318552,0.975665469675145
0.130351224468151,0.972672126792039
0.131862140139475,0.96949365720519
0.133390569003906,0.96614279831113
0.134936714058831,0.962631680994739
0.136500780654601,0.958971818725325
0.138082976521809,0.955174104107203
0.139683511798874,0.95124881176578
0.141302599059953,0.947205606538829
0.142940453343176,0.94305355603624
0.144597292179202,0.93880114672657
0.146273335620113,0.934456302802399
0.14796880626864,0.930026407166638
0.149683929307726,0.925518323967322
0.151418932530435,0.920938422187678
0.153174046370208,0.916292599871254
0.154949503931463,0.911586308627903
0.156745541020559,0.906824578125873
0.158562396177114,0.902012040327897
0.160400310705682,0.897152953275738
0.162259528707809,0.892251224268111
0.164140297114447,0.887310432312054
0.166042865718753,0.882333849757906
0.167967487209265,0.877324463053711
0.169914417203463,0.872284992576425
0.171883914281715,0.867217911515387
0.173876240021625,0.862125463798394
0.175891659032773,0.857009681062929
0.177930438991858,0.851872398684822
0.179992850678248,0.846715270884497
0.182079168009946,0.841539784936878
0.184189668079971,0.836347274515642
0.186324631193156,0.831138932205785
0.18848434090338,0.825915821220727
0.190669084051225,0.820678886361607
0.192879150802078,0.815428964257075
0.195114834684662,0.810166792922085
0.197376432630026,0.804893020673766
0.199664245010979,0.79960821444182
0.201978575681988,0.794312867509903
0.204319732019527,0.789007406723237
0.206688024962908,0.783692199196356
0.209083769055575,0.77836755855348
0.21150728248688,0.773033750732435
0.213958887134342,0.767690999381532
0.216438908606402,0.762339490877237
0.218947676285662,0.756979378988891
0.221485523372636,0.75161078921528
0.224052786930002,0.746233822816289
0.226649807927369,0.740848560561521
0.229276931286565,0.735455066216321
0.231934505927443,0.730053389784372
0.234622884814226,0.724643570524763
0.237342425002387,0.719225639760235
0.240093487686065,0.713799623492214
0.242876438246045,0.708365544837159
0.245691646298279,0.702923426297793
0.24853948574298,0.697473291881818
0.25142033481428,0.692015169079905
0.254334576130465,0.686549090713875
0.257282596744793,0.681075096665284
0.260264788196901,0.67559323549391
0.263281546564802,0.670103565954967
0.266333272517498,0.66460615842329
0.269420371368188,0.659101096232181
0.272543253128103,0.653588476934032
0.275702332560958,0.648068413489429
0.278898029238044,0.642541035390932
0.282130767593947,0.637006489727356
0.285400976982924,0.631464942193951
0.288709091735924,0.625916578053549
0.292055551218275,0.620361603053412
0.295440799888038,0.614800244302185
0.298865287355038,0.609232751111086
0.302329468440578,0.603659395803207
0.305833803237843,0.598080474494504
0.309378757173014,0.592496307849889
0.312964801067075,0.586907241817536
0.316592411198352,0.58131364834439
0.320262069365765,0.575715926075589
0.32397426295282,0.570114501040398
0.327729484992338,0.564509827327031
0.331528234231942,0.558902387748587
0.335371015200293,0.553292694502184
0.339258338274099,0.547681289823191
0.343190719745904,0.542068746636337
0.347168681892656,0.536455669205349
0.351192753045073,0.530842693782604
0.355263467657814,0.52523048926015
0.359381366380463,0.519619757823409
0.363546996129332,0.514011235608612
0.367760910160103,0.508405693365025
0.372023668141307,0.502803937122865
0.376335836228653,0.497206808867641
0.380697987140229,0.491615187221666
0.385110700232557,0.486029988133239
0.38957456157755,0.480452165574013
0.394090164040345,0.474882712244867
0.398658107358044,0.46932266029056
0.403278998219371,0.463773082023326
0.407953450345245,0.458235090655443
0.412682084570295,0.452709841040744
0.417465528925314,0.447198530424941
0.422304418720667,0.441702399204483
0.427199396630678,0.43622273169366
0.432151112778976,0.430760856899443
0.43716022482485,0.425318149303607
0.44222739805059,0.419896029651421
0.447353305449847,0.414495965746207
0.452538627817017,0.409119473248915
0.457784053837662,0.403768116481762
0.463090280179974,0.398443509234872
0.468458011587305,0.393147315574755
0.473887960971765,0.387881250653339
0.479380849508911,0.382647081516141
0.484937406733524,0.377446627908051
0.490558370636505,0.372281763075081
0.496244487762892,0.36715441456024
0.501996513311008,0.362066564991637
0.507815211232767,0.357020252860669
0.513701354335134,0.352017573288049
0.519655724382766,0.347060678775223
0.525679112201842,0.342151779938552
0.531772317785097,0.337293146223403
0.53793615039807,0.332487106595127
0.544171428686589,0.327736050203594
0.550478980785497,0.323042427017791
0.556859644428641,0.31840874842661
0.563314267060135,0.313837587801745
0.569843705946914,0.309331581018231
0.576448828292588,0.304893426927841
0.583130511352622,0.300525887780138
0.58988964255085,0.296231789585602
0.596727119597331,0.292014022414747
0.603643850607587,0.287875540626683
0.610640754223204,0.283819363020012
0.617718759733849,0.279848572898355
0.624878807200689,0.27596631804216
0.632121847581245,0.272175810577732
0.639448842855694,0.268480326733622
0.646860766154633,0.264883206473722
0.654358601888323,0.261387852995393
0.661943345877439,0.257997732080016
0.669616005485322,0.254716371282193
0.677377599751775,0.251547358942603
0.685229159528406,0.248494343008212
0.693171727615541,0.245561029642023
0.701206358900718,0.242751181602991
0.7093341204988,0.240068616374933
0.717556091893693,0.237517204021357
0.725873365081725,0.235100864741026
0.734287044716676,0.232823566096753
0.742798248256492,0.230689319887392
0.751408106111697,0.228702178630263
0.760117761795533,0.226866231618169
0.768928372075831,0.225185600511917
0.777841107128649,0.223664434425618
0.786857150693685,0.222306904458113
0.795977700231498,0.221117197619614
0.805203967082548,0.220099510097955
0.814537176628074,0.219258039803816
0.823978568452852,0.218596978128798
0.833529396509819,0.218120500844282
0.843190929286626,0.21783275806265
0.852964449974102,0.217737863175543
0.862851256636689,0.217839880676523
0.872852662384838,0.218142812767667
0.882969995549409,0.218650584641382
0.893204599858097,0.219367028320001
0.903557834613893,0.22029586492674
0.914031074875623,0.221440685252276
0.924625711640574,0.222804928471812
0.935343152029238,0.224391858858152
0.9461848194722,0.226204540327313
0.957152153899186,0.228245808644827
0.968246611930312,0.230518241113656
0.979469667069539,0.233024123558999
0.99082280990038,0.235765414422069
1.00230754828387,0.238743705774873
1.01392540755882,0.241960181072446
1.02567793074442,0.245415569468988
1.03756667874519,0.249110096541855
1.04959323055823,0.253043431294026
1.061759183483,0.257214629344217
1.07406615333343,0.261622072266618
1.08651577465254,0.266263403112748
1.0991097009295,0.271135458239578
1.11184960481927,0.276234195684788
1.12473717836475,0.281554620475964
1.13777413322149,0.287090707439988
1.15096220088503,0.292835322295714
1.16430313292088,0.298780142070581
1.17779870119712,0.304915576182263
1.19145069811978,0.31123068986958
1.20526093687084,0.317713132039827
1.21923125164911,0.324349070014882
1.23336349791378,0.331123134093069
1.24765955263087,0.338018375277508
1.26212131452255,0.34501623992618
1.27675070431927,0.35209656541608
1.29154966501488,0.359237601136407
1.30652016212472,0.366416059177538
1.32166418394661,0.373607198902341
1.33698374182495,0.380784949111703
1.35248087041788,0.387922070692129
1.36815762796747,0.394990361421358
1.38401609657313,0.401960902998478
1.4000583824681,0.408804348388232
1.4162866162992,0.415491245305433
1.43270295340983,0.421992389249391
1.44930957412622,0.428279197116208
1.46610868404698,0.434324090293408
1.4831025143361,0.440100874515893
1.50029332201922,0.445585102856779
1.51768339028341,0.45075440821022
1.53527502878042,0.455588792578891
1.55307057393346,0.460070862381288
1.57107238924745,0.464186001704551
1.58928286562298,0.467922478708916
1.60770442167382,0.471271483934283
1.62633950404819,0.47422710273869
1.64519058775366,0.476786227206645
1.6642601764859,0.47894841536067
1.6835508029612,0.480715707240094
1.70306502925284,0.482092408325494
1.72280544713139,0.483084850924844
1.74277467840892,0.483701143610599
1.76297537528721,0.483950917761939
1.78341022071001,0.483845078897352
1.80408192871938,0.483395568947075
1.82499324481615,0.482615144056575
1.84614694632455,0.481517171042767
1.86754584276108,0.480115444319535
1.88919277620767,0.478424024011235
1.91109062168914,0.476457095096845
1.93324228755505,0.474228846767777
1.95565071586595,0.471753370718858
1.97831888278416,0.46904457679743
2.00124979896904,0.466116124278641
2.0244465099768,0.46298136698585
2.04791209666509,0.459653310505549
2.07164967560207,0.456144579832376
2.09566239948043,0.452467395901798
2.11995345753607,0.448633559610319
2.14452607597167,0.44465444207367
2.16938351838518,0.44054098002382
2.19452908620331,0.436303675389982
2.21996611911995,0.431952598243297
2.24569799553977,0.427497392407345
2.27172813302691,0.422947283146343
2.29805998875885,0.41831108643944
2.32469705998565,0.413597219433862
2.35164288449435,0.408813711741967
2.37890104107889,0.403968217309353
2.40647515001542,0.399068026633414
2.43436887354311,0.394120079155839
2.46258591635055,0.389130975689187
2.49113002606779,0.38410699076816
2.52000499376409,0.379054084841152
2.54921465445142,0.373977916238239
2.5787628875938,0.368883852868316
2.60865361762255,0.363776983611593
2.63889081445751,0.358662129384413
2.66947849403432,0.353543853861839
2.70042071883777,0.348426473850314
2.73172159844138,0.343314069307805
2.76338529005317,0.338210493012959
2.79541599906786,0.333119379887828
2.82781797962534,0.328044155980926
2.86059553517574,0.322988047119099
2.89375301905095,0.317954087237681
2.92729483504282,0.312945126399269
2.96122543798803,0.307963838511739
2.99554933435981,0.30301272875639
3.0302710828664,0.298094140737056
3.06539529505653,0.293210263360856
3.10092663593193,0.288363137461097
3.13686982456688,0.28355466217242
3.17322963473498,0.278786601068016
3.21001089554317,0.274060588068278
3.24721849207313,0.269378133129911
3.28485736603004,0.264740627724054
3.32293251639897,0.26014935011161
3.36144900010876,0.255605470423563
3.40041193270371,0.251110055553666
3.43982648902292,0.246664073870525
3.47969790388769,0.242268399755801
3.52003147279668,0.237923817974798
3.56083255262928,0.233631027885559
3.60210656235707,0.22939064749215
3.64385898376354,0.225203217347643
3.68609536217216,0.221069204311979
3.72882130718284,0.21698900516974
3.772042493417,0.212962950112526
3.81576466127125,0.208991306090543
3.85999361767977,0.205074280037727
3.90473523688556,0.201212021974621
3.94999546122065,0.197404627992983
3.99578030189527,0.193652143126031
4.04209583979631,0.189954564108009
4.08894822629486,0.186311842026706
4.13634368406328,0.182723884872333
4.18428850790158,0.17919055998616
4.23278906557355,0.175711696412109
4.28185179865241,0.172287087154444
4.3314832233764,0.168916491344614
4.38168993151419,0.165599636320143
4.4324785912404,0.16233621961846
4.48385594802119,0.159125910888433
4.53582882551019,0.155968353722266
4.58840412645476,0.152863167410426
4.64158883361278,0.14980994862207
4.69539001068006,0.146808273013517
4.7498148032285,0.143857696767106
4.80487043965513,0.140957758062826
4.86056423214214,0.138107978484943
4.91690357762803,0.135307864365887
4.97389595879006,0.132556908069514
5.03154894503805,0.129854589215851
5.08987019351968,0.127200375849382
5.14886745013749,0.124593725552818
5.20854855057766,0.122034086508329
5.26892142135067,0.119520898508069
5.32999408084409,0.117053593915864
5.3917746403875,0.114631598581813
5.45427130532983,0.112254332711517
5.51749237612913,0.109921211691663
5.58144624945496,0.107631646873535
5.64614141930367,0.105385046316089
5.71158647812643,0.103180815490085
5.7777901179705,0.101018357944802
5.84476113163363,0.0988970759387926
5.91250841383188,0.0968163710360328
5.98104096238094,0.0947756446689104
6.05036787939122,0.0927742986692988
6.1204983724767,0.0908117357690608
6.19144175597784,0.0888873600711864
6.26320745219869,0.087000577492785
6.33580499265825,0.0851507961811094
6.40924401935645,0.0833374269037093
6.48353428605472,0.0815598834138385
6.55868565957143,0.0798175827921666
6.63470812109235,0.0781099457657934
6.71161176749628,0.0764363970055893
6.78940681269611,0.0747963654027904
6.8681035889953,0.0731892843257848
6.94771254846024,0.0716145918579644
7.02824426430835,0.0700717310175246
7.10970943231244,0.0685601499600145
7.19211887222119,0.0670793021644615
7.27548352919623,0.0656286466038175
7.35981447526577,0.0642076479005009
7.44512291079514,0.0628157764676993
7.53142016597437,0.0614525086371814
7.618717702323,0.0601173267742358
7.7070271142123,0.0588097193803988
7.79636013040523,0.0575291811845713
7.88672861561415,0.0562752132231206
7.97814457207662,0.0550473229095446
8.0706201411495,0.0538450240942137
8.16416760492147,0.0526678371147526
8.25879938784427,0.0515152888375258
8.35452805838287,0.0503869126907413
8.45136633068472,0.0492822486896212
8.54932706626838,0.0482008434540539
8.64842327573172,0.0471422502192284
8.74866812047991,0.0461060288395677
8.85007491447343,0.0450917457864177
8.9526571259964,0.044098974139821
9.05642837944529,0.0431272935747848
9.16140245713852,0.0421762903423088
9.26759330114688,0.0412455572455818
9.37501501514529,0.0403346936115977
9.48368186628592,0.0394433052585218
9.59360828709314,0.0385710044590757
9.7048088773803,0.0377174099002245
9.81729840618884,0.0368821466394226
9.93109181374979,0.0360648460576495
10.0462042134681,0.0352651458095072
10.16265089393,0.0344826897705586
10.2804473209331,0.0337171279821654
10.3996091395412,0.0329681165939822
10.5201521761616,0.0322353178043543
10.6420924406472,0.0315183997987558
10.7654461284232,0.0308170366864663
10.8902296226373,0.030130908435647
11.0164594963366,0.0294597008069803
11.1441525146679,0.0288031052860139
11.2733256371049,0.028160819014351
11.4039960197003,0.0275325447198353
11.5361810173648,0.0269179906458347
11.6698981861715,0.0263168704797675
11.8051652856881,0.0257289032809648
11.9420002813353,0.0251538134080036
12.0804213467733,0.024591330445571
12.2204468663149,0.0240411891310021
12.3620954373677,0.0235031292805453
12.5053858729039,0.0229768957154595
12.650337203959,0.0224622381880247
12.7969686821594,0.0219589113075197
12.9452997822792,0.021466674466263
13.0953502048267,0.0209852917657829
13.2471398786612,0.0205145319431384
13.4006889636395,0.0200541682975167
13.5560178532937,0.0196039786170975
13.7131471775395,0.0191637451062817
13.8720978054162,0.0187332543132926
14.0328908478587,0.0183122970582313
14.195547660501,0.0179006683616007
14.3600898465126,0.0174981673733457
14.5265392594678,0.0171045973024432
14.6949180062482,0.0167197653470811
14.8652484499786,0.0163434826254319
15.0375532129974,0.0159755641070957
15.211855179861,0.0156158285451784
15.3881775003835,0.0152640984090744
15.5665435927106,0.0149201998179565
15.7469771464309,0.0145839624749868
15.9295021257212,0.0142552196022778
16.1141427725302,0.0139338078766117
16.3009236097974,0.0136195673659343
16.4898694447106,0.0133123414666274
16.6810053720006,0.0130119768415868
16.8743567772738,0.0127183233590999
17.0699493403841,0.0124312340325237
17.2678090388436,0.0121505649608117
17.4679621512725,0.011876175269829
17.6704352608895,0.011607927054525
17.8752552590424,0.0113456853219082
18.0824493487795,0.0110893179348901
18.2920450484629,0.01083869555693
18.504070195423,0.0105936915975253
18.7185529496558,0.0103541821585496
18.935521797563,0.0101200459814003
19.1550055557353,0.00989116439499563
19.3770333747799,0.00966742126458377
19.6016347431919,0.00944870294139208
19.8288394912707,0.00923489821308587
20.0586777950823,0.00902589825504251
20.2911801804668,0.00882159658244719
20.5263775270925,0.00862188900318026
20.7643010725577,0.00842667357151654
21.0049824165392,0.00823585054260806
21.2484535249888,0.00804932232776461
21.4947467343798,0.00786699345050302
21.7438947560008,0.00768877050336598
21.9959306803007,0.00751456210553548
22.2508879812837,0.00734427886115064
22.5088005209546,0.00717783331843111
22.7697025538168,0.00701513992950297
23.0336287314213,0.00685611501095824
23.3006141069692,0.00670067670517345
23.5706941399673,0.00654874494229443
23.8439047009372,0.00640024140295822
24.1202820761801,0.00625508948170748
24.3998629725955,0.00611321425108087
24.6826845225569,0.0059745424263952
24.9687842888433,0.00583900233118394
25.2582002696278,0.00570652386330662
25.5509709035251,0.00557703846170804
25.8471350746956,0.00545047907380195
26.1467321180109,0.0053267801235093
26.4498018242772,0.00520587747990011
26.7563844455205,0.00508770842646218
27.0665207003324,0.00497221163095972
27.3802517792786,0.00485932711588822
27.6976193503689,0.00474899622952917
28.018665564592,0.00464116161755586
28.3434330615131,0.00453576719521548
28.6719649749377,0.00443275812007653
29.0043049386399,0.00433208076530772
29.3404970921579,0.00423368269349855
29.680586086656,0.00413751263102229
30.0246170908555,0.00404352044289375
30.3726357970331,0.00395165710815876
30.72468842709,0.00386187469577962
31.0808217386906,0.00377412634100744
31.4410830314726,0.00368836622224427
31.8055201533292,0.00360454953838012
32.1741815067637,0.00352263248659818
32.5471160553185,0.00344257224063672
32.9243733300777,0.00336432692949685
33.3060034362459,0.00328785561660594
33.6920570598027,0.00321311827939295
34.0825854742345,0.00314007578931684
34.4776405473446,0.00306868989229002
34.8772747481418,0.00299892318952351
35.2815411538088,0.00293073911876568
35.6904934567523,0.00286410193594702
36.1041859717334,0.00279897669720584
36.5226736430818,0.00273532924129139
36.946012051993,0.00267312617234161
37.3742574239106,0.00261233484302611
37.8074666359935,0.00255292333804624
38.24569722467,0.00249486045799443
38.6890073932798,0.0024381157035379
39.1374560198038,0.00238265925996003
39.5911026646846,0.00232846198202511
40.0500075787361,0.00227549537916567
40.5142317111465,0.00222373160098418
40.9838367175726,0.00217314342307261
41.4588849683291,0.00212370423313881
41.9394395566719,0.00207538801742391
42.4255643071778,0.00202816934741604
42.9173237842216,0.00198202336685218
43.4147833005509,0.00193692577900295
43.9180089259609,0.0018928528342241
44.4270674960688,0.00184978131779104
44.9420266211914,0.00180768853798349
45.462954695324,0.001766552314442
45.9899209052244,0.00172635096676728
46.5229952396019,0.00168706330337423
47.0622484984128,0.0016486686105886
47.6077523022637,0.00161114664197615
48.1595791019235,0.00157447760790806
48.7178021879463,0.00153864216536379
49.2824957004051,0.00150362140794077
49.8537346387389,0.0014693968560912
50.4315948717136,0.00143595044757696
51.0161531474983,0.00140326452812627
51.6074871038591,0.00137132184230453
52.2056752784698,0.00134010552457316
52.8107971193433,0.0013095990905584
53.4229329953835,0.00127978642850344
54.0421642070592,0.00125065179091793
54.6685729972018,0.0012221797863995
55.302242561929,0.00119435537164549
55.9432570616938,0.00116716384363762
56.5917016324624,0.00114059083200456
57.2476623970218,0.0011146222915398
57.9112264764176,0.00108924449490544
58.5824820015254,0.00106444402547874
59.2615181247555,0.00104020777036633
59.9484250318941,0.00101652291357897
60.6432939540806,0.000993376929338113
61.3462171799251,0.000970757575561252
62.057288067765,0.000948652887459595
62.776601058065,0.000927051171302158
63.5042516859596,0.000905940998310671
64.2403365939419,0.000885311198684776
64.9849535446989,0.0008651508557688
65.7382014340959,0.000845449300342839
66.5001803043112,0.00082619610504714
67.2709913571234,0.000807381078924946
68.0507369673521,0.000788994262090067
68.839520696455,0.000771025920511139
69.6374473062822,0.000753466540914838
70.4446227729904,0.000736306825806711
71.2611543011175,0.000719537688594382
72.0871503378214,0.000703150248821677
72.9227205872831,0.000687135827524494
73.7679760252773,0.000671485942664277
74.6230289139111,0.000656192304686039
75.4879928165343,0.000641246812165128
76.3629826128224,0.000626641547557566
77.248114514034,0.000612368773037225
78.1435060784454,0.000598420926440266
79.0492762269642,0.000584790617278131
79.9655452589235,0.000571470622870342
80.8924348680594,0.00055845388453354
81.8300681586739,0.000545733503881872
82.7785696619847,0.000533302739188919
83.7380653526649,0.000521155001852275
84.708682665574,0.000509283852914546
85.6905505126835,0.000497682999685686
86.6837993001977,0.000486346292421123
87.6885609458743,0.000475267721094216
88.704968896544,0.000464441412225057
89.7331581458352,0.000453861625787139
90.7732652521022,0.000443522752185178
91.8254283565628,0.000433419309297513
92.889787201645,0.000423545939589884
93.9664831495469,0.000413897407289277
95.0556592010119,0.00040446859562492
96.157460014321,0.000395254504123437
97.2720319245054,0.000386250245984712
98.3995229627823,0.000377451045494989
99.5400828762152,0.000368852235508485
100.693863147603,0.000360449254986229
101.861017015598,0.000352237646588803
103.041699495059,0.000344213054322526
104.23606739764,0.000336371221242327
105.444279352617,0.000328707987203879
106.666495827954,0.000321219286660731
107.902879151618,0.000313901146529453
109.153593533139,0.000306749684075885
110.418805085416,0.000299761104880291
111.698681846782,0.000292931700819986
112.993393803322,0.000286257848114625
114.303112911448,0.000279736005411141
115.628013120738,0.000273362711914602
116.968270397038,0.000267134585550584
118.324062745838,0.000261048321186725
119.695570235904,0.000255100688882556
121.082975023204,0.000249288532177215
122.486461375093,0.000243608766424022
123.906215694792,0.000238058377159899
125.34242654614,0.000232634418509465
126.795284678643,0.000227334011625469
128.264983052806,0.000222154343165852
129.751716865759,0.000217092663809931
131.255683577184,0.000212146286793104
132.777082935543,0.000207312586500945
134.316117004602,0.000202588997065905
135.872990190271,0.000197973011012378
137.447909267754,0.000193462177931711
139.041083409007,0.000189054103186467
140.652724210524,0.000184746446639076
142.283045721435,0.000180536921412712
143.932264471941,0.000176423292685324
145.600599502065,0.000172403376495482
147.28827239075,0.00016847503860318
148.995507285286,0.000164636193339923
150.722530931076,0.000160884802517366
152.469572701757,0.000157218874344007
154.236864629663,0.000153636462368366
156.024641436637,0.000150135664450013
157.833140565212,0.000146714621750226
159.662602210143,0.000143371517748987
161.513269350309,0.000140104577279444
163.385387780986,0.000136912065588402
165.27920614649,0.000133792287421707
167.194975973199,0.000130743586114677
169.132951702965,0.000127764342728806
171.093390726902,0.000124852975181767
173.076553419573,0.000122007937411926
175.082703173572,0.000119227718563057
177.112106434509,0.00011651084217974
179.16503273639,0.000113855865423198
181.241754737424,0.000111261378307753
183.342548256229,0.000108726002957519
185.46769230847,0.000106248392867127
187.617469143912,0.000103827232198006
189.79216428391,0.000101461235070492
191.992066559328,9.9149144888935e-05
194.217468148903,9.68897336736183e-05
196.468664618045,9.46818014098713e-05
198.745954958098,9.2524175405699e-05
201.04964162605,9.04157096823184e-05
203.380030584698,8.83552843519353e-05
205.737431343291,8.63418050332812e-05
208.122156998634,8.43742022740954e-05
210.534524276671,8.24514309677212e-05
212.974853574552,8.05724698160205e-05
215.443469003188,7.8736320780206e-05
217.940698430296,7.69420085486666e-05
220.466873523941,7.51885800287609e-05
223.022329796594,7.34751038304353e-05
225.607406649686,7.18006697738217e-05
228.22244741869,7.01643884193206e-05
230.867799418717,6.856539057606e-05
233.543813990648,6.70028268526768e-05
236.250846547795,6.54758672076154e-05
238.989256623105,6.3983700502326e-05
241.759407916913,6.25255340727394e-05
244.561668345245,6.1100593313459e-05
247.396410088681,5.97081212568588e-05
250.264009641792,5.83473781820739e-05
253.164847863136,5.70176412175048e-05
256.099310025846,5.57182039545644e-05
259.067785868801,5.44483760761524e-05
262.070669648385,5.32074829900575e-05
265.108360190854,5.19948654733412e-05
268.181260945302,5.08098793140754e-05
271.289780037247,4.96518949791135e-05
274.434330322837,4.85202972710317e-05
277.61532944368,4.74144850128792e-05
280.833199882317,4.63338707171053e-05
284.08836901833,4.5277880278647e-05
287.381269185107,4.42459526742e-05
290.712337727258,4.32375396581592e-05
294.082017058706,4.22521054726771e-05
297.490754721444,4.1289126569916e-05
300.939003444972,4.03480913204898e-05
304.42722120643,3.94284997596298e-05
307.955871291423,3.85298633040855e-05
311.525422355549,3.76517045054735e-05
315.136348486648,3.6793556790675e-05
318.789129267765,3.59549642164147e-05
322.484249840844,3.51354812245094e-05
326.222200971167,3.43346724107946e-05
330.003479112529,3.3552112283304e-05
333.828586473176,3.27873850549089e-05
337.698031082509,3.20400844012655e-05
341.612326858553,3.13098132545834e-05
345.571993676214,3.05961835980284e-05
349.577557436328,2.9898816255788e-05
353.629550135504,2.92173406817318e-05
357.728509936787,2.85513947810739e-05
361.874981241128,2.79006247034275e-05
366.06951475969,2.72646846623033e-05
370.312667586993,2.66432367463937e-05
374.605003274899,2.60359507460626e-05
378.947091907467,2.54425039711891e-05
383.33951017666,2.4862581087858e-05
387.782841458946,2.42958739406418e-05
392.277675892772,2.37420814017722e-05
396.824610456948,2.32009091979e-05
401.424249049932,2.26720697626929e-05
406.077202570037,2.21552820828555e-05
410.784088996565,2.16502715467681e-05
415.545533471888,2.11567697993531e-05
420.362168384471,2.0674514595712e-05
425.234633452868,2.02032496731707e-05
430.16357581068,1.97427245986832e-05
435.149650092505,1.92926946552639e-05
440.193518520887,1.88529206950216e-05
445.295850994266,1.84231690201611e-05
450.457325175946,1.80032112562214e-05
455.678626584106,1.75928242353601e-05
460.960448682843,1.71917898704397e-05
466.303492974273,1.67998950454154e-05
471.708469091702,1.6416931500486e-05
477.176094893875,1.60426957191344e-05
482.707096560318,1.56769888232956e-05
488.302208687788,1.53196164657125e-05
493.962174387832,1.49703887287458e-05
499.687745385488,1.46291200179137e-05
505.479682119124,1.42956289727117e-05
511.338753841433,1.39697383590317e-05
517.265738721602,1.36512749864329e-05
523.261423948666,1.33400696101066e-05
529.326605836056,1.30359568350677e-05
535.462089927361,1.27387750430798e-05
541.668691103315,1.24483662942082e-05
547.947233690029,1.21645762480437e-05
554.298551568467,1.18872540795293e-05
560.723488285203,1.16162524002755e-05
567.222897164454,1.1351427184811e-05
573.797641421413,1.10926376816963e-05
580.448594276898,1.08397463535238e-05
587.176639073326,1.05926187921105e-05
593.982669392036,1.03511236536652e-05
600.867589171969,1.01151325883337e-05
607.832312829723,9.88452016847889e-06
614.877765381002,9.65916382285189e-06
622.004882563471,9.43894378057314e-06
629.214610961034,9.22374299143256e-06
636.507908129557,9.01344707545639e-06
643.885742724042,8.80794426135227e-06
651.34909462728,8.60712532066472e-06
658.898955079995,8.41088351756404e-06
666.536326812491,8.21911454132223e-06
674.262224177834,8.03171647049932e-06
682.077673286569,7.84858969303136e-06
689.983712143002,7.6696368742627e-06
697.981390783066,7.49476289585209e-06
706.071771413777,7.32387480400129e-06
714.255928554313,7.15688176440477e-06
722.534949178721,6.99369501960336e-06
730.909932860291,6.83422782292197e-06
739.381991917587,6.67839541265766e-06
747.952251562182,6.52611495307937e-06
756.621850048105,6.37730550125197e-06
765.391938823015,6.23188795351341e-06
774.263682681127,6.08978501367529e-06
783.23825991792,5.95092114103298e-06
792.316862486625,5.81522252401978e-06
801.50069615654,5.68261702576246e-06
810.790980673169,5.5530341549734e-06
820.18894992022,5.42640503085392e-06
829.695852083491,5.30266233693329e-06
839.312949816636,5.18174029265355e-06
849.041520408875,5.06357461597193e-06
858.882855954625,4.94810248986888e-06
868.838263525118,4.83526253010261e-06
878.909065341995,4.72499475255982e-06
889.096598952916,4.61724053144245e-06
899.402217409204,4.51194258561536e-06
909.827289445556,4.4090449384877e-06
920.373199661822,4.30849288425591e-06
931.041348706908,4.21023296826366e-06
941.833153464795,4.11421295212135e-06
952.750047242729,4.02038178669198e-06
963.793479961579,3.92868958757426e-06
974.964918348409,3.83908760672574e-06
986.265846131282,3.75152820785538e-06
997.69776423632,3.66596483695869e-06
1009.26219098705,3.58235200678097e-06
1020.96066230605,3.50064526123384e-06
1032.79473191895,3.42080115973685e-06
1044.76597156081,3.34277725023718e-06
1056.87597118481,3.26653204870065e-06
1069.12633917348,3.19202501831581e-06
1081.51870255229,3.11921654245724e-06
1094.05470720574,3.04806790993294e-06
1106.73601809597,2.97854129064532e-06
1119.56431948388,2.9105997158925e-06
1132.54131515281,2.84420706338006e-06
1145.66872863487,2.77932802759495e-06
1158.94830343981,2.71592811349376e-06
1172.3818032866,2.65397360823032e-06
1185.97101233767,2.59343156665318e-06
1199.71773543589,2.53426979832795e-06
1213.62379834424,2.47645684528088e-06
1227.69104798836,2.41996196499609e-06
1241.92135270178,2.36475511287552e-06
1256.31660247412,2.3108069350971e-06
1270.87870920206,2.25808874336555e-06
1285.6096069433,2.20657250183211e-06
1300.51125217341,2.15623081723348e-06
1315.58562404571,2.10703691845779e-06
1330.83472465408,2.05896464343807e-06
1346.26057929891,2.01198842680699e-06
1361.86523675608,1.96608328707344e-06
1377.65076954905,1.92122481303766e-06
1393.61927422414,1.8773891468604e-06
1409.77287162897,1.83455297492168e-06
1426.11370719413,1.79269351709675e-06
1442.64395121816,1.75178851105347e-06
1459.36579915576,1.7118161999157e-06
1476.28147190939,1.6727553252494e-06
1493.39321612425,1.63458511503007e-06
1510.70330448666,1.59728526179042e-06
1528.21403602587,1.56083593266165e-06
1545.92773641948,1.52521773660056e-06
1563.84675830225,1.49041173392255e-06
1581.9734815786,1.4563994087147e-06
1600.3103137387,1.42316266812207e-06
1618.8596901782,1.39068383551747e-06
1637.62407452169,1.35894563520832e-06
1656.60595894992,1.32793118501713e-06
1675.80786453077,1.29762398397543e-06
1695.23234155412,1.26800791464367e-06
1714.88196987054,1.23906722246688e-06
1734.75935923393,1.21078650947507e-06
1754.86714964815,1.1831507343708e-06
1775.20801171764,1.15614519371416e-06
1795.7846470021,1.12975552490085e-06
1816.59978837533,1.10396768360709e-06
1837.65620038817,1.07876795617313e-06
1858.95667963569,1.0541429309632e-06
1880.50405512858,1.03007951071845e-06
1902.30118866895,1.00656489454911e-06
1924.35097523033,9.83586566837554e-07
1946.65634334226,9.61132306325675e-07
1969.22025547917,9.39190166545189e-07
1992.04570845387,9.17748472839075e-07
2015.13573381556,8.96795812180523e-07
2038.49339825246,8.76321042473934e-07
2062.12180399914,8.56313267950144e-07
2086.0240892485,8.36761839251963e-07
2110.2034285686,8.17656357645109e-07
2134.66303332425,7.98986653312951e-07
2159.40615210357,7.80742792518438e-07
2184.43607114943,7.62915070264471e-07
2209.7561147959,7.45493994620898e-07
2235.3696459098,7.28470297138066e-07
2261.28006633728,7.11834920429295e-07
2287.4908173557,6.9557901061114e-07
2314.00538013065,6.79693914039702e-07
2340.82727617829,6.64171179393693e-07
2367.96006783308,6.49002545334029e-07
2395.40735872088,6.34179937871927e-07
2423.1727942376,6.19695468862654e-07
2451.26006203334,6.05541428365926e-07
2479.67289250216,5.91710282555595e-07
2508.41505927754,5.78194672692433e-07
2537.49037973357,5.64987400853532e-07
2566.90271549195,5.52081438620289e-07
2596.65597293487,5.39469916654954e-07
2626.75410372384,5.27146122030095e-07
2657.20110532451,5.15103494527682e-07
2688.00102153761,5.03335622339419e-07
2719.15794303602,4.91836242152999e-07
2750.67600790807,4.80599229490718e-07
2782.55940220713,4.69618608169435e-07
2814.81236050758,4.58888524461437e-07
2847.43916646725,4.48403273215787e-07
2880.4441533963,4.38157266836885e-07
2913.83170483279,4.28145052249386e-07
2947.60625512486,4.18361298342663e-07
2981.77229001967,4.08800795607359e-07
3016.3343472592,3.9945845505374e-07
3051.29701718287,3.90329298894351e-07
3086.66494333727,3.81408470011437e-07
3122.44282309286,3.72691213117986e-07
3158.63540826782,3.64172888989166e-07
3195.24750575921,3.5584896446296e-07
3232.28397818138,3.47715000997791e-07
3269.74974451177,3.39766669352187e-07
3307.64978074424,3.31999737166334e-07
3345.98912054997,3.24410066945675e-07
3384.77285594598,3.16993615720963e-07
3424.00613797143,3.09746435981076e-07
3463.69417737173,3.0266466283083e-07
3503.84224529068,2.95744529100079e-07
3544.45567397044,2.88982346995993e-07
3585.53985745982,2.82374513588714e-07
3627.10025233065,2.75917508962557e-07
3669.14237840249,2.69607893142448e-07
3711.67181947577,2.6344230638062e-07
3754.69422407334,2.57417463184688e-07
3798.21530619074,2.51530153239857e-07
3842.24084605506,2.45777239304144e-07
3886.77669089267,2.40155658020689e-07
3931.82875570577,2.34662412607164e-07
3977.40302405804,2.2929457734978e-07
4023.50554886929,2.24049291156968e-07
4070.14245321944,2.18923758743415e-07
4117.31993116168,2.13915248298509e-07
4165.04424854518,2.09021092128656e-07
4213.32174384729,2.04238680392065e-07
4262.15882901532,1.99565466029921e-07
4311.56199031823,1.94998957517414e-07
4361.53778920801,1.90536720726262e-07
4412.09286319119,1.86176376833875e-07
4463.2339267104,1.81915604453099e-07
4514.9677720361,1.77752127649257e-07
4567.30127016875,1.73683730393702e-07
4620.24137175131,1.69708244399998e-07
4673.79510799246,1.6582354641951e-07
4727.96959160039,1.62027568757383e-07
4782.77201772749,1.58318287787537e-07
4838.20966492596,1.546937234971e-07
4894.28989611453,1.511519437328e-07
4951.02015955635,1.47691060466478e-07
5008.40798984821,1.44309229581893e-07
5066.46100892127,1.41004646985877e-07
5125.18692705333,1.37775548901619e-07
5184.59354389291,1.34620214414079e-07
5244.68874949512,1.31536959001418e-07
5305.48052536957,1.2852414220239e-07
5366.97694554048,1.25580151340215e-07
5429.18617761894,1.22703420471728e-07
5492.11648388779,1.19892413742773e-07
5555.77622239888,1.17145630919313e-07
5620.17384808319,1.14461608242676e-07
5685.31791387375,1.11838911724778e-07
5751.21707184161,1.09276142731443e-07
5817.88007434494,1.0677193617738e-07
5885.31577519145,1.04324950658063e-07
5953.53313081437,1.0193388431586e-07
6022.54120146193,9.95974626470788e-08
6092.34915240071,9.73144346680665e-08
6162.96625513294,9.50835836782202e-08
6234.40188862786,9.29037204034226e-08
6306.66554056741,9.07736783259893e-08
6379.76680860628,8.86923225978366e-08
6453.7154016467,8.66585426105164e-08
6528.52114112785,8.46712515326677e-08
6604.19396233031,8.27293855760241e-08
6680.74391569562,8.0831914045254e-08
6758.18116816111,7.89778214054884e-08
6836.51600451024,7.7166115070959e-08
6915.75882873853,7.539582865001e-08
6995.92016543537,7.36660191487496e-08
7077.01066118189,7.19757614735299e-08
7159.04108596489,7.03241512630674e-08
7242.02233460732,6.87103064912522e-08
7325.96542821523,6.71333689373147e-08
7410.88151564157,6.55924923599234e-08
7496.78187496688,6.40868547928153e-08
7583.67791499719,6.26156510476024e-08
7671.5811767793,6.11780957836926e-08
7760.50333513357,5.97734204194754e-08
7850.45620020451,5.84008765648246e-08
7941.45171902934,5.70597276120846e-08
8033.50197712473,5.57492569196772e-08
8126.61920009195,5.44687681756784e-08
8220.81575524054,5.32175704934385e-08
8316.10415323096,5.19950014569827e-08
8412.49704973612,5.08004017810344e-08
8510.00724712225,4.96331375037806e-08
8608.64769614924,4.8492581768538e-08
8708.43149769072,4.73781259161848e-08
8809.37190447399,4.62891729010476e-08
8911.4823228402,4.52251422809763e-08
9014.77631452492,4.41854622076659e-08
9119.2675984593,4.31695782786587e-08
9224.97005259217,4.21769472262939e-08
9331.89771573324,4.12070365356228e-08
9440.0647894176,4.02593301125561e-08
9549.48563979197,3.93333195030309e-08
9660.17479952265,3.84285074913345e-08
9772.14696972573,3.75444106918607e-08
9885.41702191957,3.66805582335414e-08
10000,3.58364855595767e-08


==> tikzfigs/data/d_inf_dense_15_45_ff.dat <==
0.1,0.766553143638935
0.101159111222383,0.765755189746399
0.102331657833024,0.764949981221647
0.103517795563018,0.764137870620925
0.104717681948552,0.763319197014908
0.105931476351837,0.762494282515619
0.107159339982267,0.761663428731781
0.108401435917833,0.76082691316278
0.109657929126781,0.759984985542014
0.110928986489522,0.759137864141108
0.112214776820798,0.758285732047123
0.1135154708921,0.757428733425708
0.114831241454351,0.75656696978386
0.11616226326085,0.755700496246922
0.117508713090481,0.754829317865331
0.11887076977119,0.753953385967681
0.120248614203741,0.75307259457781
0.121642429385737,0.752186776914784
0.123052400435926,0.751295701996004
0.124478714618791,0.750399071364996
0.125921561369415,0.749496515966949
0.127381132318648,0.748587593196583
0.128857621318552,0.747671784144482
0.130351224468151,0.746748491069656
0.131862140139475,0.745817035127688
0.133390569003906,0.744876654385348
0.134936714058831,0.743926502154077
0.136500780654601,0.742965645676059
0.138082976521809,0.741993065197828
0.139683511798874,0.741007653467254
0.141302599059953,0.740008215690482
0.142940453343176,0.738993469985691
0.144597292179202,0.737962048370447
0.146273335620113,0.736912498318906
0.14796880626864,0.735843284924013
0.149683929307726,0.734752793698152
0.151418932530435,0.733639334043442
0.153174046370208,0.732501143419775
0.154949503931463,0.731336392235067
0.156745541020559,0.7301431894776
0.158562396177114,0.728919589105157
0.160400310705682,0.727663597199602
0.162259528707809,0.726373179888788
0.164140297114447,0.725046272030211
0.166042865718753,0.72368078664266
0.167967487209265,0.722274625063398
0.169914417203463,0.720825687799127
0.171883914281715,0.719331886029358
0.173876240021625,0.717791153710828
0.175891659032773,0.716201460221517
0.177930438991858,0.714560823472693
0.179992850678248,0.71286732340738
0.182079168009946,0.711119115794008
0.184189668079971,0.709314446214695
0.186324631193156,0.707451664139039
0.18848434090338,0.705529236966411
0.190669084051225,0.703545763912858
0.192879150802078,0.701499989612929
0.195114834684662,0.699390817302131
0.197376432630026,0.697217321442553
0.199664245010979,0.694978759652489
0.201978575681988,0.692674583800818
0.204319732019527,0.69030445012846
0.206688024962908,0.687868228262696
0.209083769055575,0.685366008995297
0.21150728248688,0.682798110702543
0.213958887134342,0.680165084294187
0.216438908606402,0.677467716589257
0.218947676285662,0.674707032029241
0.221485523372636,0.671884292653613
0.224052786930002,0.66900099627865
0.226649807927369,0.666058872837977
0.229276931286565,0.663059878862043
0.231934505927443,0.660006190093519
0.234622884814226,0.656900192256235
0.237342425002387,0.65374447001634
0.240093487686065,0.650541794195698
0.242876438246045,0.647295107318585
0.245691646298279,0.644007507593426
0.24853948574298,0.64068223145099
0.25142033481428,0.637322634779022
0.254334576130465,0.633932173010208
0.257282596744793,0.6305143802355
0.260264788196901,0.627072847527732
0.263281546564802,0.623611200671071
0.266333272517498,0.620133077499853
0.269420371368188,0.616642105055704
0.272543253128103,0.613141876774466
0.275702332560958,0.609635929914335
0.278898029238044,0.606127723433828
0.282130767593947,0.60262061652285
0.285400976982924,0.599117847982414
0.288709091735924,0.595622516638677
0.292055551218275,0.592137562965134
0.295440799888038,0.588665752073348
0.298865287355038,0.585209658217791
0.302329468440578,0.581771650944423
0.305833803237843,0.578353882995994
0.309378757173014,0.574958280069778
0.312964801067075,0.571586532505922
0.316592411198352,0.568240088966991
0.320262069365765,0.56492015215168
0.32397426295282,0.561627676568355
0.327729484992338,0.558363368376955
0.331528234231942,0.555127687291079
0.335371015200293,0.551920850515692
0.339258338274099,0.548742838679831
0.343190719745904,0.545593403708015
0.347168681892656,0.542472078558642
0.351192753045073,0.539378188742504
0.355263467657814,0.536310865519672
0.359381366380463,0.53326906065833
0.363546996129332,0.530251562624776
0.367760910160103,0.527257014059746
0.372023668141307,0.524283930382643
0.376335836228653,0.521330719352255
0.380697987140229,0.518395701400368
0.385110700232557,0.515477130543498
0.38957456157755,0.512573215668211
0.394090164040345,0.509682141977273
0.398658107358044,0.506802092377662
0.403278998219371,0.503931268587637
0.407953450345245,0.50106791173872
0.412682084570295,0.498210322250211
0.417465528925314,0.495356878758693
0.422304418720667,0.492506055893307
0.427199396630678,0.489656440699398
0.432151112778976,0.486806747528536
0.43716022482485,0.483955831231794
0.44222739805059,0.481102698515415
0.447353305449847,0.478246517343294
0.452538627817017,0.475386624298616
0.457784053837662,0.472522529847141
0.463090280179974,0.469653921476319
0.468458011587305,0.466780664717049
0.473887960971765,0.463902802087723
0.479380849508911,0.461020550032475
0.484937406733524,0.458134293956473
0.490558370636505,0.455244581489972
0.496244487762892,0.452352114138789
0.501996513311008,0.449457737501421
0.507815211232767,0.446562430251366
0.513701354335134,0.44366729209702
0.519655724382766,0.440773530940312
0.525679112201842,0.43788244945877
0.531772317785097,0.434995431333904
0.53793615039807,0.432113927341604
0.544171428686589,0.429239441507875
0.550478980785497,0.426373517515976
0.556859644428641,0.423517725529311
0.563314267060135,0.420673649568794
0.569843705946914,0.41784287555456
0.576448828292588,0.4150269800906
0.583130511352622,0.412227520037959
0.58988964255085,0.409446022888515
0.596727119597331,0.406683977918003
0.603643850607587,0.403942828064756
0.610640754223204,0.401223962450685
0.617718759733849,0.398528709434161
0.624878807200689,0.395858330061591
0.632121847581245,0.393214011766443
0.639448842855694,0.390596862151962
0.646860766154633,0.388007902687349
0.654358601888323,0.385448062147358
0.661943345877439,0.382918169632185
0.669616005485322,0.380418947018467
0.677377599751775,0.37795100071302
0.685229159528406,0.375514812608425
0.693171727615541,0.373110730173236
0.701206358900718,0.370738955648876
0.7093341204988,0.368399534369387
0.717556091893693,0.366092342268161
0.725873365081725,0.363817072686502
0.734287044716676,0.361573222651226
0.742798248256492,0.359360078841019
0.751408106111697,0.357176703512788
0.760117761795533,0.355021920708107
0.768928372075831,0.352894303104848
0.777841107128649,0.350792159918532
0.786857150693685,0.34871352629071
0.795977700231498,0.346656154626168
0.805203967082548,0.344617508355967
0.814537176628074,0.342594758607975
0.823978568452852,0.340584784259761
0.833529396509819,0.338584175829702
0.843190929286626,0.33658924363034
0.852964449974102,0.334596030563147
0.862851256636689,0.332600329875845
0.872852662384838,0.330597708132701
0.882969995549409,0.328583533565338
0.893204599858097,0.326553009877728
0.903557834613893,0.32450121547554
0.914031074875623,0.322423147978831
0.924625711640574,0.320313773760407
0.935343152029238,0.318168082132646
0.9461848194722,0.315981143686147
0.957152153899186,0.313748172167327
0.968246611930312,0.31146458917242
0.979469667069539,0.309126090835457
0.99082280990038,0.306728715601051
1.00230754828387,0.304268912102043
1.01392540755882,0.301743606109963
1.02567793074442,0.299150265494833
1.03756667874519,0.296486962121527
1.04959323055823,0.293752429623495
1.061759183483,0.290946116030974
1.07406615333343,0.288068230289101
1.08651577465254,0.285119781779874
1.0991097009295,0.282102612058391
1.11184960481927,0.279019418125243
1.12473717836475,0.275873766679812
1.13777413322149,0.272670098929944
1.15096220088503,0.269413725667817
1.16430313292088,0.266110812456198
1.17779870119712,0.262768354899778
1.19145069811978,0.259394144099597
1.20526093687084,0.255996722502004
1.21923125164911,0.25258533045478
1.23336349791378,0.249169843870542
1.24765955263087,0.245760703470722
1.26212131452255,0.24236883614204
1.27675070431927,0.239005568982578
1.29154966501488,0.235682536647608
1.30652016212472,0.232411582628592
1.32166418394661,0.229204655114996
1.33698374182495,0.226073698101076
1.35248087041788,0.223030538412247
1.36815762796747,0.220086769342103
1.38401609657313,0.217253631615446
1.4000583824681,0.214541892429077
1.4162866162992,0.211961723374151
1.43270295340983,0.209522578114953
1.44930957412622,0.207233070791743
1.46610868404698,0.205100856231206
1.4831025143361,0.203132513187569
1.50029332201922,0.201333431999055
1.51768339028341,0.199707708224672
1.53527502878042,0.198258044019504
1.55307057393346,0.196985659203953
1.57107238924745,0.195890214172122
1.58928286562298,0.194969746951695
1.60770442167382,0.194220626854353
1.62633950404819,0.193637527221296
1.64519058775366,0.193213419750242
1.6642601764859,0.192939592765662
1.6835508029612,0.192805695541028
1.70306502925284,0.192799810383073
1.72280544713139,0.192908553631574
1.74277467840892,0.193117206012269
1.76297537528721,0.193409871914949
1.78341022071001,0.193769666177721
1.80408192871938,0.194178925881474
1.82499324481615,0.194619443549821
1.84614694632455,0.195072717075983
1.86754584276108,0.19552021073378
1.88919277620767,0.19594362085161
1.91109062168914,0.196325139206368
1.93324228755505,0.196647706985652
1.95565071586595,0.196895252306527
1.97831888278416,0.197052904776797
2.00124979896904,0.19710718141958
2.0244465099768,0.197046139405257
2.04791209666509,0.196859492373655
2.07164967560207,0.196538688593689
2.09566239948043,0.196076950700259
2.11995345753607,0.195469278173572
2.14452607597167,0.194712415000264
2.16938351838518,0.193804786012896
2.19452908620331,0.192746406201548
2.21996611911995,0.191538767809354
2.24569799553977,0.190184710266428
2.27172813302691,0.188688278006547
2.29805998875885,0.18705457098489
2.32469705998565,0.185289592318502
2.35164288449435,0.183400096952751
2.37890104107889,0.181393444664391
2.40647515001542,0.179277460087973
2.43436887354311,0.177060301833399
2.46258591635055,0.174750342176708
2.49113002606779,0.172356058273962
2.52000499376409,0.169885935381964
2.54921465445142,0.167348382175974
2.5787628875938,0.164751657934247
2.60865361762255,0.162103811109448
2.63889081445751,0.159412628621784
2.66947849403432,0.156685595080849
2.70042071883777,0.15392986106438
2.73172159844138,0.151152219543965
2.76338529005317,0.148359089542406
2.79541599906786,0.145556506127368
2.82781797962534,0.142750115884681
2.86059553517574,0.139945177066778
2.89375301905095,0.137146563672269
2.92729483504282,0.134358772778149
2.96122543798803,0.131585934513284
2.99554933435981,0.128831824128603
3.0302710828664,0.126099875683939
3.06539529505653,0.123393196932711
3.10092663593193,0.120714585042664
3.13686982456688,0.118066542843344
3.17322963473498,0.115451295338672
3.21001089554317,0.112870806265746
3.24721849207313,0.110326794519185
3.28485736603004,0.107820750293939
3.32293251639897,0.105353950828901
3.36144900010876,0.102927475659288
3.40041193270371,0.100542221307682
3.43982648902292,0.0981989153625086
3.47969790388769,0.0958981299086344
3.52003147279668,0.093640294288204
3.56083255262928,0.0914257071809703
3.60210656235707,0.0892545480026104
3.64385898376354,0.087126887626981
3.68609536217216,0.085042698444295
3.72882130718284,0.0830018637719818
3.772042493417,0.081004186638603
3.81576466127125,0.0790493979640075
3.85999361767977,0.0771371641608393
3.90473523688556,0.0752670941838625
3.94999546122065,0.0734387460543479
3.99578030189527,0.0716516328871049
4.04209583979631,0.0699052284477437
4.08894822629486,0.0681989722674339
4.13634368406328,0.0665322743418809
4.18428850790158,0.0649045194405345
4.23278906557355,0.0633150710511975
4.28185179865241,0.0617632749842097
4.3314832233764,0.0602484626594094
4.38168993151419,0.058769954097943
4.4324785912404,0.0573270606399409
4.48385594802119,0.0559190874079501
4.53582882551019,0.0545453355349134
4.58840412645476,0.0532051041744039
4.64158883361278,0.0518976923097488
4.69539001068006,0.0506224003776813
4.7498148032285,0.0493785317211067
4.80487043965513,0.048165393884675
4.86056423214214,0.0469822997658966
4.91690357762803,0.0458285686336783
4.97389595879006,0.0447035270253482
5.03154894503805,0.0436065095324124
5.08987019351968,0.0425368594846177
5.14886745013749,0.0414939295411139
5.20854855057766,0.0404770821969287
5.26892142135067,0.0394856902123053
5.32999408084409,0.0385191369719123
5.3917746403875,0.0375768167803784
5.45427130532983,0.0366581351000878
5.51749237612913,0.0357625087367683
5.58144624945496,0.0348893659778706
5.64614141930367,0.0340381466884396
5.71158647812643,0.0332083023686974
5.7777901179705,0.0323992961773046
5.84476113163363,0.0316106029238696
5.91250841383188,0.0308417090340093
5.98104096238094,0.0300921124899925
6.05036787939122,0.0293613227497089
6.1204983724767,0.0286488606465154
6.19144175597784,0.0279542582722331
6.26320745219869,0.0272770588454304
6.33580499265825,0.0266168165668979
6.40924401935645,0.0259730964640404
6.48353428605472,0.02534547422581
6.55868565957143,0.0247335360295936
6.63470812109235,0.0241368783613702
6.71161176749628,0.0235551078303188
6.78940681269611,0.0229878409789589
6.8681035889953,0.0224347040897715
6.94771254846024,0.021895332989186
7.02824426430835,0.0213693728497108
7.10970943231244,0.0208564779909104
7.19211887222119,0.0203563116798683
7.27548352919623,0.0198685459316787
7.35981447526577,0.0193928613104963
7.44512291079514,0.0189289467315596
7.53142016597437,0.0184764992646132
7.618717702323,0.0180352239390482
7.7070271142123,0.0176048335510884
7.79636013040523,0.017185048473276
7.88672861561415,0.0167755964664898
7.97814457207662,0.0163762124947048
8.0706201411495,0.0159866385426477
8.16416760492147,0.0156066234365096
8.25879938784427,0.0152359226678193
8.35452805838287,0.0148742982205937
8.45136633068472,0.0145215184018248
8.54932706626838,0.014177357675384
8.64842327573172,0.013841596499376
8.74866812047991,0.0135140211669831
8.85007491447343,0.0131944236508114
8.9526571259964,0.0128826014507491
9.05642837944529,0.0125783574453434
9.16140245713852,0.0122814997466672
9.26759330114688,0.0119918415586725
9.37501501514529,0.0117092010389952
9.48368186628592,0.0114334011641807
9.59360828709314,0.0111642695982956
9.7048088773803,0.0109016385648713
9.81729840618884,0.010645344722152
9.93109181374979,0.0103952290415798
10.0462042134681,0.0101511366894685
10.16265089393,0.0099129169118126
10.2804473209331,0.00968042292217714
10.3996091395412,0.00945351179259464
10.5201521761616,0.00923204434742361
10.6420924406472,0.00901588506010098
10.7654461284232,0.00880490195272222
10.8902296226373,0.00859896649838911
11.0164594963366,0.00839795352626435
11.1441525146679,0.00820174112926452
11.2733256371049,0.00801021057432896
11.4039960197003,0.00782324621520827
11.5361810173648,0.00764073540769749
11.6698981861715,0.00746256842726158
11.8051652856881,0.00728863838898791
11.9420002813353,0.00711884116980679
12.0804213467733,0.00695307533291932
12.2204468663149,0.00679124205437063
12.3620954373677,0.00663324505171309
12.5053858729039,0.00647899051470894
12.650337203959,0.00632838703799914
12.7969686821594,0.00618134555570686
12.9452997822792,0.00603777927789271
13.0953502048267,0.00589760362885139
13.2471398786612,0.00576073618713623
13.4006889636395,0.00562709662733653
13.5560178532937,0.00549660666349138
13.7131471775395,0.00536918999413455
13.8720978054162,0.0052447722489016
14.0328908478587,0.00512328093666856
14.195547660501,0.00500464539516575
14.3600898465126,0.00488879674203404
14.5265392594678,0.00477566782726475
14.6949180062482,0.00466519318700525
14.8652484499786,0.00455730899867409
15.0375532129974,0.00445195303734642
15.211855179861,0.0043490646333854
15.3881775003835,0.00424858463126581
15.5665435927106,0.00415045534957115
15.7469771464309,0.00405462054210891
15.9295021257212,0.00396102536013803
16.1141427725302,0.00386961631564978
16.3009236097974,0.00378034124568419
16.4898694447106,0.00369314927764807
16.6810053720006,0.00360799079560733
16.8743567772738,0.00352481740751902
17.0699493403841,0.00344358191337699
17.2678090388436,0.00336423827425513
17.4679621512725,0.00328674158220036
17.6704352608895,0.00321104803096822
17.8752552590424,0.00313711488756275
18.0824493487795,0.00306490046457732
18.2920450484629,0.00299436409328117
18.504070195423,0.00292546609746044
18.7185529496558,0.00285816776797131
18.935521797563,0.00279243133799599
19.1550055557353,0.00272821995896991
19.3770333747799,0.00266549767717293
19.6016347431919,0.002604229410953
19.8288394912707,0.00254438092857209
20.0586777950823,0.00248591882665339
20.2911801804668,0.00242881050921118
20.5263775270925,0.00237302416724491
20.7643010725577,0.00231852875889019
21.0049824165392,0.00226529399009493
21.2484535249888,0.00221329029582156
21.4947467343798,0.00216248882174853
21.7438947560008,0.00211286140645718
21.9959306803007,0.00206438056410935
22.2508879812837,0.00201701946755779
22.5088005209546,0.00197075193193987
22.7697025538168,0.00192555239867347
23.0336287314213,0.00188139591989344
23.3006141069692,0.00183825814330017
23.5706941399673,0.00179611529739639
23.8439047009372,0.00175494417711571
24.1202820761801,0.00171472212983356
24.3998629725955,0.00167542704173397
24.6826845225569,0.00163703732454589
24.9687842888433,0.00159953190260109
25.2582002696278,0.001562890200257
25.5509709035251,0.00152709212962831
25.8471350746956,0.00149211807863525
26.1467321180109,0.00145794889936748
26.4498018242772,0.00142456589674896
26.7563844455205,0.00139195081748329
27.0665207003324,0.00136008583929766
27.3802517792786,0.00132895356044463
27.6976193503689,0.00129853698949522
28.018665564592,0.00126881953536862
28.3434330615131,0.00123978499763025
28.6719649749377,0.00121141755703418
29.0043049386399,0.00118370176630378
29.3404970921579,0.00115662254114553
29.680586086656,0.00113016515148845
30.0246170908555,0.00110431521295065
30.3726357970331,0.00107905867851305
30.72468842709,0.0010543818304128
31.0808217386906,0.00103027127222369
31.4410830314726,0.00100671392115263
31.8055201533292,0.000983697000516997
32.1741815067637,0.000961208032417176
32.5471160553185,0.000939234830586618
32.9243733300777,0.000917765493420142
33.3060034362459,0.000896788397178516
33.6920570598027,0.000876292189359263
34.0825854742345,0.000856265782233668
34.4776405473446,0.000836698346542427
34.8772747481418,0.000817579305344529
35.2815411538088,0.000798898328019894
35.6904934567523,0.000780645324424181
36.1041859717334,0.000762810439179142
36.5226736430818,0.000745384046106827
36.946012051993,0.000728356742801137
37.3742574239106,0.000711719345332377
37.8074666359935,0.000695462883078886
38.24569722467,0.000679578593687412
38.6890073932798,0.000664057918151477
39.1374560198038,0.000648892496017859
39.5911026646846,0.000634074160701725
40.0500075787361,0.000619594934920737
40.5142317111465,0.000605447026236457
40.9838367175726,0.000591622822705148
41.4588849683291,0.000578114888632909
41.9394395566719,0.00056491596043845
42.4255643071778,0.000552018942606691
42.9173237842216,0.000539416903744856
43.4147833005509,0.000527103072737437
43.9180089259609,0.000515070834985633
44.4270674960688,0.000503313728743129
44.9420266211914,0.000491825441535778
45.462954695324,0.000480599806673376
45.9899209052244,0.00046963079983477
46.5229952396019,0.000458912535744432
47.0622484984128,0.000448439264926666
47.6077523022637,0.000438205370528981
48.1595791019235,0.000428205365231322
48.7178021879463,0.000418433888227553
49.2824957004051,0.000408885702274154
49.8537346387389,0.00039955569080742
50.4315948717136,0.000390438855140557
51.0161531474983,0.000381530311715601
51.6074871038591,0.000372825289425606
52.2056752784698,0.000364319127000712
52.8107971193433,0.000356007270453367
53.4229329953835,0.000347885270586493
54.0421642070592,0.000339948780560338
54.6685729972018,0.00033219355351592
55.302242561929,0.000324615440255792
55.9432570616938,0.000317210386975382
56.5917016324624,0.000309974433056708
57.2476623970218,0.000302903708901779
57.9112264764176,0.00029599443383056
58.5824820015254,0.000289242914016885
59.2615181247555,0.000282645540477073
59.9484250318941,0.000276198787113203
60.6432939540806,0.000269899208783521
61.3462171799251,0.000263743439443474
62.057288067765,0.00025772819030645
62.776601058065,0.00025185024806315
63.5042516859596,0.000246106473136088
64.2403365939419,0.00024049379797748
64.9849535446989,0.000235009225405855
65.7382014340959,0.000229649826977324
66.5001803043112,0.000224412741405985
67.2709913571234,0.000219295173012558
68.0507369673521,0.00021429439020535
68.839520696455,0.000209407724011208
69.6374473062822,0.000204632566625444
70.4446227729904,0.000199966370004762
71.2611543011175,0.000195406644490462
72.0871503378214,0.00019095095746
72.9227205872831,0.000186596932022338
73.7679760252773,0.000182342245721465
74.6230289139111,0.000178184629296233
75.4879928165343,0.000174121865446289
76.3629826128224,0.000170151787642061
77.248114514034,0.000166272278956661
78.1435060784454,0.00016248127092304
79.0492762269642,0.000158776742419753
79.9655452589235,0.000155156718582904
80.8924348680594,0.0001516192697448
81.8300681586739,0.000148162510392161
82.7785696619847,0.000144784598154127
83.7380653526649,0.000141483732809455
84.708682665574,0.000138258155320553
85.6905505126835,0.000135106146883998
86.6837993001977,0.000132026028011389
87.6885609458743,0.000129016157623725
88.704968896544,0.000126074932170208
89.7331581458352,0.000123200784767996
90.7732652521022,0.000120392184361647
91.8254283565628,0.000117647634897824
92.889787201645,0.00011496567452554
93.9664831495469,0.000112344874811785
95.0556592010119,0.000109783839974553
96.157460014321,0.000107281206129738
97.2720319245054,0.000104835640568663
98.3995229627823,0.000102445841037736
99.5400828762152,0.000100110535040643
100.693863147603,9.7828479159816e-05
101.861017015598,9.55984583852447e-05
103.041699495059,9.34192854671412e-05
104.23606739764,9.12898002793383e-05
105.444279352617,8.9208869199233e-05
106.666495827954,8.71753844965668e-05
107.902879151618,8.51882637482813e-05
109.153593533139,8.32464492474456e-05
110.418805085416,8.13489074502212e-05
111.698681846782,7.94946284154609e-05
112.993393803322,7.76826252633768e-05
114.303112911448,7.59119336530708e-05
115.628013120738,7.41816112626937e-05
116.968270397038,7.24907372846061e-05
118.324062745838,7.0838411940148e-05
119.695570235904,6.92237559892175e-05
121.082975023204,6.76459102673673e-05
122.486461375093,6.61040352246542e-05
123.906215694792,6.45973104736897e-05
125.34242654614,6.31249343573442e-05
126.795284678643,6.16861235151333e-05
128.264983052806,6.02801124692018e-05
129.751716865759,5.89061532118495e-05
131.255683577184,5.75635148064762e-05
132.777082935543,5.62514830014202e-05
134.316117004602,5.49693598449763e-05
135.872990190271,5.3716463310591e-05
137.447909267754,5.24921269396235e-05
139.041083409007,5.1295699478853e-05
140.652724210524,5.0126544536438e-05
142.283045721435,4.89840402432045e-05
143.932264471941,4.78675789184668e-05
145.600599502065,4.67765667453808e-05
147.28827239075,4.5710423458304e-05
148.995507285286,4.466858202797e-05
150.722530931076,4.36504883624618e-05
152.469572701757,4.26556010106433e-05
154.236864629663,4.16833908746978e-05
156.024641436637,4.0733340926554e-05
157.833140565212,3.98049459306072e-05
159.662602210143,3.88977121793679e-05
161.513269350309,3.80111572260718e-05
163.385387780986,3.71448096269285e-05
165.27920614649,3.62982086946124e-05
167.194975973199,3.54709042474968e-05
169.132951702965,3.46624563730929e-05
171.093390726902,3.38724351912875e-05
173.076553419573,3.31004206287322e-05
175.082703173572,3.23460021899195e-05
177.112106434509,3.16087787452581e-05
179.16503273639,3.08883583091673e-05
181.241754737424,3.01843578375184e-05
183.342548256229,2.94964030227263e-05
185.46769230847,2.8824128089934e-05
187.617469143912,2.81671756102254e-05
189.79216428391,2.75251963012582e-05
191.992066559328,2.68978488472537e-05
194.217468148903,2.6284799716596e-05
196.468664618045,2.56857229814323e-05
198.745954958098,2.51003001464873e-05
201.04964162605,2.45282199795513e-05
203.380030584698,2.39691783433555e-05
205.737431343291,2.34228780363529e-05
208.122156998634,2.2889028636108e-05
210.534524276671,2.23673463348523e-05
212.974853574552,2.18575538037746e-05
215.443469003188,2.13593800330288e-05
217.940698430296,2.08725601907328e-05
220.466873523941,2.0396835487008e-05
223.022329796594,1.99319530279495e-05
225.607406649686,1.94776656882004e-05
228.22244741869,1.90337319749869e-05
230.867799418717,1.85999159011942e-05
233.543813990648,1.81759868613692e-05
236.250846547795,1.77617195056911e-05
238.989256623105,1.73568936216166e-05
241.759407916913,1.69612940165222e-05
244.561668345245,1.65747104067877e-05
247.396410088681,1.61969372988059e-05
250.264009641792,1.58277738839315e-05
253.164847863136,1.54670239336553e-05
256.099310025846,1.51144956910686e-05
259.067785868801,1.47700017683511e-05
262.070669648385,1.44333590541129e-05
265.108360190854,1.41043886080568e-05
268.181260945302,1.3782915567687e-05
271.289780037247,1.34687690602241e-05
274.434330322837,1.31617821032226e-05
277.61532944368,1.28617915246237e-05
280.833199882317,1.25686378720968e-05
284.08836901833,1.22821653206242e-05
287.381269185107,1.20022216082224e-05
290.712337727258,1.17286579348113e-05
294.082017058706,1.14613288945238e-05
297.490754721444,1.12000923981853e-05
300.939003444972,1.09448095913555e-05
304.42722120643,1.06953447879143e-05
307.955871291423,1.04515653929244e-05
311.525422355549,1.02133418335248e-05
315.136348486648,9.98054749073253e-06
318.789129267765,9.75305863082558e-06
322.484249840844,9.53075434138747e-06
326.222200971167,9.31351646555508e-06
330.003479112529,9.10122953703977e-06
333.828586473176,8.893780726429e-06
337.698031082509,8.69105977173105e-06
341.612326858553,8.49295892445891e-06
345.571993676214,8.29937289250438e-06
349.577557436328,8.11019878595328e-06
353.629550135504,7.92533605540312e-06
357.728509936787,7.74468644688919e-06
361.874981241128,7.56815394267788e-06
366.06951475969,7.3956447158897e-06
370.312667586993,7.22706707820305e-06
374.605003274899,7.06233142858782e-06
378.947091907467,6.9013502099055e-06
383.33951017666,6.74403786036718e-06
387.782841458946,6.59031076632051e-06
392.277675892772,6.44008722346361e-06
396.824610456948,6.29328738596751e-06
401.424249049932,6.14983322923831e-06
406.077202570037,6.00964850740191e-06
410.784088996565,5.87265871162542e-06
415.545533471888,5.73879103196248e-06
420.362168384471,5.60797431465843e-06
425.234633452868,5.48013903265816e-06
430.16357581068,5.3552172387004e-06
435.149650092505,5.23314253752555e-06
440.193518520887,5.11385004439712e-06
445.295850994266,4.99727635472603e-06
450.457325175946,4.88335950915453e-06
455.678626584106,4.77203896032276e-06
460.960448682843,4.66325553908594e-06
466.303492974273,4.55695142588457e-06
471.708469091702,4.45307011923153e-06
477.176094893875,4.35155640474031e-06
482.707096560318,4.25235632688859e-06
488.302208687788,4.15541715894111e-06
493.962174387832,4.06068737702742e-06
499.687745385488,3.96811662926034e-06
505.479682119124,3.87765571346252e-06
511.338753841433,3.78925654786216e-06
517.265738721602,3.70287214602431e-06
523.261423948666,3.6184565944481e-06
529.326605836056,3.53596502187972e-06
535.462089927361,3.45535358243852e-06
541.668691103315,3.37657942961226e-06
547.947233690029,3.29960069309631e-06
554.298551568467,3.22437645621219e-06
560.723488285203,3.15086673369157e-06
567.222897164454,3.07903245406227e-06
573.797641421413,3.0088354348987e-06
580.448594276898,2.94023836291016e-06
587.176639073326,2.87320477614589e-06
593.982669392036,2.80769904472989e-06
600.867589171969,2.74368634819255e-06
607.832312829723,2.68113266191873e-06
614.877765381002,2.62000473542919e-06
622.004882563471,2.5602700760058e-06
629.214610961034,2.5018969319559e-06
636.507908129557,2.44485427418441e-06
643.885742724042,2.3891117825541e-06
651.34909462728,2.33463982611878e-06
658.898955079995,2.28140944963873e-06
666.536326812491,2.22939235671742e-06
674.262224177834,2.17856089982248e-06
682.077673286569,2.1288880556545e-06
689.983712143002,2.08034742145211e-06
697.981390783066,2.0329131939567e-06
706.071771413777,1.98656015718206e-06
714.255928554313,1.94126367226035e-06
722.534949178721,1.89699966075904e-06
730.909932860291,1.85374459100711e-06
739.381991917587,1.81147547089098e-06
747.952251562182,1.77016982918942e-06
756.621850048105,1.72980570941689e-06
765.391938823015,1.69036165243001e-06
774.263682681127,1.65181669245557e-06
783.23825991792,1.61415033699886e-06
792.316862486625,1.57734256306724e-06
801.50069615654,1.5413738033631e-06
810.790980673169,1.50622493516273e-06
820.18894992022,1.47187727594745e-06
829.695852083491,1.43831256373883e-06
839.312949816636,1.40551295643159e-06
849.041520408875,1.37346101310352e-06
858.882855954625,1.34213969744953e-06
868.838263525118,1.31153235847519e-06
878.909065341995,1.28162272333702e-06
889.096598952916,1.25239488932353e-06
899.402217409204,1.22383331933519e-06
909.827289445556,1.19592282939517e-06
920.373199661822,1.16864857853186e-06
931.041348706908,1.14199606869278e-06
941.833153464795,1.11595112945283e-06
952.750047242729,1.09049991245525e-06
963.793479961579,1.06562888776603e-06
974.964918348409,1.04132482937455e-06
986.265846131282,1.01757481939189e-06
997.69776423632,9.9436622691379e-07
1009.26219098705,9.71686714719156e-07
1020.96066230605,9.49524223941698e-07
1032.79473191895,9.27866971040294e-07
1044.76597156081,9.06703439721354e-07
1056.87597118481,8.86022378258882e-07
1069.12633917348,8.65812790398362e-07
1081.51870255229,8.46063931065317e-07
1094.05470720574,8.26765298788061e-07
1106.73601809597,8.07906631973941e-07
1119.56431948388,7.89477902757712e-07
1132.54131515281,7.71469313843141e-07
1145.66872863487,7.53871287043311e-07
1158.94830343981,7.36674467303681e-07
1172.3818032866,7.19869709032725e-07
1185.97101233767,7.03448075237724e-07
1199.71773543589,6.87400835040473e-07
1213.62379834424,6.71719455577837e-07
1227.69104798836,6.56395597185452e-07
1241.92135270178,6.41421111081798e-07
1256.31660247412,6.26788033936266e-07
1270.87870920206,6.12488585596164e-07
1285.6096069433,5.98515159877736e-07
1300.51125217341,5.84860327711871e-07
1315.58562404571,5.71516826919495e-07
1330.83472465408,5.58477559793307e-07
1346.26057929891,5.45735594254108e-07
1361.86523675608,5.33284151161861e-07
1377.65076954905,5.21116611707315e-07
1393.61927422414,5.09226503199511e-07
1409.77287162897,4.97607501133601e-07
1426.11370719413,4.86253428602957e-07
1442.64395121816,4.75158245642104e-07
1459.36579915576,4.64316050713563e-07
1476.28147190939,4.53721077212084e-07
1493.39321612425,4.43367691433749e-07
1510.70330448666,4.33250384474864e-07
1528.21403602587,4.23363777802923e-07
1545.92773641948,4.13702610216646e-07
1563.84675830225,4.04261746919867e-07
1581.9734815786,3.9503616109706e-07
1600.3103137387,3.86020949468357e-07
1618.8596901782,3.7721131515972e-07
1637.62407452169,3.68602573114208e-07
1656.60595894992,3.60190142792472e-07
1675.80786453077,3.51969549818347e-07
1695.23234155412,3.43936421497145e-07
1714.88196987054,3.3608648548263e-07
1734.75935923393,3.28415562935862e-07
1754.86714964815,3.20919576543963e-07
1775.20801171764,3.13594536837936e-07
1795.7846470021,3.06436548808815e-07
1816.59978837533,2.99441800855183e-07
1837.65620038817,2.92606576627995e-07
1858.95667963569,2.85927234591117e-07
1880.50405512858,2.79400224646495e-07
1902.30118866895,2.73022074715281e-07
1924.35097523033,2.66789387970116e-07
1946.65634334226,2.60698850890457e-07
1969.22025547917,2.54747224221979e-07
1992.04570845387,2.48931338698745e-07
2015.13573381556,2.43248099835625e-07
2038.49339825246,2.37694486168969e-07
2062.12180399914,2.32267541460098e-07
2086.0240892485,2.2696437601987e-07
2110.2034285686,2.21782171990082e-07
2134.66303332425,2.1671816820342e-07
2159.40615210357,2.11769672068685e-07
2184.43607114943,2.06934049894712e-07
2209.7561147959,2.02208726800956e-07
2235.3696459098,1.97591191318168e-07
2261.28006633728,1.93078984529492e-07
2287.4908173557,1.88669703373205e-07
2314.00538013065,1.84361005124128e-07
2340.82727617829,1.8015059241041e-07
2367.96006783308,1.76036227330954e-07
2395.40735872088,1.72015719812325e-07
2423.1727942376,1.68086929776099e-07
2451.26006203334,1.64247765617112e-07
2479.67289250216,1.60496184531531e-07
2508.41505927754,1.56830189698606e-07
2537.49037973357,1.53247829120627e-07
2566.90271549195,1.49747196279264e-07
2596.65597293487,1.4632642856491e-07
2626.75410372384,1.429837042977e-07
2657.20110532451,1.3971724425838e-07
2688.00102153761,1.3652530926196e-07
2719.15794303602,1.33406200865771e-07
2750.67600790807,1.30358257869812e-07
2782.55940220713,1.27379858424044e-07
2814.81236050758,1.24469414764795e-07
2847.43916646725,1.21625380788957e-07
2880.4441533963,1.18846239841957e-07
2913.83170483279,1.16130513381199e-07
2947.60625512486,1.13476753984898e-07
2981.77229001967,1.10883550185342e-07
3016.3343472592,1.08349521916483e-07
3051.29701718287,1.05873316709323e-07
3086.66494333727,1.03453619611018e-07
3122.44282309286,1.01089139029664e-07
3158.63540826782,9.87786182067992e-08
3195.24750575921,9.65208259110104e-08
3232.28397818138,9.43145595748019e-08
3269.74974451177,9.2158643405194e-08
3307.64978074424,9.00519313239465e-08
3345.98912054997,8.79932990293486e-08
3384.77285594598,8.5981651150051e-08
3424.00613797143,8.40159176928213e-08
3463.69417737173,8.20950488252909e-08
3503.84224529068,8.02180234549509e-08
3544.45567397044,7.838384069776e-08
3585.53985745982,7.65915235131986e-08
3627.10025233065,7.48401182869507e-08
3669.14237840249,7.31286896944461e-08
3711.67181947577,7.14563292475118e-08
3754.69422407334,6.98221438819247e-08
3798.21530619074,6.82252631616316e-08
3842.24084605506,6.6664835392876e-08
3886.77669089267,6.51400309120356e-08
3931.82875570577,6.36500374797372e-08
3977.40302405804,6.21940589300695e-08
4023.50554886929,6.0771322505851e-08
4070.14245321944,5.93810675280516e-08
4117.31993116168,5.80225521695063e-08
4165.04424854518,5.66950565180206e-08
4213.32174384729,5.53978697098321e-08
4262.15882901532,5.41303015647968e-08
4311.56199031823,5.28916773526334e-08
4361.53778920801,5.16813345473693e-08
4412.09286319119,5.04986309089408e-08
4463.2339267104,4.93429343787428e-08
4514.9677720361,4.82136281324448e-08
4567.30127016875,4.71101118548074e-08
4620.24137175131,4.60317968218937e-08
4673.79510799246,4.49781069603717e-08
4727.96959160039,4.39484823656313e-08
4782.77201772749,4.29423731663262e-08
4838.20966492596,4.19592422368037e-08
4894.28989611453,4.09985664879879e-08
4951.02015955635,4.0059833151237e-08
5008.40798984821,3.91425412446804e-08
5066.46100892127,3.82462034986111e-08
5125.18692705333,3.7370339367037e-08
5184.59354389291,3.65144832429325e-08
5244.68874949512,3.56781778102838e-08
5305.48052536957,3.48609785671859e-08
5366.97694554048,3.40624476904222e-08
5429.18617761894,3.3282160652037e-08
5492.11648388779,3.2519700260695e-08
5555.77622239888,3.17746604779281e-08
5620.17384808319,3.10466433845753e-08
5685.31791387375,3.03352603142185e-08
5751.21707184161,2.96401323153534e-08
5817.88007434494,2.89608891690247e-08
5885.31577519145,2.82971667491968e-08
5953.53313081437,2.76486109282467e-08
6022.54120146193,2.70148780187174e-08
6092.34915240071,2.63956280012814e-08
6162.96625513294,2.57905295022463e-08
6234.40188862786,2.51992615785187e-08
6306.66554056741,2.46215066155669e-08
6379.76680860628,2.40569585992505e-08
6453.7154016467,2.35053130422558e-08
6528.52114112785,2.29662787611211e-08
6604.19396233031,2.24395647915448e-08
6680.74391569562,2.19248935417943e-08
6758.18116816111,2.1421988265068e-08
6836.51600451024,2.09305796237243e-08
6915.75882873853,2.04504050746432e-08
6995.92016543537,1.99812100027403e-08
7077.01066118189,1.95227433457552e-08
7159.04108596489,1.90747585363585e-08
7242.02233460732,1.86370180854541e-08
7325.96542821523,1.82092882878611e-08
7410.88151564157,1.77913398461527e-08
7496.78187496688,1.73829497916296e-08
7583.67791499719,1.6983898779812e-08
7671.5811767793,1.65939748144791e-08
7760.50333513357,1.62129701021593e-08
7850.45620020451,1.58406802513266e-08
7941.45171902934,1.5476905574805e-08
8033.50197712473,1.51214527171564e-08
8126.61920009195,1.47741310347641e-08
8220.81575524054,1.44347559202038e-08
8316.10415323096,1.41031453855667e-08
8412.49704973612,1.37791204618899e-08
8510.00724712225,1.34625111410155e-08
8608.64769614924,1.31531459376793e-08
8708.43149769072,1.28508605268881e-08
8809.37190447399,1.25554919290484e-08
8911.4823228402,1.22668829731931e-08
9014.77631452492,1.19848798660122e-08
9119.2675984593,1.17093303418978e-08
9224.97005259217,1.14400889415925e-08
9331.89771573324,1.11770087967788e-08
9440.0647894176,1.09199528809379e-08
9549.48563979197,1.06687805368581e-08
9660.17479952265,1.04233586930252e-08
9772.14696972573,1.01835562564214e-08
9885.41702191957,9.94924381722788e-09
10000,9.72029719909174e-09


==> tikzfigs/data/d_inf_dense_15_45_nf.dat <==
0.1,0.940869557377489
0.101159111222383,0.938402228839347
0.102331657833024,0.935673780689354
0.103517795563018,0.932696126329134
0.104717681948552,0.929481967100303
0.105931476351837,0.926044654886547
0.107159339982267,0.922398054469209
0.108401435917833,0.91855640810773
0.109657929126781,0.91453420456186
0.110928986489522,0.910346054469556
0.112214776820798,0.906006573660585
0.1135154708921,0.901530275638275
0.114831241454351,0.896931474116059
0.11616226326085,0.892224196164873
0.117508713090481,0.88742210622261
0.11887076977119,0.882538440945419
0.120248614203741,0.877585954647749
0.121642429385737,0.872576874885805
0.123052400435926,0.867522867587904
0.124478714618791,0.86243501102325
0.125921561369415,0.85732377782505
0.127381132318648,0.85219902424068
0.128857621318552,0.847069985766386
0.130351224468151,0.841945278332119
0.131862140139475,0.836832904228991
0.133390569003906,0.831740262013171
0.134936714058831,0.826674159671848
0.136500780654601,0.821640830395802
0.138082976521809,0.816645950366045
0.139683511798874,0.811694658026619
0.141302599059953,0.806791574379889
0.142940453343176,0.801940823903113
0.144597292179202,0.797146055744489
0.146273335620113,0.792410464912633
0.14796880626864,0.787736813224851
0.149683929307726,0.783127449826528
0.151418932530435,0.778584331136271
0.153174046370208,0.774109040109242
0.154949503931463,0.769702804744461
0.156745541020559,0.765366515791093
0.158562396177114,0.761100743633996
0.160400310705682,0.756905754360474
0.162259528707809,0.752781525028497
0.164140297114447,0.748727758171967
0.166042865718753,0.744743895591066
0.167967487209265,0.740829131485784
0.169914417203463,0.736982424998389
0.171883914281715,0.733202512236255
0.173876240021625,0.729487917850225
0.175891659032773,0.725836966245657
0.177930438991858,0.722247792503739
0.179992850678248,0.718718353089609
0.182079168009946,0.715246436421354
0.184189668079971,0.711829673370333
0.186324631193156,0.708465547758338
0.18848434090338,0.705151406911226
0.190669084051225,0.701884472321669
0.192879150802078,0.698661850465835
0.195114834684662,0.69548054381017
0.197376432630026,0.692337462035123
0.199664245010979,0.689229433492741
0.201978575681988,0.686153216904746
0.204319732019527,0.683105513297088
0.206688024962908,0.680082978156256
0.209083769055575,0.677082233781948
0.21150728248688,0.6740998818003
0.213958887134342,0.671132515791883
0.216438908606402,0.668176733979341
0.218947676285662,0.665229151911037
0.221485523372636,0.662286415069566
0.224052786930002,0.659345211327739
0.226649807927369,0.656402283169697
0.229276931286565,0.653454439591403
0.231934505927443,0.650498567592973
0.234622884814226,0.647531643175192
0.237342425002387,0.644550741754181
0.240093487686065,0.641553047911613
0.242876438246045,0.638535864402884
0.245691646298279,0.635496620352421
0.24853948574298,0.632432878573451
0.25142033481428,0.629342341959156
0.254334576130465,0.626222858902789
0.257282596744793,0.623072427715956
0.260264788196901,0.619889200026549
0.263281546564802,0.616671483150525
0.266333272517498,0.61341774144452
0.269420371368188,0.610126596659069
0.272543253128103,0.60679682732444
0.275702332560958,0.60342736721286
0.278898029238044,0.6000173029317
0.282130767593947,0.596565870712019
0.285400976982924,0.593072452465472
0.288709091735924,0.589536571189882
0.292055551218275,0.5859578858097
0.295440799888038,0.582336185542041
0.298865287355038,0.578671383882036
0.302329468440578,0.574963512302904
0.305833803237843,0.571212713766404
0.309378757173014,0.567419236138447
0.312964801067075,0.563583425602493
0.316592411198352,0.559705720160308
0.320262069365765,0.555786643305624
0.32397426295282,0.55182679795152
0.327729484992338,0.547826860687009
0.331528234231942,0.543787576432434
0.335371015200293,0.539709753557135
0.339258338274099,0.535594259516357
0.343190719745904,0.53144201705779
0.347168681892656,0.527254001041399
0.351192753045073,0.523031235909537
0.355263467657814,0.518774793837589
0.359381366380463,0.514485793588812
0.363546996129332,0.510165400090394
0.367760910160103,0.505814824741357
0.372023668141307,0.501435326456418
0.376335836228653,0.497028213443623
0.380697987140229,0.492594845707241
0.385110700232557,0.488136638261099
0.38957456157755,0.483655065031317
0.394090164040345,0.479151663421076
0.398658107358044,0.474628039503814
0.403278998219371,0.470085873804884
0.407953450345245,0.465526927625458
0.412682084570295,0.460953049856024
0.417465528925314,0.456366184220551
0.422304418720667,0.451768376886008
0.427199396630678,0.447161784365616
0.432151112778976,0.442548681637934
0.43716022482485,0.437931470397661
0.44222739805059,0.433312687347885
0.447353305449847,0.428695012437453
0.452538627817017,0.424081276941166
0.457784053837662,0.419474471274602
0.463090280179974,0.414877752429521
0.468458011587305,0.410294450910028
0.473887960971765,0.405728077043838
0.479380849508911,0.401182326537114
0.484937406733524,0.396661085135351
0.490558370636505,0.392168432246592
0.496244487762892,0.38770864337681
0.501996513311008,0.383286191220512
0.507815211232767,0.378905745242491
0.513701354335134,0.374572169579088
0.519655724382766,0.37029051907938
0.525679112201842,0.366066033298417
0.531772317785097,0.361904128246075
0.53793615039807,0.357810385686484
0.544171428686589,0.353790539774596
0.550478980785497,0.349850460808648
0.556859644428641,0.345996135870565
0.563314267060135,0.3422336461214
0.569843705946914,0.338569140516519
0.576448828292588,0.3350088057064
0.583130511352622,0.331558831894878
0.58988964255085,0.328225374438645
0.596727119597331,0.325014510991614
0.603643850607587,0.321932194026919
0.610640754223204,0.31898419860993
0.617718759733849,0.31617606534971
0.624878807200689,0.313513038525897
0.632121847581245,0.310999999475261
0.639448842855694,0.308641395428964
0.646860766154633,0.306441164119571
0.654358601888323,0.304402654627183
0.661943345877439,0.302528545107165
0.669616005485322,0.30082075823701
0.677377599751775,0.299280375435268
0.685229159528406,0.297907551137197
0.693171727615541,0.296701428654681
0.701206358900718,0.295660059393913
0.7093341204988,0.294780327443288
0.717556091893693,0.294057881763073
0.725873365081725,0.293487078392611
0.734287044716676,0.293060935222908
0.742798248256492,0.292771101944065
0.751408106111697,0.292607847749368
0.760117761795533,0.292560069243405
0.768928372075831,0.292615320745492
0.777841107128649,0.292759868792093
0.786857150693685,0.29297877211945
0.795977700231498,0.293255987755797
0.805203967082548,0.293574503086743
0.814537176628074,0.293916492903819
0.823978568452852,0.294263499541548
0.833529396509819,0.294596633298282
0.843190929286626,0.294896789472546
0.852964449974102,0.295144877584153
0.862851256636689,0.295322057740294
0.872852662384838,0.295409978696392
0.882969995549409,0.295391011983116
0.893204599858097,0.295248476542464
0.903557834613893,0.294966848636928
0.914031074875623,0.294531952348146
0.924625711640574,0.293931126729445
0.935343152029238,0.293153366571573
0.9461848194722,0.292189434724782
0.957152153899186,0.29103194493228
0.968246611930312,0.289675415110957
0.979469667069539,0.288116291913245
0.99082280990038,0.28635294817791
1.00230754828387,0.284385655499082
1.01392540755882,0.282216534597249
1.02567793074442,0.279849486461452
1.03756667874519,0.277290107357524
1.04959323055823,0.274545590780665
1.061759183483,0.271624619295206
1.07406615333343,0.268537248976155
1.08651577465254,0.265294788872917
1.0991097009295,0.261909677580395
1.11184960481927,0.258395358649182
1.12473717836475,0.254766156213258
1.13777413322149,0.251037151875637
1.15096220088503,0.247224063580522
1.16430313292088,0.24334312692247
1.17779870119712,0.239410979103154
1.19145069811978,0.235444545546735
1.20526093687084,0.231460929026006
1.21923125164911,0.227477301032242
1.23336349791378,0.223510795040587
1.24765955263087,0.219578401277569
1.26212131452255,0.215696862585951
1.27675070431927,0.211882571002419
1.29154966501488,0.208151464713795
1.30652016212472,0.204518925135994
1.32166418394661,0.200999673965345
1.33698374182495,0.197607670183073
1.35248087041788,0.194356007149264
1.36815762796747,0.191256810101205
1.38401609657313,0.188321134570397
1.4000583824681,0.185558866450402
1.4162866162992,0.182978624679939
1.43270295340983,0.180587667747487
1.44930957412622,0.178391805468224
1.46610868404698,0.176395317722869
1.4831025143361,0.174600882070305
1.50029332201922,0.173009512338944
1.51768339028341,0.171620510450988
1.53527502878042,0.170431433822807
1.55307057393346,0.169438080696384
1.57107238924745,0.1686344956741
1.58928286562298,0.168012997536402
1.60770442167382,0.16756423110649
1.62633950404819,0.167277244480465
1.64519058775366,0.167139592364467
1.6642601764859,0.167137465560371
1.6835508029612,0.167255845836293
1.70306502925284,0.167478684536705
1.72280544713139,0.167789102368375
1.74277467840892,0.168169606891598
1.76297537528721,0.168602323405581
1.78341022071001,0.169069234199909
1.80408192871938,0.169552420604933
1.82499324481615,0.170034301959294
1.84614694632455,0.17049786555592
1.86754584276108,0.170926881844565
1.88919277620767,0.17130609965543
1.91109062168914,0.17162141693981
1.93324228755505,0.17186002345694
1.95565071586595,0.172010512912744
1.97831888278416,0.17206296320853
2.00124979896904,0.172008984614892
2.0244465099768,0.171841736781102
2.04791209666509,0.171555916464845
2.07164967560207,0.171147718676823
2.09566239948043,0.170614774550695
2.11995345753607,0.169956069658986
2.14452607597167,0.169171846703165
2.16938351838518,0.168263496527162
2.19452908620331,0.167233441263888
2.21996611911995,0.166085013155478
2.24569799553977,0.164822332224143
2.27172813302691,0.163450185545343
2.29805998875885,0.161973910419248
2.32469705998565,0.160399283276575
2.35164288449435,0.158732415712097
2.37890104107889,0.156979658629056
2.40647515001542,0.15514751511111
2.43436887354311,0.153242562321112
2.46258591635055,0.151271382460254
2.49113002606779,0.149240502606036
2.52000499376409,0.147156343080054
2.54921465445142,0.145025173872481
2.5787628875938,0.142853078563913
2.60865361762255,0.140645925131442
2.63889081445751,0.138409342998919
2.66947849403432,0.136148705685991
2.70042071883777,0.133869118422088
2.73172159844138,0.131575410115664
2.76338529005317,0.129272129102257
2.79541599906786,0.126963542134203
2.82781797962534,0.124653636117657
2.86059553517574,0.12234612214708
2.89375301905095,0.120044441431847
2.92729483504282,0.117751772753249
2.96122543798803,0.115471041131727
2.99554933435981,0.113204927423507
3.0302710828664,0.1109558786022
3.06539529505653,0.108726118514491
3.10092663593193,0.106517658929451
3.13686982456688,0.104332310728538
3.17322963473498,0.102171695107877
3.21001089554317,0.100037254686232
3.24721849207313,0.0979302644313534
3.28485736603004,0.0958518423341966
3.32293251639897,0.0938029597751908
3.36144900010876,0.0917844515394571
3.40041193270371,0.0897970254487368
3.43982648902292,0.0878412715871413
3.47969790388769,0.0859176711057072
3.52003147279668,0.0840266045974
3.56083255262928,0.0821683600397329
3.60210656235707,0.0803431403067694
3.64385898376354,0.0785510702559887
3.68609536217216,0.0767922033985231
3.72882130718284,0.0750665281636784
3.772042493417,0.0733739737704543
3.81576466127125,0.0717144157202294
3.85999361767977,0.0700876809257366
3.90473523688556,0.0684935524921603
3.94999546122065,0.0669317741665729
3.99578030189527,0.0654020544721081
4.04209583979631,0.0639040705432664
4.08894822629486,0.0624374716785703
4.13634368406328,0.0610018826264999
4.18428850790158,0.0595969066202551
4.23278906557355,0.0582221281764415
4.28185179865241,0.0568771156722231
4.3314832233764,0.0555614237149731
4.38168993151419,0.054274595317809
4.4324785912404,0.0530161638938367
4.48385594802119,0.0517856550812855
4.53582882551019,0.0505825884111081
4.58840412645476,0.0494064788280046
4.64158883361278,0.0482568380752177
4.69539001068006,0.0471331759528891
4.7498148032285,0.0460350014591419
4.80487043965513,0.0449618238225576
4.86056423214214,0.0439131534341426
4.91690357762803,0.0428885026863849
4.97389595879006,0.0418873867265198
5.03154894503805,0.040909324130632
5.08987019351968,0.0399538375048338
5.14886745013749,0.0390204540192655
5.20854855057766,0.0381087058803398
5.26892142135067,0.037218130746226
5.32999408084409,0.0363482720902566
5.3917746403875,0.0354986795165815
5.45427130532983,0.0346689090320769
5.51749237612913,0.0338585232782797
5.58144624945496,0.0330670917267524
5.64614141930367,0.0322941908411325
5.71158647812643,0.0315394042087781
5.7777901179705,0.0308023226447913
5.84476113163363,0.0300825442709235
5.91250841383188,0.029379674571704
5.98104096238094,0.0286933264299579
6.05036787939122,0.028023120143682
6.1204983724767,0.027368683426133
6.19144175597784,0.0267296513907847
6.26320745219869,0.0261056665227316
6.33580499265825,0.0254963786379556
6.40924401935645,0.0249014448317455
6.48353428605472,0.0243205294175057
6.55868565957143,0.0237533038570307
6.63470812109235,0.0231994466832616
6.71161176749628,0.0226586434164505
6.78940681269611,0.0221305864745827
6.8681035889953,0.0216149750788195
6.94771254846024,0.0211115151546739
7.02824426430835,0.0206199192295622
7.10970943231244,0.0201399063273125
7.19211887222119,0.0196712018601756
7.27548352919623,0.0192135375187993
7.35981447526577,0.0187666511606372
7.44512291079514,0.0183302866971549
7.53142016597437,0.0179041939802291
7.618717702323,0.0174881286880332
7.7070271142123,0.017081852210725
7.79636013040523,0.0166851315361888
7.88672861561415,0.0162977391360667
7.97814457207662,0.0159194528523032
8.0706201411495,0.0155500557843733
8.16416760492147,0.0151893361773802
8.25879938784427,0.0148370873111545
8.35452805838287,0.0144931073905028
8.45136633068472,0.0141571994367022
8.54932706626838,0.0138291711803587
8.64842327573172,0.0135088349557048
8.74866812047991,0.0131960075964181
8.85007491447343,0.0128905103330198
8.9526571259964,0.0125921686919057
9.05642837944529,0.0123008123960681
9.16140245713852,0.0120162752675223
9.26759330114688,0.0117383951314869
9.37501501514529,0.0114670137223287
9.48368186628592,0.0112019765912905
9.59360828709314,0.0109431330160161
9.7048088773803,0.0106903359118649
9.81729840618884,0.0104434417450379
9.93109181374979,0.0102023104474933
10.0462042134681,0.00996680533365017
10.16265089393,0.0097367930188736
10.2804473209331,0.00951214333972947
10.3996091395412,0.00929272927598199
10.5201521761616,0.0090784268743292
10.6420924406472,0.00886911517385277
10.7654461284232,0.0086646761331562
10.8902296226373,0.00846499455917216
11.0164594963366,0.00826995803761723
11.1441525146679,0.00807945686506376
11.2733256371049,0.00789338398260388
11.4039960197003,0.00771163491108532
11.5361810173648,0.00753410768787937
11.6698981861715,0.0073607028051624
11.8051652856881,0.00719132314967951
11.9420002813353,0.0070258739439622
12.0804213467733,0.00686426268897161
12.2204468663149,0.00670639910813436
12.3620954373677,0.00655219509274564
12.5053858729039,0.00640156464871624
12.650337203959,0.00625442384461791
12.7969686821594,0.00611069076102182
12.9452997822792,0.00597028544107216
13.0953502048267,0.00583312984230922
13.2471398786612,0.00569914778965205
13.4006889636395,0.00556826492958829
13.5560178532937,0.00544040868547652
13.7131471775395,0.00531550821397735
13.8720978054162,0.00519349436256418
14.0328908478587,0.00507429962810298
14.195547660501,0.00495785811646332
14.3600898465126,0.00484410550314611
14.5265392594678,0.00473297899488683
14.6949180062482,0.00462441729223281
14.8652484499786,0.00451836055305509
15.0375532129974,0.00441475035697029
15.211855179861,0.00431352967066423
15.3881775003835,0.00421464281407663
15.5665435927106,0.00411803542744309
15.7469771464309,0.00402365443915145
15.9295021257212,0.00393144803441956
16.1141427725302,0.00384136562474815
16.3009236097974,0.00375335781814198
16.4898694447106,0.0036673763900775
16.6810053720006,0.00358337425519955
16.8743567772738,0.0035013054397234
17.0699493403841,0.00342112505452635
17.2678090388436,0.00334278926892126
17.4679621512725,0.0032662552850744
17.6704352608895,0.00319148131306894
17.8752552590424,0.00311842654658378
18.0824493487795,0.00304705113919292
18.2920450484629,0.0029773161812377
18.504070195423,0.00290918367728801
18.7185529496558,0.00284261652415733
18.935521797563,0.00277757848946907
19.1550055557353,0.00271403419074921
19.3770333747799,0.00265194907504395
19.6016347431919,0.00259128939903729
19.8288394912707,0.00253202220966373
20.0586777950823,0.00247411532520079
20.2911801804668,0.00241753731682781
20.5263775270925,0.00236225749063773
20.7643010725577,0.00230824587009953
21.0049824165392,0.00225547317894388
21.2484535249888,0.00220391082447759
21.4947467343798,0.00215353088130411
21.7438947560008,0.00210430607544055
21.9959306803007,0.00205620976883998
22.2508879812837,0.00200921594426529
22.5088005209546,0.00196329919056836
22.7697025538168,0.00191843468829686
23.0336287314213,0.00187459819567055
23.3006141069692,0.00183176603490119
23.5706941399673,0.00178991507883616
23.8439047009372,0.00174902273793081
24.1202820761801,0.00170906694754432
24.3998629725955,0.00167002615553396
24.6826845225569,0.00163187931016471
24.9687842888433,0.00159460584828853
25.2582002696278,0.0015581856838384
25.5509709035251,0.00152259919658403
25.8471350746956,0.00148782722115846
26.1467321180109,0.00145385103635694
26.4498018242772,0.00142065235469524
26.7563844455205,0.00138821331220871
27.0665207003324,0.0013565164585119
27.3802517792786,0.00132554474707982
27.6976193503689,0.00129528152578595
28.018665564592,0.0012657105276433
28.3434330615131,0.00123681586178268
28.6719649749377,0.00120858200464464
29.0043049386399,0.0011809937913809
29.3404970921579,0.00115403640746117
29.680586086656,0.00112769538047927
30.0246170908555,0.00110195657216106
30.3726357970331,0.00107680617055529
30.72468842709,0.00105223068242129
31.0808217386906,0.00102821692578145
31.4410830314726,0.00100475202266872
31.8055201533292,0.000981823392034888
32.1741815067637,0.000959418742834784
32.5471160553185,0.000937526067269669
32.9243733300777,0.000916133634191187
33.3060034362459,0.000895229982664941
33.6920570598027,0.000874803915684164
34.0825854742345,0.000854844494034331
34.4776405473446,0.000835341030301723
34.8772747481418,0.000816283083021225
35.2815411538088,0.000797660450964618
35.6904934567523,0.000779463167568063
36.1041859717334,0.000761681495483185
36.5226736430818,0.00074430592126012
36.946012051993,0.000727327150156915
37.3742574239106,0.000710736101071236
37.8074666359935,0.000694523901588974
38.24569722467,0.000678681883151885
38.6890073932798,0.000663201576333978
39.1374560198038,0.000648074706237127
39.5911026646846,0.000633293187986823
40.0500075787361,0.000618849122338872
40.5142317111465,0.000604734791385626
40.9838367175726,0.000590942654364263
41.4588849683291,0.000577465343562251
41.9394395566719,0.000564295660323858
42.4255643071778,0.000551426571140865
42.9173237842216,0.000538851203839845
43.4147833005509,0.000526562843862189
43.9180089259609,0.000514554930623211
44.4270674960688,0.00050282105396211
44.9420266211914,0.000491354950670698
45.462954695324,0.000480150501109451
45.9899209052244,0.000469201725892089
46.5229952396019,0.000458502782657217
47.0622484984128,0.000448047962913304
47.6077523022637,0.000437831688948823
48.1595791019235,0.000427848510824274
48.7178021879463,0.000418093103432792
49.2824957004051,0.000408560263624395
49.8537346387389,0.00039924490739533
50.4315948717136,0.000390142067154152
51.0161531474983,0.000381246889039439
51.6074871038591,0.000372554630304851
52.2056752784698,0.00036406065676527
52.8107971193433,0.000355760440299377
53.4229329953835,0.000347649556412599
54.0421642070592,0.000339723681856285
54.6685729972018,0.000331978592301099
55.302242561929,0.000324410160065553
55.9432570616938,0.000317014351892888
56.5917016324624,0.000309787226788356
57.2476623970218,0.00030272493389418
57.9112264764176,0.00029582371042725
58.5824820015254,0.000289079879652936
59.2615181247555,0.000282489848909952
59.9484250318941,0.000276050107688188
60.6432939540806,0.000269757225732217
61.3462171799251,0.000263607851213836
62.057288067765,0.000257598708922947
62.776601058065,0.000251726598515726
63.5042516859596,0.000245988392796612
64.2403365939419,0.000240381036042444
64.9849535446989,0.000234901542364122
65.7382014340959,0.000229546994101872
66.5001803043112,0.00022431454026846
67.2709913571234,0.000219201395019721
68.0507369673521,0.000214204836156341
68.839520696455,0.000209322203674746
69.6374473062822,0.000204550898336084
70.4446227729904,0.000199888380277246
71.2611543011175,0.000195332167651493
72.0871503378214,0.000190879835296556
72.9227205872831,0.000186529013445829
73.7679760252773,0.00018227738644696
74.6230289139111,0.000178122691536183
75.4879928165343,0.000174062717618002
76.3629826128224,0.00017009530408834
77.248114514034,0.000166218339679021
78.1435060784454,0.000162429761326939
79.0492762269642,0.000158727553071287
79.9655452589235,0.000155109744976444
80.8924348680594,0.00015157441208109
81.8300681586739,0.000148119673366427
82.7785696619847,0.000144743690753693
83.7380653526649,0.000141444668120481
84.708682665574,0.000138220850343473
85.6905505126835,0.000135070522357279
86.6837993001977,0.000131992008243196
87.6885609458743,0.000128983670331187
88.704968896544,0.000126043908325922
89.7331581458352,0.00012317115845341
90.7732652521022,0.000120363892627084
91.8254283565628,0.000117620617628782
92.889787201645,0.000114939874315016
93.9664831495469,0.000112320236838357
95.0556592010119,0.000109760311885941
96.157460014321,0.00010725873793161
97.2720319245054,0.000104814184518442
98.3995229627823,0.000102425351543204
99.5400828762152,0.000100090968563098
100.693863147603,9.78097941215885e-05
101.861017015598,9.55806150813764e-05
103.041699495059,9.34022459810601e-05
104.23606739764,9.1273528402307e-05
105.444279352617,8.91933303534359e-05
106.666495827954,8.71605456616596e-05
107.902879151618,8.51740933912461e-05
109.153593533139,8.32329172555956e-05
110.418805085416,8.13359850672522e-05
111.698681846782,7.94822881803475e-05
112.993393803322,7.76708409520328e-05
114.303112911448,7.59006802226523e-05
115.628013120738,7.41708647983772e-05
116.968270397038,7.24804749488088e-05
118.324062745838,7.08286119239791e-05
119.695570235904,6.92143974661727e-05
121.082975023204,6.76369733490647e-05
122.486461375093,6.60955009185826e-05
123.906215694792,6.45891606428661e-05
125.34242654614,6.31171516817686e-05
126.795284678643,6.1678691455005e-05
128.264983052806,6.02730152297591e-05
129.751716865759,5.88993757098265e-05
131.255683577184,5.75570426380503e-05
132.777082935543,5.62453024116095e-05
134.316117004602,5.49634576984066e-05
135.872990190271,5.37108270635965e-05
137.447909267754,5.24867446135921e-05
139.041083409007,5.12905596347713e-05
140.652724210524,5.01216362505883e-05
142.283045721435,4.8979353083951e-05
143.932264471941,4.78631029240902e-05
145.600599502065,4.67722924029191e-05
147.28827239075,4.57063416833268e-05
148.995507285286,4.46646841452845e-05
150.722530931076,4.36467660876721e-05
152.469572701757,4.26520464325528e-05
154.236864629663,4.16799964384902e-05
156.024641436637,4.07300994177524e-05
157.833140565212,3.98018504597328e-05
159.662602210143,3.88947561673026e-05
161.513269350309,3.8008334390078e-05
163.385387780986,3.71421139673025e-05
165.27920614649,3.62956344819258e-05
167.194975973199,3.54684460104317e-05
169.132951702965,3.46601088868068e-05
171.093390726902,3.38701934663178e-05
173.076553419573,3.30982799003843e-05
175.082703173572,3.23439579081465e-05
177.112106434509,3.16068265649927e-05
179.16503273639,3.0886494081085e-05
181.241754737424,3.01825775992231e-05
183.342548256229,2.9494702990329e-05
185.46769230847,2.8822504650005e-05
187.617469143912,2.81656253121268e-05
189.79216428391,2.75237158497982e-05
191.992066559328,2.6896435095693e-05
194.217468148903,2.62834496599586e-05
196.468664618045,2.56844337501168e-05
198.745954958098,2.50990690001696e-05
201.04964162605,2.45270443013603e-05
203.380030584698,2.39680556343135e-05
205.737431343291,2.34218059100627e-05
208.122156998634,2.28880048136827e-05
210.534524276671,2.23663686400704e-05
212.974853574552,2.18566201584559e-05
215.443469003188,2.13584884526181e-05
217.940698430296,2.08717087800831e-05
220.466873523941,2.03960224363487e-05
223.022329796594,1.99311766090446e-05
225.607406649686,1.9476924250673e-05
228.22244741869,1.90330239428142e-05
230.867799418717,1.85992397693524e-05
233.543813990648,1.81753411926425e-05
236.250846547795,1.77611029276099e-05
238.989256623105,1.7356304823544e-05
241.759407916913,1.69607317468709e-05
244.561668345245,1.65741734703532e-05
247.396410088681,1.6196424554234e-05
250.264009641792,1.58272842412863e-05
253.164847863136,1.54665563521052e-05
256.099310025846,1.5114049176676e-05
259.067785868801,1.47695753719536e-05
262.070669648385,1.44329518693155e-05
265.108360190854,1.41039997692962e-05
268.181260945302,1.3782544248397e-05
271.289780037247,1.34684144710775e-05
274.434330322837,1.31614434904532e-05
277.61532944368,1.28614681684264e-05
280.833199882317,1.25683290850942e-05
284.08836901833,1.22818704464074e-05
287.381269185107,1.20019400199552e-05
290.712337727258,1.17283890339009e-05
294.082017058706,1.14610721093429e-05
297.490754721444,1.11998471828638e-05
300.939003444972,1.09445754246137e-05
304.42722120643,1.06951211719587e-05
307.955871291423,1.04513518523893e-05
311.525422355549,1.02131379144603e-05
315.136348486648,9.980352759642e-06
318.789129267765,9.75287267374261e-06
322.484249840844,9.53057676299793e-06
326.222200971167,9.31334688835177e-06
330.003479112529,9.10106760052667e-06
333.828586473176,8.89362608635113e-06
337.698031082509,8.6909120993425e-06
341.612326858553,8.49281790582574e-06
345.571993676214,8.2992382278364e-06
349.577557436328,8.11007018896843e-06
353.629550135504,7.9252132527153e-06
357.728509936787,7.74456917743165e-06
361.874981241128,7.5680419571457e-06
366.06951475969,7.39553777621002e-06
370.312667586993,7.22696495702883e-06
374.605003274899,7.06223390881407e-06
378.947091907467,6.90125708421173e-06
383.33951017666,6.74394893077107e-06
387.782841458946,6.59022584376098e-06
392.277675892772,6.44000612739763e-06
396.824610456948,6.29320994398582e-06
401.424249049932,6.14975927670072e-06
406.077202570037,6.00957788708428e-06
410.784088996565,5.87259127338859e-06
415.545533471888,5.73872663243199e-06
420.362168384471,5.60791281691902e-06
425.234633452868,5.48008030596405e-06
430.16357581068,5.35516115819612e-06
435.149650092505,5.23308898398075e-06
440.193518520887,5.11379890395361e-06
445.295850994266,4.9972275186563e-06
450.457325175946,4.88331287362944e-06
455.678626584106,4.77199442618999e-06
460.960448682843,4.66321301166213e-06
466.303492974273,4.5569108147531e-06
471.708469091702,4.45303133804645e-06
477.176094893875,4.3515193710495e-06
482.707096560318,4.25232096195331e-06
488.302208687788,4.15538338756983e-06
493.962174387832,4.0606551274176e-06
499.687745385488,3.96808583284339e-06
505.479682119124,3.87762630476015e-06
511.338753841433,3.78922846434678e-06
517.265738721602,3.702845327984e-06
523.261423948666,3.61843098486281e-06
529.326605836056,3.5359405662981e-06
535.462089927361,3.45533022886237e-06
541.668691103315,3.37655712838597e-06
547.947233690029,3.29957939680291e-06
554.298551568467,3.22435611957001e-06
560.723488285203,3.15084731345908e-06
567.222897164454,3.0790139089477e-06
573.797641421413,3.00881772546886e-06
580.448594276898,2.94022145150924e-06
587.176639073326,2.87318862681596e-06
593.982669392036,2.80768362313177e-06
600.867589171969,2.74367162153433e-06
607.832312829723,2.68111859888753e-06
614.877765381002,2.61999130612157e-06
622.004882563471,2.56025725186588e-06
629.214610961034,2.50188468571473e-06
636.507908129557,2.44484257980192e-06
643.885742724042,2.38910061516299e-06
651.34909462728,2.33462916197257e-06
658.898955079995,2.28139926606127e-06
666.536326812491,2.22938263205305e-06
674.262224177834,2.17855161339285e-06
682.077673286569,2.12887918771198e-06
689.983712143002,2.08033895313975e-06
697.981390783066,2.0329051072663e-06
706.071771413777,1.98655243491685e-06
714.255928554313,1.94125629799924e-06
722.534949178721,1.89699261881983e-06
730.909932860291,1.85373786641563e-06
739.381991917587,1.81146904934685e-06
747.952251562182,1.77016369703616e-06
756.621850048105,1.72979985361476e-06
765.391938823015,1.69035606052496e-06
774.263682681127,1.65181135255651e-06
783.23825991792,1.6141452377498e-06
792.316862486625,1.57733769362348e-06
801.50069615654,1.54136915336925e-06
810.790980673169,1.50622049472953e-06
820.18894992022,1.47187303563141e-06
829.695852083491,1.43830851452221e-06
839.312949816636,1.40550908970282e-06
849.041520408875,1.37345732063909e-06
858.882855954625,1.3421361713963e-06
868.838263525118,1.31152899133421e-06
878.909065341995,1.2816195079469e-06
889.096598952916,1.25239181884615e-06
899.402217409204,1.22383038723994e-06
909.827289445556,1.19592002944626e-06
920.373199661822,1.16864590477325e-06
931.041348706908,1.14199351543871e-06
941.833153464795,1.11594869127247e-06
952.750047242729,1.09049758416255e-06
963.793479961579,1.06562666440907e-06
974.964918348409,1.04132270622449e-06
986.265846131282,1.01757279193272e-06
997.69776423632,9.94364290833147e-07
1009.26219098705,9.71684865899032e-07
1020.96066230605,9.49522458449612e-07
1032.79473191895,9.27865285121132e-07
1044.76597156081,9.0670182978895e-07
1056.87597118481,8.86020840888684e-07
1069.12633917348,8.65811322320321e-07
1081.51870255229,8.46062529156735e-07
1094.05470720574,8.26763960066945e-07
1106.73601809597,8.07905353592337e-07
1119.56431948388,7.89476681996435e-07
1132.54131515281,7.71468148105283e-07
1145.66872863487,7.53870173849155e-07
1158.94830343981,7.36673404285284e-07
1172.3818032866,7.19868693928656e-07
1185.97101233767,7.03447105888669e-07
1199.71773543589,6.87399909384099e-07
1213.62379834424,6.7171857164528e-07
1227.69104798836,6.56394753096077e-07
1241.92135270178,6.41420305039859e-07
1256.31660247412,6.26787264227021e-07
1270.87870920206,6.1248785058191e-07
1285.6096069433,5.98514457995282e-07
1300.51125217341,5.84859657467656e-07
1315.58562404571,5.71516186887675e-07
1330.83472465408,5.58476948611976e-07
1346.26057929891,5.45735010623286e-07
1361.86523675608,5.33283593839615e-07
1377.65076954905,5.21116079507915e-07
1393.61927422414,5.0922599499071e-07
1409.77287162897,4.97607015833946e-07
1426.11370719413,4.86252965180005e-07
1442.64395121816,4.75157803109782e-07
1459.36579915576,4.64315628130517e-07
1476.28147190939,4.53720673678917e-07
1493.39321612425,4.43367306091584e-07
1510.70330448666,4.33250016504244e-07
1528.21403602587,4.23363426420675e-07
1545.92773641948,4.13702274675105e-07
1563.84675830225,4.04261426504985e-07
1581.9734815786,3.95035855127078e-07
1600.3103137387,3.86020657292043e-07
1618.8596901782,3.77211036155455e-07
1637.62407452169,3.68602306688301e-07
1656.60595894992,3.60189888377923e-07
1675.80786453077,3.51969306873567e-07
1695.23234155412,3.43936189505298e-07
1714.88196987054,3.36086263949998e-07
1734.75935923393,3.28415351390898e-07
1754.86714964815,3.20919374536432e-07
1775.20801171764,3.13594343938278e-07
1795.7846470021,3.06436364606056e-07
1816.59978837533,2.99441624957394e-07
1837.65620038817,2.92606408660967e-07
1858.95667963569,2.8592707419715e-07
1880.50405512858,2.79400071484356e-07
1902.30118866895,2.73021928458897e-07
1924.35097523033,2.66789248308067e-07
1946.65634334226,2.60698717525711e-07
1969.22025547917,2.54747096870416e-07
1992.04570845387,2.48931217089479e-07
2015.13573381556,2.43247983709653e-07
2038.49339825246,2.37694375279312e-07
2062.12180399914,2.32267435570342e-07
2086.0240892485,2.26964274905103e-07
2110.2034285686,2.21782075434657e-07
2134.66303332425,2.16718076001947e-07
2159.40615210357,2.11769584024879e-07
2184.43607114943,2.06933965821074e-07
2209.7561147959,2.02208646518422e-07
2235.3696459098,1.97591114655921e-07
2261.28006633728,1.93078911324315e-07
2287.4908173557,1.88669633469349e-07
2314.00538013065,1.84360938372608e-07
2340.82727617829,1.80150528669159e-07
2367.96006783308,1.76036166464146e-07
2395.40735872088,1.72015661690426e-07
2423.1727942376,1.68086874275422e-07
2451.26006203334,1.64247712619408e-07
2479.67289250216,1.60496133924151e-07
2508.41505927754,1.56830141373448e-07
2537.49037973357,1.53247782974969e-07
2566.90271549195,1.49747152214812e-07
2596.65597293487,1.46326386487775e-07
2626.75410372384,1.42983664118443e-07
2657.20110532451,1.39717205891187e-07
2688.00102153761,1.36525272625188e-07
2719.15794303602,1.33406165881465e-07
2750.67600790807,1.30358224463416e-07
2782.55940220713,1.27379826524549e-07
2814.81236050758,1.24469384304109e-07
2847.43916646725,1.2162535170224e-07
2880.4441533963,1.18846212067163e-07
2913.83170483279,1.16130486859279e-07
2947.60625512486,1.13476728659404e-07
2981.77229001967,1.10883526002255e-07
3016.3343472592,1.08349498824295e-07
3051.29701718287,1.05873294658835e-07
3086.66494333727,1.034535985552e-07
3122.44282309286,1.01089118923765e-07
3158.63540826782,9.87785990079505e-08
3195.24750575921,9.65208075781913e-08
3232.28397818138,9.4314542068999e-08
3269.74974451177,9.21586266891926e-08
3307.64978074424,9.00519153621303e-08
3345.98912054997,8.79932837876169e-08
3384.77285594598,8.59816365960109e-08
3424.00613797143,8.40159037953511e-08
3463.69417737173,8.20950355549005e-08
3503.84224529068,8.02180107833012e-08
3544.45567397044,7.83838285978916e-08
3585.53985745982,7.65915119591866e-08
3627.10025233065,7.48401072542798e-08
3669.14237840249,7.312867915953e-08
3711.67181947577,7.14563191881028e-08
3754.69422407334,6.98221342764052e-08
3798.21530619074,6.82252539895015e-08
3842.24084605506,6.66648266346279e-08
3886.77669089267,6.51400225490336e-08
3931.82875570577,6.36500294941832e-08
3977.40302405804,6.21940513048101e-08
4023.50554886929,6.07713152247581e-08
4070.14245321944,5.93810605755089e-08
4117.31993116168,5.80225455307262e-08
4165.04424854518,5.66950501789302e-08
4213.32174384729,5.53978636567802e-08
4262.15882901532,5.41302957849629e-08
4311.56199031823,5.28916718336394e-08
4361.53778920801,5.16813292775589e-08
4412.09286319119,5.0498625876957e-08
4463.2339267104,4.9342929573899e-08
4514.9677720361,4.82136235444202e-08
4567.30127016875,4.71101074738809e-08
4620.24137175131,4.60317926387479e-08
4673.79510799246,4.49781029660459e-08
4727.96959160039,4.39484785516915e-08
4782.77201772749,4.29423695245258e-08
4838.20966492596,4.19592387594089e-08
4894.28989611453,4.09985631676139e-08
4951.02015955635,4.00598299807884e-08
5008.40798984821,3.91425382173317e-08
5066.46100892127,3.8246200607952e-08
5125.18692705333,3.73703366068305e-08
5184.59354389291,3.65144806074215e-08
5244.68874949512,3.56781752937595e-08
5305.48052536957,3.48609761643032e-08
5366.97694554048,3.40624453960278e-08
5429.18617761894,3.32821584612493e-08
5492.11648388779,3.2519698168805e-08
5555.77622239888,3.17746584805042e-08
5620.17384808319,3.10466414774254e-08
5685.31791387375,3.03352584931606e-08
5751.21707184161,2.96401305765268e-08
5817.88007434494,2.89608875087276e-08
5885.31577519145,2.8297165163862e-08
5953.53313081437,2.76486094145667e-08
6022.54120146193,2.70148765734189e-08
6092.34915240071,2.63956266211773e-08
6162.96625513294,2.57905281845217e-08
6234.40188862786,2.51992603203842e-08
6306.66554056741,2.46215054141916e-08
6379.76680860628,2.40569574521942e-08
6453.7154016467,2.35053119469813e-08
6528.52114112785,2.29662777153407e-08
6604.19396233031,2.24395637930106e-08
6680.74391569562,2.19248925883828e-08
6758.18116816111,2.14219873547734e-08
6836.51600451024,2.09305787545033e-08
6915.75882873853,2.0450404244686e-08
6995.92016543537,1.99812092102757e-08
7077.01066118189,1.95227425891456e-08
7159.04108596489,1.90747578139258e-08
7242.02233460732,1.86370173956696e-08
7325.96542821523,1.82092876292478e-08
7410.88151564157,1.77913392173368e-08
7496.78187496688,1.73829491911829e-08
7583.67791499719,1.69838982064876e-08
7671.5811767793,1.65939742671157e-08
7760.50333513357,1.62129695795361e-08
7850.45620020451,1.58406797523071e-08
7941.45171902934,1.54769050983639e-08
8033.50197712473,1.51214522622015e-08
8126.61920009195,1.47741306004048e-08
8220.81575524054,1.44347555055027e-08
8316.10415323096,1.41031449896177e-08
8412.49704973612,1.37791200838404e-08
8510.00724712225,1.34625107800309e-08
8608.64769614924,1.31531455929859e-08
8708.43149769072,1.28508601977883e-08
8809.37190447399,1.25554916148874e-08
8911.4823228402,1.22668826732301e-08
9014.77631452492,1.19848795796112e-08
9119.2675984593,1.17093300684496e-08
9224.97005259217,1.1440088680511e-08
9331.89771573324,1.11770085474921e-08
9440.0647894176,1.09199526429515e-08
9549.48563979197,1.06687803096303e-08
9660.17479952265,1.04233584760727e-08
9772.14696972573,1.01835560492961e-08
9885.41702191957,9.9492436194967e-09
10000,9.720297010265e-09


==> tikzfigs/data/d_inf_dense_15_90_ff.dat <==
0.1,0.68793902548422
0.101159111222383,0.685517926759216
0.102331657833024,0.683088814812623
0.103517795563018,0.680654637398399
0.104717681948552,0.678218482520227
0.105931476351837,0.675783578290885
0.107159339982267,0.673353292650769
0.108401435917833,0.670931132882596
0.109657929126781,0.668520744830898
0.110928986489522,0.666125911701504
0.112214776820798,0.663750552277757
0.1135154708921,0.661398718346835
0.114831241454351,0.659074591081705
0.11616226326085,0.656782476073105
0.117508713090481,0.654526796653239
0.11887076977119,0.652312085101758
0.120248614203741,0.650142971279644
0.121642429385737,0.648024168204785
0.123052400435926,0.645960454074187
0.124478714618791,0.643956650265672
0.125921561369415,0.642017594935403
0.127381132318648,0.640148111991312
0.128857621318552,0.638352975498448
0.130351224468151,0.636636869999789
0.131862140139475,0.635004347862342
0.133390569003906,0.633459785636148
0.134936714058831,0.632007342597987
0.136500780654601,0.630650926191336
0.138082976521809,0.629394171001129
0.139683511798874,0.628240440212557
0.141302599059953,0.627192861135477
0.142940453343176,0.626254409181957
0.144597292179202,0.625428057402643
0.146273335620113,0.624717010923029
0.14796880626864,0.624125046843565
0.149683929307726,0.62365697974362
0.151418932530435,0.623319270192174
0.153174046370208,0.623120788036196
0.154949503931463,0.623073733360645
0.156745541020559,0.623194705913218
0.158562396177114,0.623505898938518
0.160400310705682,0.624036376671036
0.162259528707809,0.624823377351608
0.164140297114447,0.625913566685559
0.166042865718753,0.627364150935886
0.167967487209265,0.629243744564623
0.169914417203463,0.631632874173664
0.171883914281715,0.634623987885028
0.173876240021625,0.638320827012497
0.175891659032773,0.642837005771019
0.177930438991858,0.648293637538099
0.179992850678248,0.654815847908192
0.182079168009946,0.66252803315093
0.184189668079971,0.671547767631329
0.186324631193156,0.68197834633423
0.18848434090338,0.693900078880033
0.190669084051225,0.707360634913549
0.192879150802078,0.722364974047182
0.195114834684662,0.73886565892321
0.197376432630026,0.756754610939606
0.199664245010979,0.775857568097253
0.201978575681988,0.795932571091492
0.204319732019527,0.816673662770379
0.206688024962908,0.837720583064406
0.209083769055575,0.858674569696171
0.21150728248688,0.879119499025161
0.213958887134342,0.898646664840688
0.216438908606402,0.916880698599304
0.218947676285662,0.933503695190197
0.221485523372636,0.948274678891941
0.224052786930002,0.961042161265336
0.226649807927369,0.97174859751383
0.229276931286565,0.980426810300193
0.231934505927443,0.987189638122185
0.234622884814226,0.992214932607127
0.237342425002387,0.995728434954266
0.240093487686065,0.997986999529858
0.242876438246045,0.999264210098292
0.245691646298279,0.999839822853895
0.24853948574298,0.999993848275465
0.25142033481428,0.999994407090788
0.254334576130465,0.999842414487996
0.257282596744793,0.999257491254232
0.260264788196901,0.997931198193169
0.263281546564802,0.995537355266017
0.266333272517498,0.991734372717165
0.269420371368188,0.986172452858477
0.272543253128103,0.978505961133822
0.275702332560958,0.96841073214685
0.278898029238044,0.955605295769684
0.282130767593947,0.939874097116674
0.285400976982924,0.921089952761252
0.288709091735924,0.899232502254435
0.292055551218275,0.874399522200595
0.295440799888038,0.846808783308681
0.298865287355038,0.816789551621709
0.302329468440578,0.784764549694026
0.305833803237843,0.751224761879825
0.309378757173014,0.716700480496017
0.312964801067075,0.681732219012333
0.316592411198352,0.646844594830315
0.320262069365765,0.612525262996611
0.32397426295282,0.579209826677537
0.327729484992338,0.547272688946781
0.331528234231942,0.51702322955839
0.335371015200293,0.488706497889566
0.339258338274099,0.462507679085383
0.343190719745904,0.438559736430885
0.347168681892656,0.416953726317911
0.351192753045073,0.397751285964987
0.355263467657814,0.380998753886196
0.359381366380463,0.366742368219782
0.363546996129332,0.355044029532917
0.367760910160103,0.345997174646727
0.372023668141307,0.339742283727619
0.376335836228653,0.336481291610358
0.380697987140229,0.336489549707256
0.385110700232557,0.340122905303495
0.38957456157755,0.34781605633241
0.394090164040345,0.360067153245817
0.398658107358044,0.377403727726719
0.403278998219371,0.400327481056377
0.407953450345245,0.429239809752708
0.412682084570295,0.464353313445537
0.417465528925314,0.505594534873242
0.422304418720667,0.55250340224527
0.427199396630678,0.604143159765781
0.432151112778976,0.659051248903095
0.43716022482485,0.715273251129753
0.44222739805059,0.770512586683139
0.447353305449847,0.822394337607421
0.452538627817017,0.868794828347121
0.457784053837662,0.908152316431494
0.463090280179974,0.939669797288181
0.468458011587305,0.963355126804986
0.473887960971765,0.979901531543414
0.479380849508911,0.990464598843634
0.484937406733524,0.996416100954307
0.490558370636505,0.999145281742213
0.496244487762892,0.999947501868691
0.501996513311008,0.999992217028963
0.507815211232767,0.999533855874011
0.513701354335134,0.99746583338826
0.519655724382766,0.992390648614306
0.525679112201842,0.982653913016739
0.531772317785097,0.966354797260627
0.53793615039807,0.941488102977351
0.544171428686589,0.906258115212915
0.550478980785497,0.859551026303311
0.556859644428641,0.801456278322094
0.563314267060135,0.73363003919754
0.569843705946914,0.659276844225597
0.576448828292588,0.582651693178346
0.583130511352622,0.508221450925222
0.58988964255085,0.439823082415193
0.596727119597331,0.380159834423714
0.603643850607587,0.330777011983493
0.610640754223204,0.292421265529731
0.617718759733849,0.265579308250308
0.624878807200689,0.251027887051742
0.632121847581245,0.250294912851965
0.639448842855694,0.265908437747065
0.646860766154633,0.301135093357243
0.654358601888323,0.35872387527886
0.661943345877439,0.438560534903244
0.669616005485322,0.535553591922166
0.677377599751775,0.639928464328802
0.685229159528406,0.740236325062773
0.693171727615541,0.826957483955522
0.701206358900718,0.894701546519785
0.7093341204988,0.942508451548837
0.717556091893693,0.972763752068175
0.725873365081725,0.989567210819424
0.734287044716676,0.997293240848997
0.742798248256492,0.999750928150296
0.751408106111697,0.999998176528205
0.760117761795533,0.999318829009053
0.768928372075831,0.995392014684773
0.777841107128649,0.984536011980856
0.786857150693685,0.961712363776179
0.795977700231498,0.920731664642802
0.805203967082548,0.855964498380199
0.814537176628074,0.765830592653231
0.823978568452852,0.656256568225895
0.833529396509819,0.540361950274394
0.843190929286626,0.433077625126752
0.852964449974102,0.345184704805576
0.862851256636689,0.281913311217147
0.872852662384838,0.24589460469283
0.882969995549409,0.241212498850795
0.893204599858097,0.275858840676989
0.903557834613893,0.358953279730631
0.914031074875623,0.488603753696649
0.924625711640574,0.640452330791541
0.935343152029238,0.779267582622646
0.9461848194722,0.882447074108427
0.957152153899186,0.946824567301201
0.968246611930312,0.980767382468146
0.979469667069539,0.995319653619256
0.99082280990038,0.99961115647636
1.00230754828387,0.999993979978861
1.01392540755882,0.998644511821861
1.02567793074442,0.99086179034721
1.03756667874519,0.968133549604644
1.04959323055823,0.917709866948379
1.061759183483,0.826964695680752
1.07406615333343,0.696332025390358
1.08651577465254,0.548635840359691
1.0991097009295,0.416066946087569
1.11184960481927,0.319596091200291
1.12473717836475,0.268376038893726
1.13777413322149,0.273584377392245
1.15096220088503,0.356326652502516
1.16430313292088,0.522669377951348
1.17779870119712,0.717167352155196
1.19145069811978,0.865914471521001
1.20526093687084,0.949395364004934
1.21923125164911,0.986086669375535
1.23336349791378,0.998069084188916
1.24765955263087,0.99999495383583
1.26212131452255,0.999287777256473
1.27675070431927,0.991570339061521
1.29154966501488,0.963024527894307
1.30652016212472,0.890132898224298
1.32166418394661,0.753640956768282
1.33698374182495,0.575992894445828
1.35248087041788,0.416760143201537
1.36815762796747,0.316283963795809
1.38401609657313,0.29330229285707
1.4000583824681,0.379684540988835
1.4162866162992,0.585664211572303
1.43270295340983,0.803133704422907
1.44930957412622,0.931936562337252
1.46610868404698,0.983820080521194
1.4831025143361,0.998311750138122
1.50029332201922,0.99999999174779
1.51768339028341,0.998097189252086
1.53527502878042,0.982119643056874
1.55307057393346,0.923714776214551
1.57107238924745,0.787035425662799
1.58928286562298,0.594228363631282
1.60770442167382,0.430920882960027
1.62633950404819,0.349765881989293
1.64519058775366,0.387935389306594
1.6642601764859,0.590310129085986
1.6835508029612,0.831991387903844
1.70306502925284,0.955645166901584
1.72280544713139,0.993384519396146
1.74277467840892,0.999892736590993
1.76297537528721,0.999371601972391
1.78341022071001,0.98726091989356
1.80408192871938,0.929123213540064
1.82499324481615,0.768921535722788
1.84614694632455,0.534911879054243
1.86754584276108,0.350967230491348
1.88919277620767,0.245467264872988
1.91109062168914,0.186441832224468
1.93324228755505,0.150429093183148
1.95565071586595,0.126230883689574
1.97831888278416,0.108663982478854
2.00124979896904,0.0951716930405677
2.0244465099768,0.0843838850765894
2.04791209666509,0.0755051848487668
2.07164967560207,0.0680402310149991
2.09566239948043,0.0616616612666255
2.11995345753607,0.0561422837189333
2.14452607597167,0.0513179893201349
2.16938351838518,0.0470663020661302
2.19452908620331,0.0432933393806058
2.21996611911995,0.0399255301399765
2.24569799553977,0.0369041493719657
2.27172813302691,0.0341815897162879
2.29805998875885,0.0317187432195702
2.32469705998565,0.0294831161184834
2.35164288449435,0.0274474414394575
2.37890104107889,0.0255886382943519
2.40647515001542,0.0238870180553216
2.43436887354311,0.0223256698316042
2.46258591635055,0.0208899784727756
2.49113002606779,0.0195672420708299
2.52000499376409,0.0183463652193008
2.54921465445142,0.0172176106849722
2.5787628875938,0.0161723966349605
2.60865361762255,0.0152031297613007
2.63889081445751,0.0143030669605281
2.66947849403432,0.0134661999243355
2.70042071883777,0.0126871582591543
2.73172159844138,0.0119611277005602
2.76338529005317,0.011283780708311
2.79541599906786,0.0106512172798125
2.82781797962534,0.0100599142468834
2.86059553517574,0.00950668165389433
2.89375301905095,0.00898862507733573
2.92729483504282,0.00850311295437431
2.96122543798803,0.00804774815340864
2.99554933435981,0.00762034315241472
3.0302710828664,0.00721889829806307
3.06539529505653,0.00684158270561317
3.10092663593193,0.00648671743061928
3.13686982456688,0.00615276060174475
3.17322963473498,0.00583829425200469
3.21001089554317,0.00554201262551326
3.24721849207313,0.00526271176987381
3.28485736603004,0.00499928025194837
3.32293251639897,0.00475069085787831
3.36144900010876,0.00451599315768961
3.40041193270371,0.00429430683124571
3.43982648902292,0.00408481566623097
3.47969790388769,0.00388676215067795
3.52003147279668,0.00369944259263401
3.56083255262928,0.00352220270819029
3.60210656235707,0.00335443362648842
3.64385898376354,0.00319556826668145
3.68609536217216,0.00304507804730776
3.72882130718284,0.00290246989327735
3.772042493417,0.00276728350977658
3.81576466127125,0.00263908889596477
3.85999361767977,0.00251748407444425
3.90473523688556,0.00240209301519271
3.94999546122065,0.00229256373501896
3.99578030189527,0.00218856655567859
4.04209583979631,0.00208979250560999
4.08894822629486,0.00199595185185459
4.13634368406328,0.00190677275013919
4.18428850790158,0.0018220000023454
4.23278906557355,0.00174139391169766
4.28185179865241,0.00166472922697587
4.3314832233764,0.00159179416793141
4.38168993151419,0.00152238952485167
4.4324785912404,0.00145632782591113
4.48385594802119,0.00139343256655507
4.53582882551019,0.00133353749571153
4.58840412645476,0.00127648595411673
4.64158883361278,0.00122213026047478
4.69539001068006,0.00117033114157016
4.7498148032285,0.00112095720279844
4.80487043965513,0.00107388443590388
4.86056423214214,0.00102899576099396
4.91690357762803,0.000986180600160118
4.97389595879006,0.000945334480267025
5.03154894503805,0.000906358662680428
5.08987019351968,0.000869159797896145
5.14886745013749,0.000833649603203046
5.20854855057766,0.000799744561669047
5.26892142135067,0.000767365640880412
5.32999408084409,0.000736438029995233
5.3917746403875,0.000706890893785088
5.45427130532983,0.000678657142447724
5.51749237612913,0.000651673216071854
5.58144624945496,0.000625878882719069
5.64614141930367,0.000601217049173479
5.71158647812643,0.000577633583479482
5.7777901179705,0.000555077148458616
5.84476113163363,0.000533499045455724
5.91250841383188,0.000512853067621741
5.98104096238094,0.000493095362094106
6.05036787939122,0.000474184300479647
6.1204983724767,0.000456080357092775
6.19144175597784,0.000438745994437445
6.26320745219869,0.000422145555462257
6.33580499265825,0.00040624516214949
6.40924401935645,0.000391012620030024
6.48353428605472,0.000376417328247225
6.55868565957143,0.000362430194816637
6.63470812109235,0.000349023556754738
6.71161176749628,0.000336171104771238
6.78940681269611,0.000323847812242177
6.8681035889953,0.000312029868198484
6.94771254846024,0.000300694614083049
7.02824426430835,0.000289820484047477
7.10970943231244,0.000279386948572487
7.19211887222119,0.000269374461212467
7.27548352919623,0.00025976440827599
7.35981447526577,0.00025053906126818
7.44512291079514,0.00024168153193017
7.53142016597437,0.000233175729723686
7.618717702323,0.000225006321616134
7.7070271142123,0.000217158694033372
7.79636013040523,0.000209618916853544
7.88672861561415,0.000202373709323905
7.97814457207662,0.000195410407791909
8.0706201411495,0.000188716935144687
8.16416760492147,0.00018228177186156
8.25879938784427,0.000176093928587583
8.35452805838287,0.000170142920142805
8.45136633068472,0.000164418740886564
8.54932706626838,0.000158911841361192
8.64842327573172,0.000153613106144962
8.74866812047991,0.000148513832846348
8.85007491447343,0.000143605712177277
8.9526571259964,0.000138880809046555
9.05642837944529,0.0001343315446178
9.16140245713852,0.00012995067927862
9.26759330114688,0.000125731296473218
9.37501501514529,0.000121666787350832
9.48368186628592,0.000117750836186575
9.59360828709314,0.000113977406533538
9.7048088773803,0.000110340728067035
9.81729840618884,0.000106835284084528
9.93109181374979,0.000103455799626552
10.0462042134681,0.000100197230185658
10.16265089393,9.70547509728757e-05
10.2804473209331,9.40237467129001e-05
10.3996091395412,9.10998019393876e-05
10.5201521761616,8.82786917656413e-05
10.6420924406472,8.55563731056636e-05
10.7654461284232,8.29289763217901e-05
10.8902296226373,8.03927972779873e-05
11.0164594963366,7.79442897775056e-05
11.1441525146679,7.55800583653627e-05
11.2733256371049,7.32968514768128e-05
11.4039960197003,7.10915549154646e-05
11.5361810173648,6.8961185642361e-05
11.6698981861715,6.69028858623516e-05
11.8051652856881,6.4913917391522e-05
11.9420002813353,6.29916562925936e-05
12.0804213467733,6.11335877635537e-05
12.2204468663149,5.93373012687693e-05
12.3620954373677,5.76004858985364e-05
12.5053858729039,5.59209259474757e-05
12.650337203959,5.42964967000051e-05
12.7969686821594,5.27251604128732e-05
12.9452997822792,5.12049624848678e-05
13.0953502048267,4.97340278058766e-05
13.2471398786612,4.83105572737801e-05
13.4006889636395,4.69328244743173e-05
13.5560178532937,4.55991725134403e-05
13.7131471775395,4.43080109959642e-05
13.8720978054162,4.30578131431882e-05
14.0328908478587,4.18471130427584e-05
14.195547660501,4.06745030243683e-05
14.3600898465126,3.95386311557046e-05
14.5265392594678,3.84381988517145e-05
14.6949180062482,3.73719585935021e-05
14.8652484499786,3.63387117498209e-05
15.0375532129974,3.53373064979114e-05
15.211855179861,3.43666358377446e-05
15.3881775003835,3.3425635695721e-05
15.5665435927106,3.25132831139411e-05
15.7469771464309,3.1628594520333e-05
15.9295021257212,3.07706240763572e-05
16.1141427725302,2.99384620983177e-05
16.3009236097974,2.91312335492989e-05
16.4898694447106,2.83480965977327e-05
16.6810053720006,2.75882412401934e-05
16.8743567772738,2.68508879847602e-05
17.0699493403841,2.61352865928317e-05
17.2678090388436,2.54407148762725e-05
17.4679621512725,2.47664775471716e-05
17.6704352608895,2.4111905118418e-05
17.8752552590424,2.34763528517223e-05
18.0824493487795,2.28591997523654e-05
18.2920450484629,2.22598476071338e-05
18.504070195423,2.16777200639589e-05
18.7185529496558,2.11122617518424e-05
18.935521797563,2.05629374386738e-05
19.1550055557353,2.00292312251116e-05
19.3770333747799,1.95106457735546e-05
19.6016347431919,1.90067015697612e-05
19.8288394912707,1.8516936216539e-05
20.0586777950823,1.80409037571986e-05
20.2911801804668,1.7578174028061e-05
20.5263775270925,1.71283320384609e-05
20.7643010725577,1.66909773769185e-05
21.0049824165392,1.62657236426388e-05
21.2484535249888,1.5852197900758e-05
21.4947467343798,1.54500401607315e-05
21.7438947560008,1.505890287621e-05
21.9959306803007,1.46784504668362e-05
22.2508879812837,1.43083588582794e-05
22.5088005209546,1.39483150436387e-05
22.7697025538168,1.35980166611159e-05
23.0336287314213,1.32571715899917e-05
23.3006141069692,1.29254975639287e-05
23.5706941399673,1.26027217989501e-05
23.8439047009372,1.22885806374986e-05
24.1202820761801,1.19828192071194e-05
24.3998629725955,1.16851910926548e-05
24.6826845225569,1.13954580222871e-05
24.9687842888433,1.11133895657556e-05
25.2582002696278,1.0838762845498e-05
25.5509709035251,1.05713622591895e-05
25.8471350746956,1.03109792130202e-05
26.1467321180109,1.00574118663911e-05
26.4498018242772,9.81046488650765e-06
26.7563844455205,9.56994921271375e-06
27.0665207003324,9.33568183058089e-06
27.3802517792786,9.10748555408365e-06
27.6976193503689,8.88518881796041e-06
28.018665564592,8.66862547653787e-06
28.3434330615131,8.45763461157892e-06
28.6719649749377,8.25206034742731e-06
29.0043049386399,8.05175167333522e-06
29.3404970921579,7.85656227252538e-06
29.680586086656,7.66635035837089e-06
30.0246170908555,7.48097851634089e-06
30.3726357970331,7.30031355255169e-06
30.72468842709,7.12422634799503e-06
31.0808217386906,6.95259171814027e-06
31.4410830314726,6.78528827811178e-06
31.8055201533292,6.62219831314968e-06
32.1741815067637,6.46320765370498e-06
32.5471160553185,6.30820555542975e-06
32.9243733300777,6.15708458350458e-06
33.3060034362459,6.0097405017214e-06
33.6920570598027,5.86607216519861e-06
34.0825854742345,5.72598141759536e-06
34.4776405473446,5.58937299176412e-06
34.8772747481418,5.45615441448115e-06
35.2815411538088,5.3262359141216e-06
35.6904934567523,5.19953033233367e-06
36.1041859717334,5.07595303872039e-06
36.5226736430818,4.95542184854451e-06
36.946012051993,4.8378569435196e-06
37.3742574239106,4.72318079535338e-06
37.8074666359935,4.61131809250385e-06
38.24569722467,4.50219566893861e-06
38.6890073932798,4.39574243579742e-06
39.1374560198038,4.29188931555774e-06
39.5911026646846,4.19056917844634e-06
40.0500075787361,4.09171678106528e-06
40.5142317111465,3.99526870715899e-06
40.9838367175726,3.90116331067943e-06
41.4588849683291,3.80934066056808e-06
41.9394395566719,3.71974248773687e-06
42.4255643071778,3.63231213380319e-06
42.9173237842216,3.54699450126829e-06
43.4147833005509,3.46373600610219e-06
43.9180089259609,3.38248453129955e-06
44.4270674960688,3.30318938251144e-06
44.9420266211914,3.22580124466419e-06
45.462954695324,3.15027214081368e-06
45.9899209052244,3.07655539161564e-06
46.5229952396019,3.00460557651325e-06
47.0622484984128,2.93437849658547e-06
47.6077523022637,2.86583113767338e-06
48.1595791019235,2.7989216357894e-06
48.7178021879463,2.73360924313198e-06
49.2824957004051,2.66985429523255e-06
49.8537346387389,2.60761817920435e-06
50.4315948717136,2.54686330326097e-06
51.0161531474983,2.48755306696444e-06
51.6074871038591,2.42965183250578e-06
52.2056752784698,2.37312489706442e-06
52.8107971193433,2.31793846584237e-06
53.4229329953835,2.26405962606896e-06
54.0421642070592,2.21145632189519e-06
54.6685729972018,2.16009733009738e-06
55.302242561929,2.10995223631517e-06
55.9432570616938,2.06099141219661e-06
56.5917016324624,2.01318599360607e-06
57.2476623970218,1.96650785877672e-06
57.9112264764176,1.92092960784045e-06
58.5824820015254,1.87642454269365e-06
59.2615181247555,1.83296664721845e-06
59.9484250318941,1.79053056888404e-06
60.6432939540806,1.74909159999031e-06
61.3462171799251,1.70862566029973e-06
62.057288067765,1.66910927951047e-06
62.776601058065,1.63051958080006e-06
63.5042516859596,1.5928342646047e-06
64.2403365939419,1.55603159296058e-06
64.9849535446989,1.52009037414797e-06
65.7382014340959,1.48498994808994e-06
66.5001803043112,1.45071017199555e-06
67.2709913571234,1.41723140661077e-06
68.0507369673521,1.38453450233485e-06
68.839520696455,1.35260078663479e-06
69.6374473062822,1.32141205096505e-06
70.4446227729904,1.29095053874179e-06
71.2611543011175,1.26119893313096e-06
72.0871503378214,1.2321403456162e-06
72.9227205872831,1.2037583046671e-06
73.7679760252773,1.17603674474022e-06
74.6230289139111,1.14895999565301e-06
75.4879928165343,1.12251277226326e-06
76.3629826128224,1.09668016447302e-06
77.248114514034,1.07144762739629e-06
78.1435060784454,1.0468009721128e-06
79.0492762269642,1.02272635599511e-06
79.9655452589235,9.99210274254144e-07
80.8924348680594,9.7623955092131e-07
81.8300681586739,9.53801330620693e-07
82.7785696619847,9.31883070167031e-07
83.7380653526649,9.1047253070125e-07
84.708682665574,8.89557769831508e-07
85.6905505126835,8.69127134158028e-07
86.6837993001977,8.49169251808351e-07
87.6885609458743,8.29673025510043e-07
88.704968896544,8.10627625446529e-07
89.7331581458352,7.92022482529267e-07
90.7732652521022,7.73847282027626e-07
91.8254283565628,7.5609195684785e-07
92.889787201645,7.38746681463271e-07
93.9664831495469,7.21801866053335e-07
95.0556592010119,7.05248150308993e-07
96.157460014321,6.89076397680613e-07
97.2720319245054,6.73277690203133e-07
98.3995229627823,6.57843322631165e-07
99.5400828762152,6.42764797355948e-07
100.693863147603,6.28033819243088e-07
101.861017015598,6.13642290532043e-07
103.041699495059,5.9958230606014e-07
104.23606739764,5.85846148498641e-07
105.444279352617,5.72426283765144e-07
106.666495827954,5.59315356204025e-07
107.902879151618,5.46506184806475e-07
109.153593533139,5.33991758220226e-07
110.418805085416,5.21765231281002e-07
111.698681846782,5.09819920435826e-07
112.993393803322,4.98149300018844e-07
114.303112911448,4.86746998295806e-07
115.628013120738,4.75606794032586e-07
116.968270397038,4.64722612257316e-07
118.324062745838,4.54088521335586e-07
119.695570235904,4.43698729074993e-07
121.082975023204,4.3354757947161e-07
122.486461375093,4.23629549476109e-07
123.906215694792,4.13939245718202e-07
125.34242654614,4.04471401392664e-07
126.795284678643,3.95220873191415e-07
128.264983052806,3.86182638402052e-07
129.751716865759,3.77351791868435e-07
131.255683577184,3.68723543266728e-07
132.777082935543,3.60293214487545e-07
134.316117004602,3.52056236695592e-07
135.872990190271,3.44008147704221e-07
137.447909267754,3.36144589745489e-07
139.041083409007,3.28461306674897e-07
140.652724210524,3.2095414166907e-07
142.283045721435,3.13619034756435e-07
143.932264471941,3.06452020697e-07
145.600599502065,2.99449226501933e-07
147.28827239075,2.926068695673e-07
148.995507285286,2.85921255023618e-07
150.722530931076,2.79388774159164e-07
152.469572701757,2.73005902090423e-07
154.236864629663,2.66769195880204e-07
156.024641436637,2.60675292566535e-07
157.833140565212,2.54720907244844e-07
159.662602210143,2.48902831311596e-07
161.513269350309,2.43217930571026e-07
163.385387780986,2.37663143484805e-07
165.27920614649,2.32235479561961e-07
167.194975973199,2.26932017496023e-07
169.132951702965,2.21749903764076e-07
171.093390726902,2.16686350880977e-07
173.076553419573,2.1173863587281e-07
175.082703173572,2.06904098774993e-07
177.112106434509,2.02180141249338e-07
179.16503273639,1.9756422490595e-07
181.241754737424,1.93053870048161e-07
183.342548256229,1.88646654442164e-07
185.46769230847,1.84340211484641e-07
187.617469143912,1.80132229709299e-07
189.79216428391,1.76020450540021e-07
191.992066559328,1.72002667774824e-07
194.217468148903,1.68076726130161e-07
196.468664618045,1.64240519953531e-07
198.745954958098,1.60491992213727e-07
201.04964162605,1.56829133292856e-07
203.380030584698,1.53249979810052e-07
205.737431343291,1.49752613746487e-07
208.122156998634,1.46335161315298e-07
210.534524276671,1.42995791632321e-07
212.974853574552,1.39732716168564e-07
215.443469003188,1.36544187623768e-07
217.940698430296,1.33428498711907e-07
220.466873523941,1.30383981664872e-07
223.022329796594,1.27409006873981e-07
225.607406649686,1.24501982246587e-07
228.22244741869,1.21661352524316e-07
230.867799418717,1.18885597919968e-07
233.543813990648,1.16173233665808e-07
236.250846547795,1.13522809260304e-07
238.989256623105,1.10932907336546e-07
241.759407916913,1.08402143200393e-07
244.561668345245,1.05929163922413e-07
247.396410088681,1.03512647643106e-07
250.264009641792,1.01151302844217e-07
253.164847863136,9.88438677477306e-08
256.099310025846,9.65891094318081e-08
259.067785868801,9.43858232697064e-08
262.070669648385,9.22328322946374e-08
265.108360190854,9.01289866465008e-08
268.181260945302,8.80731626683167e-08
271.289780037247,8.60642626088371e-08
274.434330322837,8.41012137748465e-08
277.61532944368,8.21829681735929e-08
280.833199882317,8.0308501836601e-08
284.08836901833,7.84768140874294e-08
287.381269185107,7.6686927438992e-08
290.712337727258,7.49378867098588e-08
294.082017058706,7.32287584238478e-08
297.490754721444,7.15586308428896e-08
300.939003444972,6.99266127330618e-08
304.42722120643,6.83318336266437e-08
307.955871291423,6.67734426662196e-08
311.525422355549,6.52506087916084e-08
315.136348486648,6.37625196921077e-08
318.789129267765,6.23083818234593e-08
322.484249840844,6.08874197460281e-08
326.222200971167,5.94988758808065e-08
330.003479112529,5.81420096563374e-08
333.828586473176,5.6816097981821e-08
337.698031082509,5.55204338628808e-08
341.612326858553,5.42543265979377e-08
345.571993676214,5.30171012950244e-08
349.577557436328,5.18080987089864e-08
353.629550135504,5.06266743357063e-08
357.728509936787,4.94721986115137e-08
361.874981241128,4.83440563367921e-08
366.06951475969,4.72416463604723e-08
370.312667586993,4.61643813430084e-08
374.605003274899,4.51116872702289e-08
378.947091907467,4.40830033415713e-08
383.33951017666,4.30777814756219e-08
387.782841458946,4.20954862269886e-08
392.277675892772,4.11355943821679e-08
396.824610456948,4.0197594576118e-08
401.424249049932,3.92809872166261e-08
406.077202570037,3.8385284116592e-08
410.784088996565,3.75100083034222e-08
415.545533471888,3.66546936324524e-08
420.362168384471,3.58188845125323e-08
425.234633452868,3.50021360361779e-08
430.16357581068,3.42040131370602e-08
435.149650092505,3.34240909350629e-08
440.193518520887,3.26619541606164e-08
445.295850994266,3.19171970081698e-08
450.457325175946,3.11894230059677e-08
455.678626584106,3.04782447154252e-08
460.960448682843,2.97832834571284e-08
466.303492974273,2.91041692892763e-08
471.708469091702,2.8440540758499e-08
477.176094893875,2.77920445477716e-08
482.707096560318,2.71583354789278e-08
488.302208687788,2.65390762599666e-08
493.962174387832,2.59339373335725e-08
499.687745385488,2.53425965255212e-08
505.479682119124,2.4764739180985e-08
511.338753841433,2.42000576804604e-08
517.265738721602,2.36482515777814e-08
523.261423948666,2.31090272186567e-08
529.326605836056,2.25820975651089e-08
535.462089927361,2.2067182245097e-08
541.668691103315,2.15640072629522e-08
547.947233690029,2.10723048540726e-08
554.298551568467,2.05918133913573e-08
560.723488285203,2.01222771449853e-08
567.222897164454,1.96634463797184e-08
573.797641421413,1.92150768385282e-08
580.448594276898,1.87769300652223e-08
587.176639073326,1.83487728124843e-08
593.982669392036,1.79303774138109e-08
600.867589171969,1.7521521165723e-08
607.832312829723,1.71219865592817e-08
614.877765381002,1.67315610597704e-08
622.004882563471,1.63500369460128e-08
629.214610961034,1.59772112437703e-08
636.507908129557,1.56128855754075e-08
643.885742724042,1.52568661909347e-08
651.34909462728,1.49089636440657e-08
658.898955079995,1.45689928954958e-08
666.536326812491,1.42367729815414e-08
674.262224177834,1.39121273515048e-08
682.077673286569,1.35948831421356e-08
689.983712143002,1.32848717444626e-08
697.981390783066,1.29819281572304e-08
706.071771413777,1.26858911857909e-08
714.255928554313,1.2396603414468e-08
722.534949178721,1.21139110168242e-08
730.909932860291,1.18376635680599e-08
739.381991917587,1.15677141992712e-08
747.952251562182,1.13039191575825e-08
756.621850048105,1.10461382908529e-08
765.391938823015,1.07942343247336e-08
774.263682681127,1.05480734927029e-08
783.23825991792,1.03075245999038e-08
792.316862486625,1.00724599543701e-08
801.50069615654,9.84275439738967e-09
810.790980673169,9.6182856749272e-09
820.18894992022,9.39893455768761e-09
829.695852083491,9.18458429337724e-09
839.312949816636,8.97512093171504e-09
849.041520408875,8.77043297190937e-09
858.882855954625,8.57041153632463e-09
868.838263525118,8.37495034125399e-09
878.909065341995,8.18394546376763e-09
889.096598952916,7.99729512742477e-09
899.402217409204,7.81490017004764e-09
909.827289445556,7.63666362981946e-09
920.373199661822,7.46249060263348e-09
931.041348706908,7.29228853193737e-09
941.833153464795,7.12596691851003e-09
952.750047242729,6.96343719943058e-09
963.793479961579,6.80461297341368e-09
974.964918348409,6.64940977348888e-09
986.265846131282,6.49774509753317e-09
997.69776423632,6.34953816872623e-09
1009.26219098705,6.20471030758426e-09
1020.96066230605,6.06318436543325e-09
1032.79473191895,5.92488516522394e-09
1044.76597156081,5.78973908015876e-09
1056.87597118481,5.65767423202228e-09
1069.12633917348,5.52862046693919e-09
1081.51870255229,5.40250902780227e-09
1094.05470720574,5.27927291715781e-09
1106.73601809597,5.15884655429627e-09
1119.56431948388,5.04116586728098e-09
1132.54131515281,4.92616836448501e-09
1145.66872863487,4.81379277469473e-09
1158.94830343981,4.70397941303891e-09
1172.3818032866,4.59666979714557e-09
1185.97101233767,4.49180689329793e-09
1199.71773543589,4.38933489471034e-09
1213.62379834424,4.28919936279038e-09
1227.69104798836,4.19134701606044e-09
1241.92135270178,4.09572572598022e-09
1256.31660247412,4.00228473067022e-09
1270.87870920206,3.91097429802308e-09
1285.6096069433,3.82174581912406e-09
1300.51125217341,3.73455190512713e-09
1315.58562404571,3.64934617630137e-09
1330.83472465408,3.56608323767051e-09
1346.26057929891,3.48471885604133e-09
1361.86523675608,3.40520967431462e-09
1377.65076954905,3.32751351443177e-09
1393.61927422414,3.25158903261891e-09
1409.77287162897,3.17739570497043e-09
1426.11370719413,3.10489425189509e-09
1442.64395121816,3.03404606457371e-09
1459.36579915576,2.96481336238706e-09
1476.28147190939,2.89715933244889e-09
1493.39321612425,2.83104811037194e-09
1510.70330448666,2.76644433394193e-09
1528.21403602587,2.70331383599181e-09
1545.92773641948,2.64162288711196e-09
1563.84675830225,2.58133878877336e-09
1581.9734815786,2.52242939633025e-09
1600.3103137387,2.46486331752958e-09
1618.8596901782,2.40861004357922e-09
1637.62407452169,2.35363959965291e-09
1656.60595894992,2.29992279997297e-09
1675.80786453077,2.24743090989218e-09
1695.23234155412,2.19613613751385e-09
1714.88196987054,2.14601120903714e-09
1734.75935923393,2.09702930534847e-09
1754.86714964815,2.04916452402375e-09
1775.20801171764,2.00239133245757e-09
1795.7846470021,1.95668493169917e-09
1816.59978837533,1.91202081034514e-09
1837.65620038817,1.86837543948513e-09
1858.95667963569,1.82572538067708e-09
1880.50405512858,1.78404805227968e-09
1902.30118866895,1.74332134433567e-09
1924.35097523033,1.70352340909287e-09
1946.65634334226,1.66463322242659e-09
1969.22025547917,1.62663004528159e-09
1992.04570845387,1.58949368966474e-09
2015.13573381556,1.55320425489038e-09
2038.49339825246,1.51774259477311e-09
2062.12180399914,1.48308981830131e-09
2086.0240892485,1.44922735473236e-09
2110.2034285686,1.41613735621651e-09
2134.66303332425,1.38380207105346e-09
2159.40615210357,1.35220436500981e-09
2184.43607114943,1.32132743984614e-09
2209.7561147959,1.29115476214925e-09
2235.3696459098,1.26167038875304e-09
2261.28006633728,1.23285860532003e-09
2287.4908173557,1.20470403932656e-09
2314.00538013065,1.17719173611577e-09
2340.82727617829,1.15030699896457e-09
2367.96006783308,1.12403556902855e-09
2395.40735872088,1.0983634832089e-09
2423.1727942376,1.07327704854057e-09
2451.26006203334,1.04876289659778e-09
2479.67289250216,1.02480799122164e-09
2508.41505927754,1.00139961997158e-09
2537.49037973357,9.78525245519014e-10
2566.90271549195,9.5617272677393e-10
2596.65597293487,9.34330206048211e-10
2626.75410372384,9.12986047343182e-10
2657.20110532451,8.92128832995137e-10
2688.00102153761,8.71747474875686e-10
2719.15794303602,8.51831165577728e-10
2750.67600790807,8.32369203124858e-10
2782.55940220713,8.13351380752047e-10
2814.81236050758,7.94767385803206e-10
2847.43916646725,7.76607557249056e-10
2880.4441533963,7.58862008002957e-10
2913.83170483279,7.41521437949379e-10
2947.60625512486,7.24576461805138e-10
2981.77229001967,7.0801820210097e-10
3016.3343472592,6.91837859259608e-10
3051.29701718287,6.76026632025829e-10
3086.66494333727,6.60576316733397e-10
3122.44282309286,6.45478503600805e-10
3158.63540826782,6.30725234523718e-10
3195.24750575921,6.16308742991288e-10
3232.28397818138,6.022211993875e-10
3269.74974451177,5.88455156055079e-10
3307.64978074424,5.75003287348346e-10
3345.98912054997,5.61858428724929e-10
3384.77285594598,5.4901355056637e-10
3424.00613797143,5.36461924579623e-10
3463.69417737173,5.24196701155406e-10
3503.84224529068,5.12211454046082e-10
3544.45567397044,5.00499792534871e-10
3585.53985745982,4.89055412736769e-10
3627.10025233065,4.77872309705272e-10
3669.14237840249,4.66944424636688e-10
3711.67181947577,4.56266015271434e-10
3754.69422407334,4.45831366052392e-10
3798.21530619074,4.35634917608727e-10
3842.24084605506,4.25671232311472e-10
3886.77669089267,4.15934991651067e-10
3931.82875570577,4.06421032818582e-10
3977.40302405804,3.9712430048004e-10
4023.50554886929,3.88039839866345e-10
4070.14245321944,3.79162752492743e-10
4117.31993116168,3.70488290215507e-10
4165.04424854518,3.62011965850244e-10
4213.32174384729,3.53729104013966e-10
4262.15882901532,3.45635405565949e-10
4311.56199031823,3.37726528564582e-10
4361.53778920801,3.2999820426784e-10
4412.09286319119,3.22446375692071e-10
4463.2339267104,3.15067038188514e-10
4514.9677720361,3.07856163015783e-10
4567.30127016875,3.00809954267703e-10
4620.24137175131,2.93924693185425e-10
4673.79510799246,2.87196633951337e-10
4727.96959160039,2.80622251942007e-10
4782.77201772749,2.74198041228035e-10
4838.20966492596,2.67920536121949e-10
4894.28989611453,2.61786390112292e-10
4951.02015955635,2.5579237177116e-10
5008.40798984821,2.49935245762892e-10
5066.46100892127,2.44211946161942e-10
5125.18692705333,2.38619363225079e-10
5184.59354389291,2.33154533487689e-10
5244.68874949512,2.27814542314688e-10
5305.48052536957,2.22596577714412e-10
5366.97694554048,2.17497747894962e-10
5429.18617761894,2.12515476986899e-10
5492.11648388779,2.07646964971999e-10
5555.77622239888,2.02889741478692e-10
5620.17384808319,1.98241171023569e-10
5685.31791387375,1.93698835706484e-10
5751.21707184161,1.89260271250987e-10
5817.88007434494,1.84923202430656e-10
5885.31577519145,1.80685155971372e-10
5953.53313081437,1.76543957109534e-10
6022.54120146193,1.72497491465566e-10
6092.34915240071,1.68543438750455e-10
6162.96625513294,1.64679721992348e-10
6234.40188862786,1.60904372385034e-10
6306.66554056741,1.57215220584556e-10
6379.76680860628,1.53610510974661e-10
6453.7154016467,1.50088107083298e-10
6528.52114112785,1.46646278457109e-10
6604.19396233031,1.43283040354998e-10
6680.74391569562,1.39996743656323e-10
6758.18116816111,1.36785631663405e-10
6836.51600451024,1.33647875594679e-10
6915.75882873853,1.30581801842182e-10
6995.92016543537,1.27585895506481e-10
7077.01066118189,1.24658521777054e-10
7159.04108596489,1.21798014294203e-10
7242.02233460732,1.19002916402926e-10
7325.96542821523,1.16271813520242e-10
7410.88151564157,1.13603114689897e-10
7496.78187496688,1.10995447128901e-10
7583.67791499719,1.08447367126874e-10
7671.5811767793,1.05957614884476e-10
7760.50333513357,1.03524808932296e-10
7850.45620020451,1.01147683394943e-10
7941.45171902934,9.88249136728882e-11
8033.50197712473,9.65552161540906e-11
8126.61920009195,9.43374882637392e-11
8220.81575524054,9.21704963652198e-11
8316.10415323096,9.00531281072572e-11
8412.49704973612,8.79841134428187e-11
8510.00724712225,8.59624843205995e-11
8608.64769614924,8.39871315816649e-11
8708.43149769072,8.20569675973142e-11
8809.37190447399,8.01709693598789e-11
8911.4823228402,7.8328119806776e-11
9014.77631452492,7.65274719720109e-11
9119.2675984593,7.4768011502684e-11
9224.97005259217,7.30488603059321e-11
9331.89771573324,7.13689990405592e-11
9440.0647894176,6.97276769581354e-11
9549.48563979197,6.81238687496906e-11
9660.17479952265,6.65567777008458e-11
9772.14696972573,6.50255886786982e-11
9885.41702191957,6.35294465944962e-11
10000,6.206757401852e-11


==> tikzfigs/data/d_inf_dense_15_90_nf.dat <==
0.1,0.681894681292478
0.101159111222383,0.679131200867692
0.102331657833024,0.676391010589371
0.103517795563018,0.673683815797797
0.104717681948552,0.671019756607119
0.105931476351837,0.668409372669277
0.107159339982267,0.665863568113729
0.108401435917833,0.663393577472793
0.109657929126781,0.661010933286389
0.110928986489522,0.658727435927554
0.112214776820798,0.656555126005874
0.1135154708921,0.65450625949429
0.114831241454351,0.652593285490019
0.11616226326085,0.650828826266376
0.117508713090481,0.649225659001726
0.11887076977119,0.647796698287023
0.120248614203741,0.646554978215469
0.121642429385737,0.645513632548143
0.123052400435926,0.644685871129721
0.124478714618791,0.644084950402053
0.125921561369415,0.643724135536932
0.127381132318648,0.643616651394585
0.128857621318552,0.643775619230159
0.130351224468151,0.644213975846097
0.131862140139475,0.644944371766528
0.133390569003906,0.645979045049954
0.134936714058831,0.647329667637761
0.136500780654601,0.649007161758743
0.138082976521809,0.651021484994769
0.139683511798874,0.653381384295848
0.141302599059953,0.656094121653023
0.142940453343176,0.659165177414692
0.144597292179202,0.662597941432957
0.146273335620113,0.666393407318748
0.14796880626864,0.670549890876615
0.149683929307726,0.675062799871359
0.151418932530435,0.679924487965811
0.153174046370208,0.685124229986838
0.154949503931463,0.690648357394431
0.156745541020559,0.69648059058102
0.158562396177114,0.702602597126228
0.160400310705682,0.708994791454433
0.162259528707809,0.715637371250489
0.164140297114447,0.722511560189309
0.166042865718753,0.729600996794309
0.167967487209265,0.736893178289381
0.169914417203463,0.744380839540511
0.171883914281715,0.752063124213949
0.173876240021625,0.759946391524427
0.175891659032773,0.768044500335791
0.177930438991858,0.776378425247611
0.179992850678248,0.784975088439212
0.182079168009946,0.793865337663257
0.184189668079971,0.8030810652752
0.186324631193156,0.812651544487453
0.18848434090338,0.822599153663325
0.190669084051225,0.832934760470325
0.192879150802078,0.843653134015198
0.195114834684662,0.854728829699092
0.197376432630026,0.866113031151586
0.199664245010979,0.877731819673517
0.201978575681988,0.889486262566726
0.204319732019527,0.901254565400279
0.206688024962908,0.912896330205318
0.209083769055575,0.924258725745529
0.21150728248688,0.935184141876121
0.213958887134342,0.945518706361308
0.216438908606402,0.955120924032709
0.218947676285662,0.963869677151677
0.221485523372636,0.971670906676833
0.224052786930002,0.978462462175585
0.226649807927369,0.984216833340492
0.229276931286565,0.98894172041556
0.231934505927443,0.992678626848241
0.234622884814226,0.995499835838626
0.237342425002387,0.997504246562832
0.240093487686065,0.998812592834284
0.242876438246045,0.999562555591764
0.245691646298279,0.999904227274473
0.24853948574298,0.999996310488987
0.25142033481428,0.999996644239023
0.254334576130465,0.999905434907662
0.257282596744793,0.999554191989948
0.260264788196901,0.998756400692486
0.263281546564802,0.997311774276071
0.266333272517498,0.995004604022907
0.269420371368188,0.99160388082067
0.272543253128103,0.986865498334878
0.275702332560958,0.980536812320431
0.278898029238044,0.972363731506945
0.282130767593947,0.962100346143308
0.285400976982924,0.94952086392697
0.288709091735924,0.934433337045514
0.292055551218275,0.916694362639533
0.295440799888038,0.896223672466028
0.298865287355038,0.873017356473615
0.302329468440578,0.847158448399557
0.305833803237843,0.818823779298387
0.309378757173014,0.788286376884458
0.312964801067075,0.75591319411781
0.316592411198352,0.722158457672969
0.320262069365765,0.687553245931129
0.32397426295282,0.652691849619196
0.327729484992338,0.618214979050434
0.331528234231942,0.584789204924402
0.335371015200293,0.553081787435178
0.339258338274099,0.523731042672531
0.343190719745904,0.497314863759125
0.347168681892656,0.47432296028563
0.351192753045073,0.455139761660445
0.355263467657814,0.440043163119139
0.359381366380463,0.429219825572713
0.363546996129332,0.422792883538627
0.367760910160103,0.420854936757248
0.372023668141307,0.423498678436934
0.376335836228653,0.430838385902249
0.380697987140229,0.44301628514314
0.385110700232557,0.46018774054542
0.38957456157755,0.482478903954024
0.394090164040345,0.50991215339112
0.398658107358044,0.542302197331196
0.403278998219371,0.57914253724072
0.407953450345245,0.619525368185294
0.412682084570295,0.662152116161777
0.417465528925314,0.70547168390367
0.422304418720667,0.7479214671047
0.427199396630678,0.788179048562963
0.432151112778976,0.825319185501925
0.43716022482485,0.85882796169486
0.44222739805059,0.888505885713322
0.447353305449847,0.914334958337494
0.452538627817017,0.936375113044097
0.457784053837662,0.954717480105827
0.463090280179974,0.969486791024045
0.468458011587305,0.980868413637191
0.473887960971765,0.989136075292715
0.479380849508911,0.994665926095831
0.484937406733524,0.997933239248931
0.490558370636505,0.999495448075914
0.496244487762892,0.999968584633829
0.501996513311008,0.999995330765148
0.507815211232767,0.999720759872371
0.513701354335134,0.998485975484394
0.519655724382766,0.995467404369894
0.525679112201842,0.989689005014878
0.531772317785097,0.979991020760906
0.53793615039807,0.965031566647017
0.544171428686589,0.943343256297346
0.550478980785497,0.913476627136451
0.556859644428641,0.874267150158227
0.563314267060135,0.825249675980015
0.569843705946914,0.767187659328862
0.576448828292588,0.70255717486158
0.583130511352622,0.635657201592443
0.58988964255085,0.571994491546469
0.596727119597331,0.516980220049263
0.603643850607587,0.474623287127878
0.610640754223204,0.447039262903838
0.617718759733849,0.43490618542869
0.624878807200689,0.438307559351145
0.632121847581245,0.457350695821012
0.639448842855694,0.492217424098362
0.646860766154633,0.542488544812483
0.654358601888323,0.605846608911439
0.661943345877439,0.677015120514121
0.669616005485322,0.748484481460518
0.677377599751775,0.813301905191972
0.685229159528406,0.867570709555712
0.693171727615541,0.91056791906952
0.701206358900718,0.943267004698162
0.7093341204988,0.967048342571872
0.717556091893693,0.983230221656479
0.725873365081725,0.993109794721752
0.734287044716676,0.998105845019244
0.742798248256492,0.999819184193588
0.751408106111697,0.999998662788482
0.760117761795533,0.999500561095649
0.768928372075831,0.996624404605769
0.777841107128649,0.988687497048634
0.786857150693685,0.971985109012808
0.795977700231498,0.941657635867582
0.805203967082548,0.892266408012156
0.814537176628074,0.819814520296989
0.823978568452852,0.725638720741502
0.833529396509819,0.620303699589781
0.843190929286626,0.522217814812397
0.852964449974102,0.448832382981496
0.862851256636689,0.409014625564501
0.872852662384838,0.404325104053616
0.882969995549409,0.434488054812833
0.893204599858097,0.49951519939489
0.903557834613893,0.5954072497997
0.914031074875623,0.706656494850786
0.924625711640574,0.809123914488364
0.935343152029238,0.886637350102031
0.9461848194722,0.938199002808909
0.957152153899186,0.969989857600057
0.968246611930312,0.988067139935576
0.979469667069539,0.996821513761429
0.99082280990038,0.999719385325685
1.00230754828387,0.999995585929001
1.01392540755882,0.999011459692243
1.02567793074442,0.993423918120577
1.03756667874519,0.977428642477363
1.04959323055823,0.942021544158894
1.061759183483,0.875710715672038
1.07406615333343,0.771945900733762
1.08651577465254,0.644375038616983
1.0991097009295,0.52928135356775
1.11184960481927,0.45890069589387
1.12473717836475,0.444835016495506
1.13777413322149,0.489548029106175
1.15096220088503,0.591132875245639
1.16430313292088,0.72514819920875
1.17779870119712,0.844410211714586
1.19145069811978,0.923341118389456
1.20526093687084,0.967708651582337
1.21923125164911,0.9898111903516
1.23336349791378,0.998413609012415
1.24765955263087,0.999995631348134
1.26212131452255,0.999383211372624
1.27675070431927,0.992749305945146
1.29154966501488,0.968615175453182
1.30652016212472,0.907343946907721
1.32166418394661,0.789089872479432
1.33698374182495,0.628252934315978
1.35248087041788,0.489475438966891
1.36815762796747,0.426616156164778
1.38401609657313,0.455545558367629
1.4000583824681,0.578526927230766
1.4162866162992,0.752276496271307
1.43270295340983,0.887465724609834
1.44930957412622,0.958075065029313
1.46610868404698,0.98843268678694
1.4831025143361,0.998613510437193
1.50029332201922,0.9999999928481
1.51768339028341,0.998365393114516
1.53527502878042,0.985052194866133
1.55307057393346,0.937677545310757
1.57107238924745,0.823050991305986
1.58928286562298,0.648167602410834
1.60770442167382,0.500503153084564
1.62633950404819,0.454227005285495
1.64519058775366,0.542138636130033
1.6642601764859,0.735719041603877
1.6835508029612,0.893838197517884
1.70306502925284,0.96778911656755
1.72280544713139,0.994196555962994
1.74277467840892,0.99989381443773
1.76297537528721,0.999371601972391
1.78341022071001,0.98726091989356
1.80408192871938,0.929123213540064
1.82499324481615,0.768921535722788
1.84614694632455,0.534911879054243
1.86754584276108,0.350967230491348
1.88919277620767,0.245467264872988
1.91109062168914,0.186441832224468
1.93324228755505,0.150429093183148
1.95565071586595,0.126230883689574
1.97831888278416,0.108663982478854
2.00124979896904,0.0951716930405677
2.0244465099768,0.0843838850765894
2.04791209666509,0.0755051848487668
2.07164967560207,0.0680402310149991
2.09566239948043,0.0616616612666255
2.11995345753607,0.0561422837189333
2.14452607597167,0.0513179893201349
2.16938351838518,0.0470663020661302
2.19452908620331,0.0432933393806058
2.21996611911995,0.0399255301399765
2.24569799553977,0.0369041493719657
2.27172813302691,0.0341815897162879
2.29805998875885,0.0317187432195702
2.32469705998565,0.0294831161184834
2.35164288449435,0.0274474414394575
2.37890104107889,0.0255886382943519
2.40647515001542,0.0238870180553216
2.43436887354311,0.0223256698316042
2.46258591635055,0.0208899784727756
2.49113002606779,0.0195672420708299
2.52000499376409,0.0183463652193008
2.54921465445142,0.0172176106849722
2.5787628875938,0.0161723966349605
2.60865361762255,0.0152031297613007
2.63889081445751,0.0143030669605281
2.66947849403432,0.0134661999243355
2.70042071883777,0.0126871582591543
2.73172159844138,0.0119611277005602
2.76338529005317,0.011283780708311
2.79541599906786,0.0106512172798125
2.82781797962534,0.0100599142468834
2.86059553517574,0.00950668165389433
2.89375301905095,0.00898862507733573
2.92729483504282,0.00850311295437431
2.96122543798803,0.00804774815340864
2.99554933435981,0.00762034315241472
3.0302710828664,0.00721889829806307
3.06539529505653,0.00684158270561317
3.10092663593193,0.00648671743061928
3.13686982456688,0.00615276060174475
3.17322963473498,0.00583829425200469
3.21001089554317,0.00554201262551326
3.24721849207313,0.00526271176987381
3.28485736603004,0.00499928025194837
3.32293251639897,0.00475069085787831
3.36144900010876,0.00451599315768961
3.40041193270371,0.00429430683124571
3.43982648902292,0.00408481566623097
3.47969790388769,0.00388676215067795
3.52003147279668,0.00369944259263401
3.56083255262928,0.00352220270819029
3.60210656235707,0.00335443362648842
3.64385898376354,0.00319556826668145
3.68609536217216,0.00304507804730776
3.72882130718284,0.00290246989327735
3.772042493417,0.00276728350977658
3.81576466127125,0.00263908889596477
3.85999361767977,0.00251748407444425
3.90473523688556,0.00240209301519271
3.94999546122065,0.00229256373501896
3.99578030189527,0.00218856655567859
4.04209583979631,0.00208979250560999
4.08894822629486,0.00199595185185459
4.13634368406328,0.00190677275013919
4.18428850790158,0.0018220000023454
4.23278906557355,0.00174139391169766
4.28185179865241,0.00166472922697587
4.3314832233764,0.00159179416793141
4.38168993151419,0.00152238952485167
4.4324785912404,0.00145632782591113
4.48385594802119,0.00139343256655507
4.53582882551019,0.00133353749571153
4.58840412645476,0.00127648595411673
4.64158883361278,0.00122213026047478
4.69539001068006,0.00117033114157016
4.7498148032285,0.00112095720279844
4.80487043965513,0.00107388443590388
4.86056423214214,0.00102899576099396
4.91690357762803,0.000986180600160118
4.97389595879006,0.000945334480267025
5.03154894503805,0.000906358662680428
5.08987019351968,0.000869159797896145
5.14886745013749,0.000833649603203046
5.20854855057766,0.000799744561669047
5.26892142135067,0.000767365640880412
5.32999408084409,0.000736438029995233
5.3917746403875,0.000706890893785088
5.45427130532983,0.000678657142447724
5.51749237612913,0.000651673216071854
5.58144624945496,0.000625878882719069
5.64614141930367,0.000601217049173479
5.71158647812643,0.000577633583479482
5.7777901179705,0.000555077148458616
5.84476113163363,0.000533499045455724
5.91250841383188,0.000512853067621741
5.98104096238094,0.000493095362094106
6.05036787939122,0.000474184300479647
6.1204983724767,0.000456080357092775
6.19144175597784,0.000438745994437445
6.26320745219869,0.000422145555462257
6.33580499265825,0.00040624516214949
6.40924401935645,0.000391012620030024
6.48353428605472,0.000376417328247225
6.55868565957143,0.000362430194816637
6.63470812109235,0.000349023556754738
6.71161176749628,0.000336171104771238
6.78940681269611,0.000323847812242177
6.8681035889953,0.000312029868198484
6.94771254846024,0.000300694614083049
7.02824426430835,0.000289820484047477
7.10970943231244,0.000279386948572487
7.19211887222119,0.000269374461212467
7.27548352919623,0.00025976440827599
7.35981447526577,0.00025053906126818
7.44512291079514,0.00024168153193017
7.53142016597437,0.000233175729723686
7.618717702323,0.000225006321616134
7.7070271142123,0.000217158694033372
7.79636013040523,0.000209618916853544
7.88672861561415,0.000202373709323905
7.97814457207662,0.000195410407791909
8.0706201411495,0.000188716935144687
8.16416760492147,0.00018228177186156
8.25879938784427,0.000176093928587583
8.35452805838287,0.000170142920142805
8.45136633068472,0.000164418740886564
8.54932706626838,0.000158911841361192
8.64842327573172,0.000153613106144962
8.74866812047991,0.000148513832846348
8.85007491447343,0.000143605712177277
8.9526571259964,0.000138880809046555
9.05642837944529,0.0001343315446178
9.16140245713852,0.00012995067927862
9.26759330114688,0.000125731296473218
9.37501501514529,0.000121666787350832
9.48368186628592,0.000117750836186575
9.59360828709314,0.000113977406533538
9.7048088773803,0.000110340728067035
9.81729840618884,0.000106835284084528
9.93109181374979,0.000103455799626552
10.0462042134681,0.000100197230185658
10.16265089393,9.70547509728757e-05
10.2804473209331,9.40237467129001e-05
10.3996091395412,9.10998019393876e-05
10.5201521761616,8.82786917656413e-05
10.6420924406472,8.55563731056636e-05
10.7654461284232,8.29289763217901e-05
10.8902296226373,8.03927972779873e-05
11.0164594963366,7.79442897775056e-05
11.1441525146679,7.55800583653627e-05
11.2733256371049,7.32968514768128e-05
11.4039960197003,7.10915549154646e-05
11.5361810173648,6.8961185642361e-05
11.6698981861715,6.69028858623516e-05
11.8051652856881,6.4913917391522e-05
11.9420002813353,6.29916562925936e-05
12.0804213467733,6.11335877635537e-05
12.2204468663149,5.93373012687693e-05
12.3620954373677,5.76004858985364e-05
12.5053858729039,5.59209259474757e-05
12.650337203959,5.42964967000051e-05
12.7969686821594,5.27251604128732e-05
12.9452997822792,5.12049624848678e-05
13.0953502048267,4.97340278058766e-05
13.2471398786612,4.83105572737801e-05
13.4006889636395,4.69328244743173e-05
13.5560178532937,4.55991725134403e-05
13.7131471775395,4.43080109959642e-05
13.8720978054162,4.30578131431882e-05
14.0328908478587,4.18471130427584e-05
14.195547660501,4.06745030243683e-05
14.3600898465126,3.95386311557046e-05
14.5265392594678,3.84381988517145e-05
14.6949180062482,3.73719585935021e-05
14.8652484499786,3.63387117498209e-05
15.0375532129974,3.53373064979114e-05
15.211855179861,3.43666358377446e-05
15.3881775003835,3.3425635695721e-05
15.5665435927106,3.25132831139411e-05
15.7469771464309,3.1628594520333e-05
15.9295021257212,3.07706240763572e-05
16.1141427725302,2.99384620983177e-05
16.3009236097974,2.91312335492989e-05
16.4898694447106,2.83480965977327e-05
16.6810053720006,2.75882412401934e-05
16.8743567772738,2.68508879847602e-05
17.0699493403841,2.61352865928317e-05
17.2678090388436,2.54407148762725e-05
17.4679621512725,2.47664775471716e-05
17.6704352608895,2.4111905118418e-05
17.8752552590424,2.34763528517223e-05
18.0824493487795,2.28591997523654e-05
18.2920450484629,2.22598476071338e-05
18.504070195423,2.16777200639589e-05
18.7185529496558,2.11122617518424e-05
18.935521797563,2.05629374386738e-05
19.1550055557353,2.00292312251116e-05
19.3770333747799,1.95106457735546e-05
19.6016347431919,1.90067015697612e-05
19.8288394912707,1.8516936216539e-05
20.0586777950823,1.80409037571986e-05
20.2911801804668,1.7578174028061e-05
20.5263775270925,1.71283320384609e-05
20.7643010725577,1.66909773769185e-05
21.0049824165392,1.62657236426388e-05
21.2484535249888,1.5852197900758e-05
21.4947467343798,1.54500401607315e-05
21.7438947560008,1.505890287621e-05
21.9959306803007,1.46784504668362e-05
22.2508879812837,1.43083588582794e-05
22.5088005209546,1.39483150436387e-05
22.7697025538168,1.35980166611159e-05
23.0336287314213,1.32571715899917e-05
23.3006141069692,1.29254975639287e-05
23.5706941399673,1.26027217989501e-05
23.8439047009372,1.22885806374986e-05
24.1202820761801,1.19828192071194e-05
24.3998629725955,1.16851910926548e-05
24.6826845225569,1.13954580222871e-05
24.9687842888433,1.11133895657556e-05
25.2582002696278,1.0838762845498e-05
25.5509709035251,1.05713622591895e-05
25.8471350746956,1.03109792130202e-05
26.1467321180109,1.00574118663911e-05
26.4498018242772,9.81046488650765e-06
26.7563844455205,9.56994921271375e-06
27.0665207003324,9.33568183058089e-06
27.3802517792786,9.10748555408365e-06
27.6976193503689,8.88518881796041e-06
28.018665564592,8.66862547653787e-06
28.3434330615131,8.45763461157892e-06
28.6719649749377,8.25206034742731e-06
29.0043049386399,8.05175167333522e-06
29.3404970921579,7.85656227252538e-06
29.680586086656,7.66635035837089e-06
30.0246170908555,7.48097851634089e-06
30.3726357970331,7.30031355255169e-06
30.72468842709,7.12422634799503e-06
31.0808217386906,6.95259171814027e-06
31.4410830314726,6.78528827811178e-06
31.8055201533292,6.62219831314968e-06
32.1741815067637,6.46320765370498e-06
32.5471160553185,6.30820555542975e-06
32.9243733300777,6.15708458350458e-06
33.3060034362459,6.0097405017214e-06
33.6920570598027,5.86607216519861e-06
34.0825854742345,5.72598141759536e-06
34.4776405473446,5.58937299176412e-06
34.8772747481418,5.45615441448115e-06
35.2815411538088,5.3262359141216e-06
35.6904934567523,5.19953033233367e-06
36.1041859717334,5.07595303872039e-06
36.5226736430818,4.95542184854451e-06
36.946012051993,4.8378569435196e-06
37.3742574239106,4.72318079535338e-06
37.8074666359935,4.61131809250385e-06
38.24569722467,4.50219566893861e-06
38.6890073932798,4.39574243579742e-06
39.1374560198038,4.29188931555774e-06
39.5911026646846,4.19056917844634e-06
40.0500075787361,4.09171678106528e-06
40.5142317111465,3.99526870715899e-06
40.9838367175726,3.90116331067943e-06
41.4588849683291,3.80934066056808e-06
41.9394395566719,3.71974248773687e-06
42.4255643071778,3.63231213380319e-06
42.9173237842216,3.54699450126829e-06
43.4147833005509,3.46373600610219e-06
43.9180089259609,3.38248453129955e-06
44.4270674960688,3.30318938251144e-06
44.9420266211914,3.22580124466419e-06
45.462954695324,3.15027214081368e-06
45.9899209052244,3.07655539161564e-06
46.5229952396019,3.00460557651325e-06
47.0622484984128,2.93437849658547e-06
47.6077523022637,2.86583113767338e-06
48.1595791019235,2.7989216357894e-06
48.7178021879463,2.73360924313198e-06
49.2824957004051,2.66985429523255e-06
49.8537346387389,2.60761817920435e-06
50.4315948717136,2.54686330326097e-06
51.0161531474983,2.48755306696444e-06
51.6074871038591,2.42965183250578e-06
52.2056752784698,2.37312489706442e-06
52.8107971193433,2.31793846584237e-06
53.4229329953835,2.26405962606896e-06
54.0421642070592,2.21145632189519e-06
54.6685729972018,2.16009733009738e-06
55.302242561929,2.10995223631517e-06
55.9432570616938,2.06099141219661e-06
56.5917016324624,2.01318599360607e-06
57.2476623970218,1.96650785877672e-06
57.9112264764176,1.92092960784045e-06
58.5824820015254,1.87642454269365e-06
59.2615181247555,1.83296664721845e-06
59.9484250318941,1.79053056888404e-06
60.6432939540806,1.74909159999031e-06
61.3462171799251,1.70862566029973e-06
62.057288067765,1.66910927951047e-06
62.776601058065,1.63051958080006e-06
63.5042516859596,1.5928342646047e-06
64.2403365939419,1.55603159296058e-06
64.9849535446989,1.52009037414797e-06
65.7382014340959,1.48498994808994e-06
66.5001803043112,1.45071017199555e-06
67.2709913571234,1.41723140661077e-06
68.0507369673521,1.38453450233485e-06
68.839520696455,1.35260078663479e-06
69.6374473062822,1.32141205096505e-06
70.4446227729904,1.29095053874179e-06
71.2611543011175,1.26119893313096e-06
72.0871503378214,1.2321403456162e-06
72.9227205872831,1.2037583046671e-06
73.7679760252773,1.17603674474022e-06
74.6230289139111,1.14895999565301e-06
75.4879928165343,1.12251277226326e-06
76.3629826128224,1.09668016447302e-06
77.248114514034,1.07144762739629e-06
78.1435060784454,1.0468009721128e-06
79.0492762269642,1.02272635599511e-06
79.9655452589235,9.99210274254144e-07
80.8924348680594,9.7623955092131e-07
81.8300681586739,9.53801330620693e-07
82.7785696619847,9.31883070167031e-07
83.7380653526649,9.1047253070125e-07
84.708682665574,8.89557769831508e-07
85.6905505126835,8.69127134158028e-07
86.6837993001977,8.49169251808351e-07
87.6885609458743,8.29673025510043e-07
88.704968896544,8.10627625446529e-07
89.7331581458352,7.92022482529267e-07
90.7732652521022,7.73847282027626e-07
91.8254283565628,7.5609195684785e-07
92.889787201645,7.38746681463271e-07
93.9664831495469,7.21801866053335e-07
95.0556592010119,7.05248150308993e-07
96.157460014321,6.89076397680613e-07
97.2720319245054,6.73277690203133e-07
98.3995229627823,6.57843322631165e-07
99.5400828762152,6.42764797355948e-07
100.693863147603,6.28033819243088e-07
101.861017015598,6.13642290532043e-07
103.041699495059,5.9958230606014e-07
104.23606739764,5.85846148498641e-07
105.444279352617,5.72426283765144e-07
106.666495827954,5.59315356204025e-07
107.902879151618,5.46506184806475e-07
109.153593533139,5.33991758220226e-07
110.418805085416,5.21765231281002e-07
111.698681846782,5.09819920435826e-07
112.993393803322,4.98149300018844e-07
114.303112911448,4.86746998295806e-07
115.628013120738,4.75606794032586e-07
116.968270397038,4.64722612257316e-07
118.324062745838,4.54088521335586e-07
119.695570235904,4.43698729074993e-07
121.082975023204,4.3354757947161e-07
122.486461375093,4.23629549476109e-07
123.906215694792,4.13939245718202e-07
125.34242654614,4.04471401392664e-07
126.795284678643,3.95220873191415e-07
128.264983052806,3.86182638402052e-07
129.751716865759,3.77351791868435e-07
131.255683577184,3.68723543266728e-07
132.777082935543,3.60293214487545e-07
134.316117004602,3.52056236695592e-07
135.872990190271,3.44008147704221e-07
137.447909267754,3.36144589745489e-07
139.041083409007,3.28461306674897e-07
140.652724210524,3.2095414166907e-07
142.283045721435,3.13619034756435e-07
143.932264471941,3.06452020697e-07
145.600599502065,2.99449226501933e-07
147.28827239075,2.926068695673e-07
148.995507285286,2.85921255023618e-07
150.722530931076,2.79388774159164e-07
152.469572701757,2.73005902090423e-07
154.236864629663,2.66769195880204e-07
156.024641436637,2.60675292566535e-07
157.833140565212,2.54720907244844e-07
159.662602210143,2.48902831311596e-07
161.513269350309,2.43217930571026e-07
163.385387780986,2.37663143484805e-07
165.27920614649,2.32235479561961e-07
167.194975973199,2.26932017496023e-07
169.132951702965,2.21749903764076e-07
171.093390726902,2.16686350880977e-07
173.076553419573,2.1173863587281e-07
175.082703173572,2.06904098774993e-07
177.112106434509,2.02180141249338e-07
179.16503273639,1.9756422490595e-07
181.241754737424,1.93053870048161e-07
183.342548256229,1.88646654442164e-07
185.46769230847,1.84340211484641e-07
187.617469143912,1.80132229709299e-07
189.79216428391,1.76020450540021e-07
191.992066559328,1.72002667774824e-07
194.217468148903,1.68076726130161e-07
196.468664618045,1.64240519953531e-07
198.745954958098,1.60491992213727e-07
201.04964162605,1.56829133292856e-07
203.380030584698,1.53249979810052e-07
205.737431343291,1.49752613746487e-07
208.122156998634,1.46335161315298e-07
210.534524276671,1.42995791632321e-07
212.974853574552,1.39732716168564e-07
215.443469003188,1.36544187623768e-07
217.940698430296,1.33428498711907e-07
220.466873523941,1.30383981664872e-07
223.022329796594,1.27409006873981e-07
225.607406649686,1.24501982246587e-07
228.22244741869,1.21661352524316e-07
230.867799418717,1.18885597919968e-07
233.543813990648,1.16173233665808e-07
236.250846547795,1.13522809260304e-07
238.989256623105,1.10932907336546e-07
241.759407916913,1.08402143200393e-07
244.561668345245,1.05929163922413e-07
247.396410088681,1.03512647643106e-07
250.264009641792,1.01151302844217e-07
253.164847863136,9.88438677477306e-08
256.099310025846,9.65891094318081e-08
259.067785868801,9.43858232697064e-08
262.070669648385,9.22328322946374e-08
265.108360190854,9.01289866465008e-08
268.181260945302,8.80731626683167e-08
271.289780037247,8.60642626088371e-08
274.434330322837,8.41012137748465e-08
277.61532944368,8.21829681735929e-08
280.833199882317,8.0308501836601e-08
284.08836901833,7.84768140874294e-08
287.381269185107,7.6686927438992e-08
290.712337727258,7.49378867098588e-08
294.082017058706,7.32287584238478e-08
297.490754721444,7.15586308428896e-08
300.939003444972,6.99266127330618e-08
304.42722120643,6.83318336266437e-08
307.955871291423,6.67734426662196e-08
311.525422355549,6.52506087916084e-08
315.136348486648,6.37625196921077e-08
318.789129267765,6.23083818234593e-08
322.484249840844,6.08874197460281e-08
326.222200971167,5.94988758808065e-08
330.003479112529,5.81420096563374e-08
333.828586473176,5.6816097981821e-08
337.698031082509,5.55204338628808e-08
341.612326858553,5.42543265979377e-08
345.571993676214,5.30171012950244e-08
349.577557436328,5.18080987089864e-08
353.629550135504,5.06266743357063e-08
357.728509936787,4.94721986115137e-08
361.874981241128,4.83440563367921e-08
366.06951475969,4.72416463604723e-08
370.312667586993,4.61643813430084e-08
374.605003274899,4.51116872702289e-08
378.947091907467,4.40830033415713e-08
383.33951017666,4.30777814756219e-08
387.782841458946,4.20954862269886e-08
392.277675892772,4.11355943821679e-08
396.824610456948,4.0197594576118e-08
401.424249049932,3.92809872166261e-08
406.077202570037,3.8385284116592e-08
410.784088996565,3.75100083034222e-08
415.545533471888,3.66546936324524e-08
420.362168384471,3.58188845125323e-08
425.234633452868,3.50021360361779e-08
430.16357581068,3.42040131370602e-08
435.149650092505,3.34240909350629e-08
440.193518520887,3.26619541606164e-08
445.295850994266,3.19171970081698e-08
450.457325175946,3.11894230059677e-08
455.678626584106,3.04782447154252e-08
460.960448682843,2.97832834571284e-08
466.303492974273,2.91041692892763e-08
471.708469091702,2.8440540758499e-08
477.176094893875,2.77920445477716e-08
482.707096560318,2.71583354789278e-08
488.302208687788,2.65390762599666e-08
493.962174387832,2.59339373335725e-08
499.687745385488,2.53425965255212e-08
505.479682119124,2.4764739180985e-08
511.338753841433,2.42000576804604e-08
517.265738721602,2.36482515777814e-08
523.261423948666,2.31090272186567e-08
529.326605836056,2.25820975651089e-08
535.462089927361,2.2067182245097e-08
541.668691103315,2.15640072629522e-08
547.947233690029,2.10723048540726e-08
554.298551568467,2.05918133913573e-08
560.723488285203,2.01222771449853e-08
567.222897164454,1.96634463797184e-08
573.797641421413,1.92150768385282e-08
580.448594276898,1.87769300652223e-08
587.176639073326,1.83487728124843e-08
593.982669392036,1.79303774138109e-08
600.867589171969,1.7521521165723e-08
607.832312829723,1.71219865592817e-08
614.877765381002,1.67315610597704e-08
622.004882563471,1.63500369460128e-08
629.214610961034,1.59772112437703e-08
636.507908129557,1.56128855754075e-08
643.885742724042,1.52568661909347e-08
651.34909462728,1.49089636440657e-08
658.898955079995,1.45689928954958e-08
666.536326812491,1.42367729815414e-08
674.262224177834,1.39121273515048e-08
682.077673286569,1.35948831421356e-08
689.983712143002,1.32848717444626e-08
697.981390783066,1.29819281572304e-08
706.071771413777,1.26858911857909e-08
714.255928554313,1.2396603414468e-08
722.534949178721,1.21139110168242e-08
730.909932860291,1.18376635680599e-08
739.381991917587,1.15677141992712e-08
747.952251562182,1.13039191575825e-08
756.621850048105,1.10461382908529e-08
765.391938823015,1.07942343247336e-08
774.263682681127,1.05480734927029e-08
783.23825991792,1.03075245999038e-08
792.316862486625,1.00724599543701e-08
801.50069615654,9.84275439738967e-09
810.790980673169,9.6182856749272e-09
820.18894992022,9.39893455768761e-09
829.695852083491,9.18458429337724e-09
839.312949816636,8.97512093171504e-09
849.041520408875,8.77043297190937e-09
858.882855954625,8.57041153632463e-09
868.838263525118,8.37495034125399e-09
878.909065341995,8.18394546376763e-09
889.096598952916,7.99729512742477e-09
899.402217409204,7.81490017004764e-09
909.827289445556,7.63666362981946e-09
920.373199661822,7.46249060263348e-09
931.041348706908,7.29228853193737e-09
941.833153464795,7.12596691851003e-09
952.750047242729,6.96343719943058e-09
963.793479961579,6.80461297341368e-09
974.964918348409,6.64940977348888e-09
986.265846131282,6.49774509753317e-09
997.69776423632,6.34953816872623e-09
1009.26219098705,6.20471030758426e-09
1020.96066230605,6.06318436543325e-09
1032.79473191895,5.92488516522394e-09
1044.76597156081,5.78973908015876e-09
1056.87597118481,5.65767423202228e-09
1069.12633917348,5.52862046693919e-09
1081.51870255229,5.40250902780227e-09
1094.05470720574,5.27927291715781e-09
1106.73601809597,5.15884655429627e-09
1119.56431948388,5.04116586728098e-09
1132.54131515281,4.92616836448501e-09
1145.66872863487,4.81379277469473e-09
1158.94830343981,4.70397941303891e-09
1172.3818032866,4.59666979714557e-09
1185.97101233767,4.49180689329793e-09
1199.71773543589,4.38933489471034e-09
1213.62379834424,4.28919936279038e-09
1227.69104798836,4.19134701606044e-09
1241.92135270178,4.09572572598022e-09
1256.31660247412,4.00228473067022e-09
1270.87870920206,3.91097429802308e-09
1285.6096069433,3.82174581912406e-09
1300.51125217341,3.73455190512713e-09
1315.58562404571,3.64934617630137e-09
1330.83472465408,3.56608323767051e-09
1346.26057929891,3.48471885604133e-09
1361.86523675608,3.40520967431462e-09
1377.65076954905,3.32751351443177e-09
1393.61927422414,3.25158903261891e-09
1409.77287162897,3.17739570497043e-09
1426.11370719413,3.10489425189509e-09
1442.64395121816,3.03404606457371e-09
1459.36579915576,2.96481336238706e-09
1476.28147190939,2.89715933244889e-09
1493.39321612425,2.83104811037194e-09
1510.70330448666,2.76644433394193e-09
1528.21403602587,2.70331383599181e-09
1545.92773641948,2.64162288711196e-09
1563.84675830225,2.58133878877336e-09
1581.9734815786,2.52242939633025e-09
1600.3103137387,2.46486331752958e-09
1618.8596901782,2.40861004357922e-09
1637.62407452169,2.35363959965291e-09
1656.60595894992,2.29992279997297e-09
1675.80786453077,2.24743090989218e-09
1695.23234155412,2.19613613751385e-09
1714.88196987054,2.14601120903714e-09
1734.75935923393,2.09702930534847e-09
1754.86714964815,2.04916452402375e-09
1775.20801171764,2.00239133245757e-09
1795.7846470021,1.95668493169917e-09
1816.59978837533,1.91202081034514e-09
1837.65620038817,1.86837543948513e-09
1858.95667963569,1.82572538067708e-09
1880.50405512858,1.78404805227968e-09
1902.30118866895,1.74332134433567e-09
1924.35097523033,1.70352340909287e-09
1946.65634334226,1.66463322242659e-09
1969.22025547917,1.62663004528159e-09
1992.04570845387,1.58949368966474e-09
2015.13573381556,1.55320425489038e-09
2038.49339825246,1.51774259477311e-09
2062.12180399914,1.48308981830131e-09
2086.0240892485,1.44922735473236e-09
2110.2034285686,1.41613735621651e-09
2134.66303332425,1.38380207105346e-09
2159.40615210357,1.35220436500981e-09
2184.43607114943,1.32132743984614e-09
2209.7561147959,1.29115476214925e-09
2235.3696459098,1.26167038875304e-09
2261.28006633728,1.23285860532003e-09
2287.4908173557,1.20470403932656e-09
2314.00538013065,1.17719173611577e-09
2340.82727617829,1.15030699896457e-09
2367.96006783308,1.12403556902855e-09
2395.40735872088,1.0983634832089e-09
2423.1727942376,1.07327704854057e-09
2451.26006203334,1.04876289659778e-09
2479.67289250216,1.02480799122164e-09
2508.41505927754,1.00139961997158e-09
2537.49037973357,9.78525245519014e-10
2566.90271549195,9.5617272677393e-10
2596.65597293487,9.34330206048211e-10
2626.75410372384,9.12986047343182e-10
2657.20110532451,8.92128832995137e-10
2688.00102153761,8.71747474875686e-10
2719.15794303602,8.51831165577728e-10
2750.67600790807,8.32369203124858e-10
2782.55940220713,8.13351380752047e-10
2814.81236050758,7.94767385803206e-10
2847.43916646725,7.76607557249056e-10
2880.4441533963,7.58862008002957e-10
2913.83170483279,7.41521437949379e-10
2947.60625512486,7.24576461805138e-10
2981.77229001967,7.0801820210097e-10
3016.3343472592,6.91837859259608e-10
3051.29701718287,6.76026632025829e-10
3086.66494333727,6.60576316733397e-10
3122.44282309286,6.45478503600805e-10
3158.63540826782,6.30725234523718e-10
3195.24750575921,6.16308742991288e-10
3232.28397818138,6.022211993875e-10
3269.74974451177,5.88455156055079e-10
3307.64978074424,5.75003287348346e-10
3345.98912054997,5.61858428724929e-10
3384.77285594598,5.4901355056637e-10
3424.00613797143,5.36461924579623e-10
3463.69417737173,5.24196701155406e-10
3503.84224529068,5.12211454046082e-10
3544.45567397044,5.00499792534871e-10
3585.53985745982,4.89055412736769e-10
3627.10025233065,4.77872309705272e-10
3669.14237840249,4.66944424636688e-10
3711.67181947577,4.56266015271434e-10
3754.69422407334,4.45831366052392e-10
3798.21530619074,4.35634917608727e-10
3842.24084605506,4.25671232311472e-10
3886.77669089267,4.15934991651067e-10
3931.82875570577,4.06421032818582e-10
3977.40302405804,3.9712430048004e-10
4023.50554886929,3.88039839866345e-10
4070.14245321944,3.79162752492743e-10
4117.31993116168,3.70488290215507e-10
4165.04424854518,3.62011965850244e-10
4213.32174384729,3.53729104013966e-10
4262.15882901532,3.45635405565949e-10
4311.56199031823,3.37726528564582e-10
4361.53778920801,3.2999820426784e-10
4412.09286319119,3.22446375692071e-10
4463.2339267104,3.15067038188514e-10
4514.9677720361,3.07856163015783e-10
4567.30127016875,3.00809954267703e-10
4620.24137175131,2.93924693185425e-10
4673.79510799246,2.87196633951337e-10
4727.96959160039,2.80622251942007e-10
4782.77201772749,2.74198041228035e-10
4838.20966492596,2.67920536121949e-10
4894.28989611453,2.61786390112292e-10
4951.02015955635,2.5579237177116e-10
5008.40798984821,2.49935245762892e-10
5066.46100892127,2.44211946161942e-10
5125.18692705333,2.38619363225079e-10
5184.59354389291,2.33154533487689e-10
5244.68874949512,2.27814542314688e-10
5305.48052536957,2.22596577714412e-10
5366.97694554048,2.17497747894962e-10
5429.18617761894,2.12515476986899e-10
5492.11648388779,2.07646964971999e-10
5555.77622239888,2.02889741478692e-10
5620.17384808319,1.98241171023569e-10
5685.31791387375,1.93698835706484e-10
5751.21707184161,1.89260271250987e-10
5817.88007434494,1.84923202430656e-10
5885.31577519145,1.80685155971372e-10
5953.53313081437,1.76543957109534e-10
6022.54120146193,1.72497491465566e-10
6092.34915240071,1.68543438750455e-10
6162.96625513294,1.64679721992348e-10
6234.40188862786,1.60904372385034e-10
6306.66554056741,1.57215220584556e-10
6379.76680860628,1.53610510974661e-10
6453.7154016467,1.50088107083298e-10
6528.52114112785,1.46646278457109e-10
6604.19396233031,1.43283040354998e-10
6680.74391569562,1.39996743656323e-10
6758.18116816111,1.36785631663405e-10
6836.51600451024,1.33647875594679e-10
6915.75882873853,1.30581801842182e-10
6995.92016543537,1.27585895506481e-10
7077.01066118189,1.24658521777054e-10
7159.04108596489,1.21798014294203e-10
7242.02233460732,1.19002916402926e-10
7325.96542821523,1.16271813520242e-10
7410.88151564157,1.13603114689897e-10
7496.78187496688,1.10995447128901e-10
7583.67791499719,1.08447367126874e-10
7671.5811767793,1.05957614884476e-10
7760.50333513357,1.03524808932296e-10
7850.45620020451,1.01147683394943e-10
7941.45171902934,9.88249136728882e-11
8033.50197712473,9.65552161540906e-11
8126.61920009195,9.43374882637392e-11
8220.81575524054,9.21704963652198e-11
8316.10415323096,9.00531281072572e-11
8412.49704973612,8.79841134428187e-11
8510.00724712225,8.59624843205995e-11
8608.64769614924,8.39871315816649e-11
8708.43149769072,8.20569675973142e-11
8809.37190447399,8.01709693598789e-11
8911.4823228402,7.8328119806776e-11
9014.77631452492,7.65274719720109e-11
9119.2675984593,7.4768011502684e-11
9224.97005259217,7.30488603059321e-11
9331.89771573324,7.13689990405592e-11
9440.0647894176,6.97276769581354e-11
9549.48563979197,6.81238687496906e-11
9660.17479952265,6.65567777008458e-11
9772.14696972573,6.50255886786982e-11
9885.41702191957,6.35294465944962e-11
10000,6.206757401852e-11


==> tikzfigs/data/p_1_0.dat <==
0.1,0.446293096351366
0.101159111222383,0.442504209112912
0.102331657833024,0.438656875739272
0.103517795563018,0.434750456646665
0.104717681948552,0.430806242869557
0.105931476351837,0.426822623996322
0.107159339982267,0.423009295329956
0.108401435917833,0.419052312113335
0.109657929126781,0.415038854846208
0.110928986489522,0.411016875309857
0.112214776820798,0.406912431725026
0.1135154708921,0.402773265690519
0.114831241454351,0.398598170524884
0.11616226326085,0.394339785204955
0.117508713090481,0.390067158613317
0.11887076977119,0.385733329731456
0.120248614203741,0.382123630920905
0.121642429385737,0.378002866433115
0.123052400435926,0.373829438778349
0.124478714618791,0.369632154967868
0.125921561369415,0.365217626179311
0.127381132318648,0.361435747144255
0.128857621318552,0.357613392690476
0.130351224468151,0.353790130967294
0.131862140139475,0.349926246135313
0.133390569003906,0.346061323020075
0.134936714058831,0.342155774410278
0.136500780654601,0.338249237028761
0.138082976521809,0.334341817541444
0.139683511798874,0.330394106202956
0.141302599059953,0.325848177810409
0.142940453343176,0.321811058848281
0.144597292179202,0.317772381501592
0.146273335620113,0.313693745814995
0.14796880626864,0.309614409139319
0.149683929307726,0.305496077692923
0.151418932530435,0.301378248484256
0.153174046370208,0.297261740714553
0.154949503931463,0.294461158074566
0.156745541020559,0.289890314150419
0.158562396177114,0.28615664607238
0.160400310705682,0.28239199403296
0.162259528707809,0.278596746574897
0.164140297114447,0.274864756054913
0.166042865718753,0.270662836405579
0.167967487209265,0.267033271953683
0.169914417203463,0.263376016611471
0.171883914281715,0.259740624807731
0.173876240021625,0.256127790656937
0.175891659032773,0.252488883276245
0.177930438991858,0.248873879033105
0.179992850678248,0.245017154343202
0.182079168009946,0.241559090349473
0.184189668079971,0.238222937397137
0.186324631193156,0.234725753422055
0.18848434090338,0.23125792436963
0.190669084051225,0.22776920908525
0.192879150802078,0.224235636795378
0.195114834684662,0.220833544965395
0.197376432630026,0.217462898879417
0.199664245010979,0.214124592927366
0.201978575681988,0.210767238399128
0.204319732019527,0.207443896574887
0.206688024962908,0.204155592437578
0.209083769055575,0.200903406594253
0.21150728248688,0.197688476648509
0.213958887134342,0.194458911802931
0.216438908606402,0.191436579640707
0.218947676285662,0.18837995202366
0.221485523372636,0.185363097010278
0.224052786930002,0.182386917849404
0.226649807927369,0.17945234806244
0.229276931286565,0.176503692617444
0.231934505927443,0.173548374603111
0.234622884814226,0.170690537692879
0.237342425002387,0.167821820246911
0.240093487686065,0.165052846348236
0.242876438246045,0.162274688094266
0.245691646298279,0.159565868688596
0.24853948574298,0.156824490470107
0.25142033481428,0.154127829491011
0.254334576130465,0.151465484591903
0.257282596744793,0.148883163760793
0.260264788196901,0.146458598282176
0.263281546564802,0.143843391116443
0.266333272517498,0.141273913921436
0.269420371368188,0.138805298878162
0.272543253128103,0.136383902597903
0.275702332560958,0.13395559049648
0.278898029238044,0.131905399798831
0.282130767593947,0.12953572381745
0.285400976982924,0.127214952350608
0.288709091735924,0.124943612607996
0.292055551218275,0.122776689194642
0.295440799888038,0.120605750902318
0.298865287355038,0.118540339290544
0.302329468440578,0.116457902727569
0.305833803237843,0.114286134999611
0.309378757173014,0.11216291510633
0.312964801067075,0.110088368876589
0.316592411198352,0.107704532135658
0.320262069365765,0.105739733583499
0.32397426295282,0.103877140733193
0.327729484992338,0.10201062830311
0.331528234231942,0.100187740478692
0.335371015200293,0.098285398428436
0.339258338274099,0.0964824625461808
0.343190719745904,0.0945210368332429
0.347168681892656,0.0927693470297094
0.351192753045073,0.0912055682409011
0.355263467657814,0.089478075583512
0.359381366380463,0.0877524219264601
0.363546996129332,0.0864986720353781
0.367760910160103,0.0847464341517989
0.372023668141307,0.0830938635029985
0.376335836228653,0.0814907081064497
0.380697987140229,0.0799855045329081
0.385110700232557,0.0782292501698256
0.38957456157755,0.0767173957052752
0.394090164040345,0.0753018068976457
0.398658107358044,0.0738836552740263
0.403278998219371,0.0726396024932955
0.407953450345245,0.0709867309578678
0.412682084570295,0.0694900336540456
0.417465528925314,0.0680409773669212
0.422304418720667,0.0666838090259445
0.427199396630678,0.0655310159248784
0.432151112778976,0.0642598615916282
0.43716022482485,0.0630366987925274
0.44222739805059,0.0619048884111856
0.447353305449847,0.0605716148271258
0.452538627817017,0.0591499681935588
0.457784053837662,0.0577766175017787
0.463090280179974,0.056491339765953
0.468458011587305,0.0552906084432798
0.473887960971765,0.0541707524434573
0.479380849508911,0.0530849049734534
0.484937406733524,0.051777909242077
0.490558370636505,0.0509017366759274
0.496244487762892,0.0498635226475832
0.501996513311008,0.0493647958379068
0.507815211232767,0.0482506641026919
0.513701354335134,0.0471935359595071
0.519655724382766,0.0462693441313134
0.525679112201842,0.0453906408541309
0.531772317785097,0.0445786699009839
0.53793615039807,0.0435261918202074
0.544171428686589,0.0425542304603787
0.550478980785497,0.0416561227039443
0.556859644428641,0.040846896197144
0.563314267060135,0.0398853354954053
0.569843705946914,0.0389651886262597
0.576448828292588,0.0381911872929307
0.583130511352622,0.0374419903145964
0.58988964255085,0.036747596764118
0.596727119597331,0.0359470648888844
0.603643850607587,0.0347100271432824
0.610640754223204,0.0340956444153139
0.617718759733849,0.0342907451500465
0.624878807200689,0.033256284806497
0.632121847581245,0.0324018474710982
0.639448842855694,0.0316112183119045
0.646860766154633,0.0309399933005831
0.654358601888323,0.0303752404524444
0.661943345877439,0.0299046857979546
0.669616005485322,0.0292419257197347
0.677377599751775,0.0286438243485127
0.685229159528406,0.0281695068581735
0.693171727615541,0.0276529594485883
0.701206358900718,0.027228038206811
0.7093341204988,0.0266075222791301
0.717556091893693,0.0261084791326818
0.725873365081725,0.0255397221179031
0.734287044716676,0.0253194167373261
0.742798248256492,0.0247240912770863
0.751408106111697,0.0242023154187955
0.760117761795533,0.0237637788746676
0.768928372075831,0.0233334334491002
0.777841107128649,0.0230539802292578
0.786857150693685,0.0227719224429365
0.795977700231498,0.0222663690124381
0.805203967082548,0.0217981355784918
0.814537176628074,0.0216270865559523
0.823978568452852,0.0217211240680547
0.833529396509819,0.021259052488379
0.843190929286626,0.0208654776654757
0.852964449974102,0.0205687230550913
0.862851256636689,0.0203441682833105
0.872852662384838,0.0198758553773175
0.882969995549409,0.0198724578183498
0.893204599858097,0.0194857931437904
0.903557834613893,0.0191659625425568
0.914031074875623,0.018912953106556
0.924625711640574,0.018575763872971
0.935343152029238,0.0186245647720673
0.9461848194722,0.0181215609451368
0.957152153899186,0.0177159966814389
0.968246611930312,0.0174039670857082
0.979469667069539,0.0170120552704836
0.99082280990038,0.0171712580264442
1.00230754828387,0.0166016631873223
1.01392540755882,0.0161885672830617
1.02567793074442,0.0158325016821759
1.03756667874519,0.0155104626269659
1.04959323055823,0.0150948188775322
1.061759183483,0.0147323188431606
1.07406615333343,0.0142751257087948
1.08651577465254,0.0138846528198746
1.0991097009295,0.0133784271248043
1.11184960481927,0.0127848662681591
1.12473717836475,0.0118727624146102
1.13777413322149,0.0112451896007511
1.15096220088503,0.0107540021471649
1.16430313292088,0.010308008665964
1.17779870119712,0.0100805759553995
1.19145069811978,0.00984368903114918
1.20526093687084,0.00961613709896303
1.21923125164911,0.00939757880310558
1.23336349791378,0.00916683395831337
1.24765955263087,0.00896217498616727
1.26212131452255,0.0087451321785345
1.27675070431927,0.00855078270050281
1.29154966501488,0.00835886581618457
1.30652016212472,0.00815067819220072
1.32166418394661,0.0079618797199529
1.33698374182495,0.00779126634436486
1.35248087041788,0.00760141857159654
1.36815762796747,0.00742420343506373
1.38401609657313,0.0072637546364387
1.4000583824681,0.00709848394868335
1.4162866162992,0.00692748164623052
1.43270295340983,0.00676681189992999
1.44930957412622,0.00661505047708036
1.46610868404698,0.00647081938258392
1.4831025143361,0.00631639469240673
1.50029332201922,0.00618342647412098
1.51768339028341,0.00603806428119009
1.53527502878042,0.00589547156021776
1.55307057393346,0.0057701249157829
1.57107238924745,0.00564486866665559
1.58928286562298,0.00551859657678885
1.60770442167382,0.00539024335928246
1.62633950404819,0.00525878856804181
1.64519058775366,0.00515286692281125
1.6642601764859,0.00502658422846814
1.6835508029612,0.00492298366137432
1.70306502925284,0.00481156307157383
1.72280544713139,0.00469148951056699
1.74277467840892,0.00458996792697852
1.76297537528721,0.00449144447667908
1.78341022071001,0.00438103255652
1.80408192871938,0.00428511636696239
1.82499324481615,0.00418874223252839
1.84614694632455,0.00409084087280449
1.86754584276108,0.00400346436718149
1.88919277620767,0.0039122451910125
1.91109062168914,0.00381623807494952
1.93324228755505,0.00372717537414229
1.95565071586595,0.00364375012560518
1.97831888278416,0.00356470584732347
2.00124979896904,0.00347661904286954
2.0244465099768,0.00339080994802219
2.04791209666509,0.00331805452791298
2.07164967560207,0.00323329099124394
2.09566239948043,0.00315915666830276
2.11995345753607,0.00309423134122681
2.14452607597167,0.00301439447616471
2.16938351838518,0.0029415880235203
2.19452908620331,0.00287450668238572
2.21996611911995,0.00281189654081369
2.24569799553977,0.00274169895373532
2.27172813302691,0.00268455170736122
2.29805998875885,0.00261775399178558
2.32469705998565,0.00256151756530876
2.35164288449435,0.00249371748608707
2.37890104107889,0.00244436001235212
2.40647515001542,0.00238142413141636
2.43436887354311,0.00233427171488995
2.46258591635055,0.00227166772495462
2.49113002606779,0.00222234044728349
2.52000499376409,0.00217511624615883
2.54921465445142,0.00212884401383628
2.5787628875938,0.00207298161202685
2.60865361762255,0.00202541083450178
2.63889081445751,0.00198476171882499
2.66947849403432,0.00194061460457778
2.70042071883777,0.00190100150338647
2.73172159844138,0.00185577510228899
2.76338529005317,0.00181284026163234
2.79541599906786,0.001771029027683
2.82781797962534,0.0017378120345409
2.86059553517574,0.00169479837585769
2.89375301905095,0.0016664578267529
2.92729483504282,0.00162624003961264
2.96122543798803,0.00158990613354157
2.99554933435981,0.00155622710266464
3.0302710828664,0.00152401682601462
3.06539529505653,0.00149212652737412
3.10092663593193,0.00145944335779744
3.13686982456688,0.00143268284658417
3.17322963473498,0.00140283861205772
3.21001089554317,0.00137653484293035
3.24721849207313,0.00134499250702639
3.28485736603004,0.00132222281554972
3.32293251639897,0.00129203584081408
3.36144900010876,0.00126819980639187
3.40041193270371,0.00124215299660352
3.43982648902292,0.00121285041530818
3.47969790388769,0.00119346752735158
3.52003147279668,0.00116853359964298
3.56083255262928,0.00114295374600653
3.60210656235707,0.00111762239332159
3.64385898376354,0.00109731874677344
3.68609536217216,0.00107403410456424
3.72882130718284,0.00105340106349475
3.772042493417,0.0010342159808419
3.81576466127125,0.00101530978480265
3.85999361767977,0.000995544529639619
3.90473523688556,0.000973816573999643
3.94999546122065,0.000955397728038275
3.99578030189527,0.000932783241055344
4.04209583979631,0.000917385129184627
4.08894822629486,0.00090171261422134
4.13634368406328,0.000878545751055757
4.18428850790158,0.000865051478074045
4.23278906557355,0.000847875894463677
4.28185179865241,0.000831894671262255
4.3314832233764,0.000815931217487275
4.38168993151419,0.000798841966147013
4.4324785912404,0.000779522131806637
4.48385594802119,0.00076823288005611
4.53582882551019,0.000752361205179488
4.58840412645476,0.000736454737483507
4.64158883361278,0.000719368237012809
4.69539001068006,0.000705428561679421
4.7498148032285,0.00069339117600717
4.80487043965513,0.000676713501464083
4.86056423214214,0.000664936241590024
4.91690357762803,0.000651533992036327
4.97389595879006,0.000640570983682733
5.03154894503805,0.00062569012220355
5.08987019351968,0.000610924452151611
5.14886745013749,0.00060011743611736
5.20854855057766,0.000587028109490337
5.26892142135067,0.000575470670062771
5.32999408084409,0.000564233820519043
5.3917746403875,0.000552141271779226
5.45427130532983,0.000542811444623229
5.51749237612913,0.000530277205932221
5.58144624945496,0.000522797935340257
5.64614141930367,0.000509802108176325
5.71158647812643,0.000499432990116845
5.7777901179705,0.000490432285226154
5.84476113163363,0.000481581019727864
5.91250841383188,0.000471691625592843
5.98104096238094,0.000459615441194533
6.05036787939122,0.000448585270528977
6.1204983724767,0.000441672604710504
6.19144175597784,0.000433322117263045
6.26320745219869,0.000422388491689109
6.33580499265825,0.00041609178450438
6.40924401935645,0.00040485894070602
6.48353428605472,0.000395809326677426
6.55868565957143,0.000387681337916796
6.63470812109235,0.000383247721348434
6.71161176749628,0.000373296239504963
6.78940681269611,0.000364627002739062
6.8681035889953,0.000359869497622038
6.94771254846024,0.000350046056636354
7.02824426430835,0.000341697498769641
7.10970943231244,0.000337318919221716
7.19211887222119,0.000328173653892021
7.27548352919623,0.000324216074703325
7.35981447526577,0.000316814440326049
7.44512291079514,0.00030846834439087
7.53142016597437,0.0003015572546955
7.618717702323,0.000294828624809573
7.7070271142123,0.000290545792302201
7.79636013040523,0.000283983738579406
7.88672861561415,0.00027740960961369
7.97814457207662,0.000272982403536443
8.0706201411495,0.000266086992179329
8.16416760492147,0.000262189028392443
8.25879938784427,0.000256711716633348
8.35452805838287,0.000248491534947818
8.45136633068472,0.000245982633371265
8.54932706626838,0.000238305715090094
8.64842327573172,0.000233786197441473
8.74866812047991,0.00022801532360913
8.85007491447343,0.000225927841999841
8.9526571259964,0.000220130888875233
9.05642837944529,0.000215513942540485
9.16140245713852,0.00021081452602512
9.26759330114688,0.000204813938468299
9.37501501514529,0.000202121715762365
9.48368186628592,0.000198545561915385
9.59360828709314,0.000192880919569705
9.7048088773803,0.000189585142565856
9.81729840618884,0.000184576308926558
9.93109181374979,0.00018217796323056
10.0462042134681,0.000178349821688068
10.16265089393,0.000174599309075551
10.2804473209331,0.000169690537887411
10.3996091395412,0.000165063851697242
10.5201521761616,0.000162071324143226
10.6420924406472,0.000159430770672345
10.7654461284232,0.000155895141807471
10.8902296226373,0.000152775043646872
11.0164594963366,0.00014882037726739
11.1441525146679,0.00014528496553055
11.2733256371049,0.000143352047667237
11.4039960197003,0.000139322885335024
11.5361810173648,0.00013679218167967
11.6698981861715,0.000134472944355732
11.8051652856881,0.000131114994047728
11.9420002813353,0.000127819285202181
12.0804213467733,0.000125621539694227
12.2204468663149,0.000123244438055818
12.3620954373677,0.000119449712712344
12.5053858729039,0.000117452178144785
12.650337203959,0.000115952955032687
12.7969686821594,0.000111526993307658
12.9452997822792,0.000109429416264103
13.0953502048267,0.000108340371875597
13.2471398786612,0.000104890397271415
13.4006889636395,0.000104106766199472
13.5560178532937,0.000100563523358084
13.7131471775395,9.91679972989328e-05
13.8720978054162,9.66002771269417e-05
14.0328908478587,9.36281026081448e-05
14.195547660501,9.29151284066052e-05
14.3600898465126,9.1210974494888e-05
14.5265392594678,8.920358360105e-05
14.6949180062482,8.75431731784174e-05
14.8652484499786,8.49612096797769e-05
15.0375532129974,8.39398661385012e-05
15.211855179861,8.13359940310833e-05
15.3881775003835,7.95711180679646e-05
15.5665435927106,7.73610621628947e-05
15.7469771464309,7.52344065803554e-05
15.9295021257212,7.36773290542622e-05
16.1141427725302,7.31447089740792e-05
16.3009236097974,7.06412231775621e-05
16.4898694447106,7.00411106719597e-05
16.6810053720006,6.83559226787857e-05
16.8743567772738,6.60186443120705e-05
17.0699493403841,6.50552724998947e-05
17.2678090388436,6.41679560078735e-05
17.4679621512725,6.20944460982515e-05
17.6704352608895,6.07740959557622e-05
17.8752552590424,6.04865991043325e-05
18.0824493487795,5.83900823871539e-05
18.2920450484629,5.78721044258983e-05
18.504070195423,5.61047131740373e-05
18.7185529496558,5.48596516882653e-05
18.935521797563,5.43359844861717e-05
19.1550055557353,5.32453355123121e-05
19.3770333747799,5.17881231208552e-05
19.6016347431919,5.01458781261911e-05
19.8288394912707,4.98866604694847e-05
20.0586777950823,4.83005851087006e-05
20.2911801804668,4.69352782364693e-05
20.5263775270925,4.58832111829319e-05
20.7643010725577,4.52181259936963e-05
21.0049824165392,4.50028702440069e-05
21.2484535249888,4.39503153398471e-05
21.4947467343798,4.2131558373313e-05
21.7438947560008,4.21822480302993e-05
21.9959306803007,4.02163674235883e-05
22.2508879812837,4.00849473434697e-05
22.5088005209546,3.92139107201496e-05
22.7697025538168,3.88303616143471e-05
23.0336287314213,3.76430118766919e-05
23.3006141069692,3.6831216825934e-05
23.5706941399673,3.63065824684551e-05
23.8439047009372,3.47877970513886e-05
24.1202820761801,3.45409865052759e-05
24.3998629725955,3.31039839246301e-05
24.6826845225569,3.26616506827239e-05
24.9687842888433,3.1917320579635e-05
25.2582002696278,3.18379659520475e-05
25.5509709035251,3.11323921504406e-05
25.8471350746956,3.07321320780061e-05
26.1467321180109,2.93527666894487e-05
26.4498018242772,2.89546606571861e-05
26.7563844455205,2.82353433113478e-05
27.0665207003324,2.80154535721454e-05
27.3802517792786,2.70083993842212e-05
27.6976193503689,2.7021634080846e-05
28.018665564592,2.5744508840453e-05
28.3434330615131,2.59251829509269e-05
28.6719649749377,2.52618122392251e-05
29.0043049386399,2.44559458917049e-05
29.3404970921579,2.4162363152285e-05
29.680586086656,2.4044678425373e-05
30.0246170908555,2.28189193738424e-05
30.3726357970331,2.29704169076797e-05
30.72468842709,2.22594230831535e-05
31.0808217386906,2.21709003835386e-05
31.4410830314726,2.14032763780984e-05
31.8055201533292,2.13786625839012e-05
32.1741815067637,2.07886190963785e-05
32.5471160553185,2.01193101436446e-05
32.9243733300777,1.98165222995793e-05
33.3060034362459,1.94404414793551e-05
33.6920570598027,1.85596644246248e-05
34.0825854742345,1.8399600721857e-05
34.4776405473446,1.84871605052226e-05
34.8772747481418,1.75348777193787e-05
35.2815411538088,1.75083378630647e-05
35.6904934567523,1.71037203174921e-05
36.1041859717334,1.66242084473413e-05
36.5226736430818,1.63443184142992e-05
36.946012051993,1.65158957480391e-05
37.3742574239106,1.58413830405242e-05
37.8074666359935,1.53258744191732e-05
38.24569722467,1.51627134475435e-05
38.6890073932798,1.47982072527302e-05
39.1374560198038,1.44085122159293e-05
39.5911026646846,1.41461621834687e-05
40.0500075787361,1.41436400501981e-05
40.5142317111465,1.38169166791443e-05
40.9838367175726,1.3973960429369e-05
41.4588849683291,1.3312756882403e-05
41.9394395566719,1.32940952705302e-05
42.4255643071778,1.26155876932883e-05
42.9173237842216,1.26595558172266e-05
43.4147833005509,1.21300469801652e-05
43.9180089259609,1.23423432629859e-05
44.4270674960688,1.19973750772304e-05
44.9420266211914,1.17275236674855e-05
45.462954695324,1.14983768597358e-05
45.9899209052244,1.12629292947669e-05
46.5229952396019,1.09621836209698e-05
47.0622484984128,1.11258819303291e-05
47.6077523022637,1.10573089784612e-05
48.1595791019235,1.06568419903029e-05
48.7178021879463,1.04098713195677e-05
49.2824957004051,1.01810924946802e-05
49.8537346387389,9.82967948189841e-06
50.4315948717136,9.76445169681548e-06
51.0161531474983,9.8119771628285e-06
51.6074871038591,9.78874434686311e-06
52.2056752784698,9.49900040886343e-06
52.8107971193433,9.28914824139669e-06
53.4229329953835,8.93838053167538e-06
54.0421642070592,8.7466383852675e-06
54.6685729972018,8.98669059603768e-06
55.302242561929,8.87545532119706e-06
55.9432570616938,8.6655606712972e-06
56.5917016324624,8.58921861675987e-06
57.2476623970218,8.34813995643389e-06
57.9112264764176,8.14217457832606e-06
58.5824820015254,8.14482562940808e-06
59.2615181247555,8.02309930232474e-06
59.9484250318941,7.92336944388463e-06
60.6432939540806,7.49802281489949e-06
61.3462171799251,7.33382860913539e-06
62.057288067765,7.51134396508037e-06
62.776601058065,7.18953280688027e-06
63.5042516859596,7.34501489835136e-06
64.2403365939419,7.11571704953274e-06
64.9849535446989,6.98760744495712e-06
65.7382014340959,6.97201822088351e-06
66.5001803043112,6.63558927211284e-06
67.2709913571234,6.8232621311126e-06
68.0507369673521,6.64832122911383e-06
68.839520696455,6.49632258385227e-06
69.6374473062822,6.30892488651029e-06
70.4446227729904,6.41997914594222e-06
71.2611543011175,6.33280392108928e-06
72.0871503378214,5.95643620998764e-06
72.9227205872831,5.966146905933e-06
73.7679760252773,5.84085229290677e-06
74.6230289139111,5.82384161402629e-06
75.4879928165343,5.760829828232e-06
76.3629826128224,5.86153885506751e-06
77.248114514034,5.56961594299888e-06
78.1435060784454,5.44051708553088e-06
79.0492762269642,5.62183467557543e-06
79.9655452589235,5.53260898149072e-06
80.8924348680594,5.3056872338122e-06
81.8300681586739,5.40222890837627e-06
82.7785696619847,5.21309046441798e-06
83.7380653526649,5.1658004878829e-06
84.708682665574,4.98109963503172e-06
85.6905505126835,5.03532541097702e-06
86.6837993001977,5.02707021601065e-06
87.6885609458743,4.97134062994533e-06
88.704968896544,4.869520066633e-06
89.7331581458352,4.71007016359106e-06
90.7732652521022,4.77407461545206e-06
91.8254283565628,4.70515101360397e-06
92.889787201645,4.75507440461819e-06
93.9664831495469,4.54386168887438e-06
95.0556592010119,4.59270135646286e-06
96.157460014321,4.49908084299341e-06
97.2720319245054,4.44621436343327e-06
98.3995229627823,4.30829260011741e-06
99.5400828762152,4.51524603674238e-06
100.693863147603,4.3386487937161e-06
101.861017015598,4.18945293442163e-06
103.041699495059,4.15792293052355e-06
104.23606739764,4.32361909251388e-06
105.444279352617,4.2059382860862e-06
106.666495827954,4.13350521536399e-06
107.902879151618,4.13880049594224e-06
109.153593533139,3.9802207183753e-06
110.418805085416,3.92395569746752e-06
111.698681846782,3.95485708704219e-06
112.993393803322,4.05090645579351e-06
114.303112911448,3.91869753490559e-06
115.628013120738,4.00899018448221e-06
116.968270397038,4.00093522797087e-06
118.324062745838,3.81419703059964e-06
119.695570235904,3.84127512567566e-06
121.082975023204,3.73000881744466e-06
122.486461375093,3.82697651063878e-06
123.906215694792,3.75969145762295e-06
125.34242654614,3.61574053905078e-06
126.795284678643,3.6799447871584e-06
128.264983052806,3.55612326560886e-06
129.751716865759,3.71588992041133e-06
131.255683577184,3.51876563043621e-06
132.777082935543,3.62158415292703e-06
134.316117004602,3.57972666823274e-06
135.872990190271,3.58082283361708e-06
137.447909267754,3.58172239349487e-06
139.041083409007,3.52496902413976e-06
140.652724210524,3.54962587647086e-06
142.283045721435,3.36502968420798e-06
143.932264471941,3.47602502729911e-06
145.600599502065,3.3711226772158e-06
147.28827239075,3.32137528106368e-06
148.995507285286,3.37535289769745e-06
150.722530931076,3.3818934137253e-06
152.469572701757,3.36393277045026e-06
154.236864629663,3.3304568779883e-06
156.024641436637,3.27575303689656e-06
157.833140565212,3.36216922368934e-06
159.662602210143,3.18612822086796e-06
161.513269350309,3.23845178089784e-06
163.385387780986,3.27593779529958e-06
165.27920614649,3.21611348617639e-06
167.194975973199,3.14436495937647e-06
169.132951702965,3.12165451221196e-06
171.093390726902,3.19292235310661e-06
173.076553419573,3.22605587260149e-06
175.082703173572,3.07091691502162e-06
177.112106434509,3.06113465260283e-06
179.16503273639,3.17933382047639e-06
181.241754737424,3.0753659385118e-06
183.342548256229,3.03183746248633e-06
185.46769230847,3.14182437864213e-06
187.617469143912,3.02234013731293e-06
189.79216428391,3.05239625503573e-06
191.992066559328,2.98092966118253e-06
194.217468148903,2.9896980897366e-06
196.468664618045,2.95509085404392e-06
198.745954958098,3.02297393688333e-06
201.04964162605,3.043348367993e-06
203.380030584698,2.98833565237268e-06
205.737431343291,2.96464785583945e-06
208.122156998634,2.91788607953354e-06
210.534524276671,2.91499728165763e-06
212.974853574552,2.87678764997984e-06
215.443469003188,2.96885033189095e-06
217.940698430296,2.95195094126754e-06
220.466873523941,2.96685276007049e-06
223.022329796594,2.87310041935319e-06
225.607406649686,2.90828449869451e-06
228.22244741869,2.9063646305716e-06
230.867799418717,2.9429037681451e-06
233.543813990648,2.82369629023373e-06
236.250846547795,2.84013079968926e-06
238.989256623105,2.89720767513869e-06
241.759407916913,2.88368427786763e-06
244.561668345245,2.80044364685213e-06
247.396410088681,2.85999963417651e-06
250.264009641792,2.79938038953693e-06
253.164847863136,2.79935547561055e-06
256.099310025846,2.79719981096448e-06
259.067785868801,2.82782891958557e-06
262.070669648385,2.80035753394055e-06
265.108360190854,2.83078611434585e-06
268.181260945302,2.79725075756851e-06
271.289780037247,2.78531371151393e-06
274.434330322837,2.75478693516792e-06
277.61532944368,2.75406832476238e-06
280.833199882317,2.81921385149523e-06
284.08836901833,2.75920260275561e-06
287.381269185107,2.78851790135408e-06
290.712337727258,2.79138058642402e-06
294.082017058706,2.74146617731884e-06
297.490754721444,2.70218012137821e-06
300.939003444972,2.70698938707985e-06
304.42722120643,2.69122403528266e-06
307.955871291423,2.75315306657541e-06
311.525422355549,2.70731246920866e-06
315.136348486648,2.71718351082653e-06
318.789129267765,2.74900953100763e-06
322.484249840844,2.75162413082327e-06
326.222200971167,2.75158700366378e-06
330.003479112529,2.6719496060779e-06
333.828586473176,2.68163305806802e-06
337.698031082509,2.67578420379768e-06
341.612326858553,2.7022082332407e-06
345.571993676214,2.71379092291123e-06
349.577557436328,2.72986143039763e-06
353.629550135504,2.66870998977944e-06
357.728509936787,2.68733624575658e-06
361.874981241128,2.67755203451726e-06
366.06951475969,2.6782851302343e-06
370.312667586993,2.63757625113665e-06
374.605003274899,2.6359415146432e-06
378.947091907467,2.66553485215699e-06
383.33951017666,2.63567300287732e-06
387.782841458946,2.65225060188125e-06
392.277675892772,2.66818300746664e-06
396.824610456948,2.69146013423937e-06
401.424249049932,2.63724571601955e-06
406.077202570037,2.63253312377386e-06
410.784088996565,2.63645699259102e-06
415.545533471888,2.66833896752808e-06
420.362168384471,2.65972601043872e-06
425.234633452868,2.67003839742475e-06
430.16357581068,2.66944939255678e-06
435.149650092505,2.61710126976156e-06
440.193518520887,2.65595378195758e-06
445.295850994266,2.64811478319171e-06
450.457325175946,2.63900046183635e-06
455.678626584106,2.65914928378514e-06
460.960448682843,2.65385739618924e-06
466.303492974273,2.62308368379378e-06
471.708469091702,2.6149838380289e-06
477.176094893875,2.59737471530767e-06
482.707096560318,2.63872156758785e-06
488.302208687788,2.62172102965349e-06
493.962174387832,2.59305163978046e-06
499.687745385488,2.63032483181226e-06
505.479682119124,2.63523794839663e-06
511.338753841433,2.60161679018074e-06
517.265738721602,2.62627777138018e-06
523.261423948666,2.61746161430884e-06
529.326605836056,2.58643775219119e-06
535.462089927361,2.62844249642411e-06
541.668691103315,2.61377111684519e-06
547.947233690029,2.61395022949513e-06
554.298551568467,2.62905114074533e-06
560.723488285203,2.58731949051856e-06
567.222897164454,2.61808857788381e-06
573.797641421413,2.6240806336647e-06
580.448594276898,2.59321672750768e-06
587.176639073326,2.6067036249091e-06
593.982669392036,2.57563897220713e-06
600.867589171969,2.58700450505646e-06
607.832312829723,2.57921241881626e-06
614.877765381002,2.60853918616003e-06
622.004882563471,2.57942171553321e-06
629.214610961034,2.57039831553946e-06
636.507908129557,2.58740813649971e-06
643.885742724042,2.59020114499813e-06
651.34909462728,2.60577137604426e-06
658.898955079995,2.59849906751701e-06
666.536326812491,2.57063491126988e-06
674.262224177834,2.58640754004089e-06
682.077673286569,2.57477026630778e-06
689.983712143002,2.57114360167365e-06
697.981390783066,2.59626154923305e-06
706.071771413777,2.57397183474227e-06
714.255928554313,2.57860699492675e-06
722.534949178721,2.58629233420832e-06
730.909932860291,2.59955660447974e-06
739.381991917587,2.56239931193414e-06
747.952251562182,2.56421226963376e-06
756.621850048105,2.563036045403e-06
765.391938823015,2.57386436921807e-06
774.263682681127,2.56693772844227e-06
783.23825991792,2.56471580207572e-06
792.316862486625,2.57551689653388e-06
801.50069615654,2.56198117619715e-06
810.790980673169,2.5698696620408e-06
820.18894992022,2.56838877346013e-06
829.695852083491,2.57622792014392e-06
839.312949816636,2.56461335410311e-06
849.041520408875,2.55866858757283e-06
858.882855954625,2.56304001360882e-06
868.838263525118,2.57497146469945e-06
878.909065341995,2.57293661013763e-06
889.096598952916,2.55641112324499e-06
899.402217409204,2.56437786399317e-06
909.827289445556,2.57015968795909e-06
920.373199661822,2.55777306785267e-06
931.041348706908,2.55613956210533e-06
941.833153464795,2.58067451902427e-06
952.750047242729,2.57145691487506e-06
963.793479961579,2.57864385963031e-06
974.964918348409,2.56802185444217e-06
986.265846131282,2.55968559914317e-06
997.69776423632,2.58205529778361e-06
1009.26219098705,2.55744181588723e-06
1020.96066230605,2.57585972030861e-06
1032.79473191895,2.5608991886442e-06
1044.76597156081,2.56786903290779e-06
1056.87597118481,2.5791657956248e-06
1069.12633917348,2.55605328530302e-06
1081.51870255229,2.56250631771756e-06
1094.05470720574,2.56314043328999e-06
1106.73601809597,2.55949720755042e-06
1119.56431948388,2.56425737110115e-06
1132.54131515281,2.552575263561e-06
1145.66872863487,2.55312823939425e-06
1158.94830343981,2.5600389012756e-06
1172.3818032866,2.5557417394469e-06
1185.97101233767,2.55176888321868e-06
1199.71773543589,2.56370922167712e-06
1213.62379834424,2.55702161720481e-06
1227.69104798836,2.56843085717641e-06
1241.92135270178,2.55132911752778e-06
1256.31660247412,2.55500854866837e-06
1270.87870920206,2.55527071884339e-06
1285.6096069433,2.55196196057313e-06
1300.51125217341,2.55084531979521e-06
1315.58562404571,2.56377195686789e-06
1330.83472465408,2.5527683763825e-06
1346.26057929891,2.56270868735151e-06
1361.86523675608,2.56616027168355e-06
1377.65076954905,2.55718025649611e-06
1393.61927422414,2.56316877264018e-06
1409.77287162897,2.55100141200351e-06
1426.11370719413,2.55177417489129e-06
1442.64395121816,2.56673499902521e-06
1459.36579915576,2.55724803258273e-06
1476.28147190939,2.55509814394902e-06
1493.39321612425,2.55228146272947e-06
1510.70330448666,2.56368943178041e-06
1528.21403602587,2.55319690534494e-06
1545.92773641948,2.56583938891718e-06
1563.84675830225,2.55137765011251e-06
1581.9734815786,2.55930447735345e-06
1600.3103137387,2.55249965391352e-06
1618.8596901782,2.56587323794301e-06
1637.62407452169,2.56332494044525e-06
1656.60595894992,2.55249308058211e-06
1675.80786453077,2.55798009524327e-06
1695.23234155412,2.5548558334137e-06
1714.88196987054,2.55420826552061e-06
1734.75935923393,2.55230552116972e-06
1754.86714964815,2.56310468130507e-06
1775.20801171764,2.55126671640702e-06
1795.7846470021,2.55117956188022e-06
1816.59978837533,2.56385073074189e-06
1837.65620038817,2.5563093118626e-06
1858.95667963569,2.55208172479839e-06
1880.50405512858,2.55142048768632e-06
1902.30118866895,2.55614591179539e-06
1924.35097523033,2.55654618189742e-06
1946.65634334226,2.55466500217033e-06
1969.22025547917,2.55366602455792e-06
1992.04570845387,2.55552696961288e-06
2015.13573381556,2.55024541197183e-06
2038.49339825246,2.56077410327651e-06
2062.12180399914,2.55047801438495e-06
2086.0240892485,2.55557882839634e-06
2110.2034285686,2.55141796359352e-06
2134.66303332425,2.5577883517166e-06
2159.40615210357,2.55699599140837e-06
2184.43607114943,2.55538141442994e-06
2209.7561147959,2.55850049393089e-06
2235.3696459098,2.55321058965378e-06
2261.28006633728,2.55490775113261e-06
2287.4908173557,2.55047748528998e-06
2314.00538013065,2.55305006460656e-06
2340.82727617829,2.55125003838672e-06
2367.96006783308,2.55487521264316e-06
2395.40735872088,2.55379477918493e-06
2423.1727942376,2.55630354841485e-06
2451.26006203334,2.5547081255191e-06
2479.67289250216,2.55219613539854e-06
2508.41505927754,2.55933575340107e-06
2537.49037973357,2.5561417650994e-06
2566.90271549195,2.55076921271646e-06
2596.65597293487,2.55834477547535e-06
2626.75410372384,2.55429225764391e-06
2657.20110532451,2.55270924775745e-06
2688.00102153761,2.55110898852689e-06
2719.15794303602,2.5510982181823e-06
2750.67600790807,2.55202423048458e-06
2782.55940220713,2.55138023310275e-06
2814.81236050758,2.55847920116538e-06
2847.43916646725,2.55778703258665e-06
2880.4441533963,2.55134457621935e-06
2913.83170483279,2.55437250816677e-06
2947.60625512486,2.55110771272769e-06
2981.77229001967,2.55114944776887e-06
3016.3343472592,2.5553870900281e-06
3051.29701718287,2.55140731236157e-06
3086.66494333727,2.55283316081188e-06
3122.44282309286,2.5542976368865e-06
3158.63540826782,2.55142122659978e-06
3195.24750575921,2.55132073512732e-06
3232.28397818138,2.55436111544563e-06
3269.74974451177,2.55147218114613e-06
3307.64978074424,2.55528678167331e-06
3345.98912054997,2.55151752744111e-06
3384.77285594598,2.55145178299438e-06
3424.00613797143,2.55762309525561e-06
3463.69417737173,2.5522042355215e-06
3503.84224529068,2.55378532211841e-06
3544.45567397044,2.5541686741436e-06
3585.53985745982,2.5562024926814e-06
3627.10025233065,2.55294806084175e-06
3669.14237840249,2.55175519864212e-06
3711.67181947577,2.55489629813479e-06
3754.69422407334,2.55263383473624e-06
3798.21530619074,2.55173843659086e-06
3842.24084605506,2.55554445195034e-06
3886.77669089267,2.55502586761423e-06
3931.82875570577,2.55596365697989e-06
3977.40302405804,2.55372962224687e-06
4023.50554886929,2.55448763484751e-06
4070.14245321944,2.55262744723516e-06
4117.31993116168,2.55186929869239e-06
4165.04424854518,2.55185062606303e-06
4213.32174384729,2.55201460466467e-06
4262.15882901532,2.55207861324446e-06
4311.56199031823,2.55602307698081e-06
4361.53778920801,2.55217677280092e-06
4412.09286319119,2.55217334395526e-06
4463.2339267104,2.55323575350459e-06
4514.9677720361,2.55693504683359e-06
4567.30127016875,2.55220999830749e-06
4620.24137175131,2.55525780561129e-06
4673.79510799246,2.55211959107086e-06
4727.96959160039,2.55830020074049e-06
4782.77201772749,2.55340469580848e-06
4838.20966492596,2.55475878197742e-06
4894.28989611453,2.55437769626209e-06
4951.02015955635,2.55217570688298e-06
5008.40798984821,2.55219889044005e-06
5066.46100892127,2.55339578220296e-06
5125.18692705333,2.55609691214243e-06
5184.59354389291,2.55221029810821e-06
5244.68874949512,2.55229451020916e-06
5305.48052536957,2.5548518402331e-06
5366.97694554048,2.55264539282495e-06
5429.18617761894,2.55344168505726e-06
5492.11648388779,2.55274254233318e-06
5555.77622239888,2.55300381031718e-06
5620.17384808319,2.55231634084252e-06
5685.31791387375,2.55234731851405e-06
5751.21707184161,2.55235133466671e-06
5817.88007434494,2.55448670082106e-06
5885.31577519145,2.55237927837491e-06
5953.53313081437,2.55252796607585e-06
6022.54120146193,2.55283131073956e-06
6092.34915240071,2.5548904782856e-06
6162.96625513294,2.55243602686458e-06
6234.40188862786,2.55606023281955e-06
6306.66554056741,2.55296085921505e-06
6379.76680860628,2.55258267847805e-06
6453.7154016467,2.55273037824134e-06
6528.52114112785,2.55293822244954e-06
6604.19396233031,2.55260514400531e-06
6680.74391569562,2.55305803874313e-06
6758.18116816111,2.55302279874687e-06
6836.51600451024,2.55503776993769e-06
6915.75882873853,2.55405428958638e-06
6995.92016543537,2.55261056781856e-06
7077.01066118189,2.55261475217201e-06
7159.04108596489,2.55317204330753e-06
7242.02233460732,2.55560224920873e-06
7325.96542821523,2.5527823158608e-06
7410.88151564157,2.55690924049323e-06
7496.78187496688,2.55707937275691e-06
7583.67791499719,2.55280020709175e-06
7671.5811767793,2.55440082049136e-06
7760.50333513357,2.55294234061962e-06
7850.45620020451,2.55280498029031e-06
7941.45171902934,2.55276562664561e-06
8033.50197712473,2.55338335338117e-06
8126.61920009195,2.55719424216132e-06
8220.81575524054,2.55276651153176e-06
8316.10415323096,2.5573679167498e-06
8412.49704973612,2.55381155524689e-06
8510.00724712225,2.5529656230758e-06
8608.64769614924,2.5529941098531e-06
8708.43149769072,2.55349698684079e-06
8809.37190447399,2.55533251875433e-06
8911.4823228402,2.55305368115633e-06
9014.77631452492,2.55317782659364e-06
9119.2675984593,2.55377381605379e-06
9224.97005259217,2.55493772602521e-06
9331.89771573324,2.55360474743768e-06
9440.0647894176,2.55506538278481e-06
9549.48563979197,2.55303975550903e-06
9660.17479952265,2.55421710610161e-06
9772.14696972573,2.55308846387693e-06
9885.41702191957,2.55462048654986e-06
10000,2.5530950019503e-06


==> tikzfigs/data/p_64_0.dat <==
0.1,0.985246233656648
0.101159111222383,0.985072130879483
0.102331657833024,0.984894848247118
0.103517795563018,0.984714311245231
0.104717681948552,0.984532925486563
0.105931476351837,0.984350677366798
0.107159339982267,0.984165026804093
0.108401435917833,0.983975892243691
0.109657929126781,0.98378319009103
0.110928986489522,0.98359201302159
0.112214776820798,0.983394570590999
0.1135154708921,0.983195972574281
0.114831241454351,0.982996191182007
0.11616226326085,0.98278984733143
0.117508713090481,0.982584867780362
0.11887076977119,0.982375847125268
0.120248614203741,0.982162683972951
0.121642429385737,0.981948033082704
0.123052400435926,0.981729071023562
0.124478714618791,0.981508488648759
0.125921561369415,0.981283414912801
0.127381132318648,0.981056575811077
0.128857621318552,0.980825052756424
0.130351224468151,0.98059160580461
0.131862140139475,0.980353268967521
0.133390569003906,0.980112835140207
0.134936714058831,0.979867291148132
0.136500780654601,0.97961946135535
0.138082976521809,0.979369263962781
0.139683511798874,0.979113615314242
0.141302599059953,0.978852368362289
0.142940453343176,0.978588405374474
0.144597292179202,0.978321624718024
0.146273335620113,0.978048850832064
0.14796880626864,0.977854701306209
0.149683929307726,0.977604242330967
0.151418932530435,0.977352086068958
0.153174046370208,0.977098153951777
0.154949503931463,0.976838606320235
0.156745541020559,0.976577059096514
0.158562396177114,0.97631341479189
0.160400310705682,0.976043744953115
0.162259528707809,0.975767870925339
0.164140297114447,0.975493343598462
0.166042865718753,0.975212323717714
0.167967487209265,0.974928522288509
0.169914417203463,0.974637867960634
0.171883914281715,0.974344096963965
0.173876240021625,0.974047047663042
0.175891659032773,0.973742566471379
0.177930438991858,0.973434418723059
0.179992850678248,0.973122412111198
0.182079168009946,0.972806342191645
0.184189668079971,0.972481950944945
0.186324631193156,0.972153024261886
0.18848434090338,0.971819321358311
0.190669084051225,0.971476512119432
0.192879150802078,0.971128383593324
0.195114834684662,0.970774654093166
0.197376432630026,0.970020102569764
0.199664245010979,0.969632804264072
0.201978575681988,0.969234333111465
0.204319732019527,0.968828224961382
0.206688024962908,0.96841410229127
0.209083769055575,0.968075235921573
0.21150728248688,0.968173815464821
0.213958887134342,0.967867872927158
0.216438908606402,0.96756568877257
0.218947676285662,0.967255747777993
0.221485523372636,0.966887191037972
0.224052786930002,0.966600080843361
0.226649807927369,0.966311181833921
0.229276931286565,0.966020269120122
0.231934505927443,0.965720917360481
0.234622884814226,0.965425210796105
0.237342425002387,0.965120487570602
0.240093487686065,0.964818865300819
0.242876438246045,0.964507572939518
0.245691646298279,0.964198742714815
0.24853948574298,0.963879505955409
0.25142033481428,0.963555718007484
0.254334576130465,0.963233239222712
0.257282596744793,0.962333282988594
0.260264788196901,0.96200267948042
0.263281546564802,0.961663158428241
0.266333272517498,0.961321018097117
0.269420371368188,0.960982639221525
0.272543253128103,0.96064111042397
0.275702332560958,0.960289408101763
0.278898029238044,0.959940553417047
0.282130767593947,0.959587489343064
0.285400976982924,0.959229807492965
0.288709091735924,0.958867069935768
0.292055551218275,0.958505563612158
0.295440799888038,0.95813128009371
0.298865287355038,0.957757194248165
0.302329468440578,0.957375971135756
0.305833803237843,0.956986994305986
0.309378757173014,0.956589608419194
0.312964801067075,0.956183117669566
0.316592411198352,0.955773505025245
0.320262069365765,0.955612103907024
0.32397426295282,0.955201968499447
0.327729484992338,0.954772798048228
0.331528234231942,0.954337081233921
0.335371015200293,0.953887046847692
0.339258338274099,0.953428220424114
0.343190719745904,0.952952762862406
0.347168681892656,0.952459460448078
0.351192753045073,0.951947038120565
0.355263467657814,0.951426961206397
0.359381366380463,0.950878430123275
0.363546996129332,0.950312688550531
0.367760910160103,0.949721767143257
0.372023668141307,0.949110138642633
0.376335836228653,0.948469809675547
0.380697987140229,0.947804912175164
0.385110700232557,0.947107443678501
0.38957456157755,0.946381164351359
0.394090164040345,0.945623695813485
0.398658107358044,0.944821546097693
0.403278998219371,0.943988970589816
0.407953450345245,0.943112395798956
0.412682084570295,0.942194505086057
0.417465528925314,0.940927221135965
0.422304418720667,0.940183614773513
0.427199396630678,0.93940603723805
0.432151112778976,0.938591598156183
0.43716022482485,0.937731071636565
0.44222739805059,0.936827820613274
0.447353305449847,0.935872700931064
0.452538627817017,0.939510670887406
0.457784053837662,0.939178314295174
0.463090280179974,0.938847568436931
0.468458011587305,0.938516712704675
0.473887960971765,0.938183848851625
0.479380849508911,0.937837296478323
0.484937406733524,0.936631917331753
0.490558370636505,0.936412172305228
0.496244487762892,0.936184091795527
0.501996513311008,0.935955977993147
0.507815211232767,0.935735663389694
0.513701354335134,0.935499457114382
0.519655724382766,0.9352649733242
0.525679112201842,0.935008328375123
0.531772317785097,0.934746202031457
0.53793615039807,0.934464428822705
0.544171428686589,0.934158762130011
0.550478980785497,0.933824650320156
0.556859644428641,0.933457231178942
0.563314267060135,0.933060520097034
0.569843705946914,0.932610436604132
0.576448828292588,0.932128093506504
0.583130511352622,0.93158034528293
0.58988964255085,0.930969690336123
0.596727119597331,0.930297354266254
0.603643850607587,0.929555389347384
0.610640754223204,0.928728002341007
0.617718759733849,0.927807404104801
0.624878807200689,0.926785528373039
0.632121847581245,0.925666972533282
0.639448842855694,0.926133743306976
0.646860766154633,0.925554420491863
0.654358601888323,0.924903755263816
0.661943345877439,0.92417236731093
0.669616005485322,0.923342449117819
0.677377599751775,0.922404853934256
0.685229159528406,0.921364707744191
0.693171727615541,0.920196212526605
0.701206358900718,0.918895818562738
0.7093341204988,0.923501468486878
0.717556091893693,0.922975775848285
0.725873365081725,0.922332434100777
0.734287044716676,0.921566892790946
0.742798248256492,0.920672365053509
0.751408106111697,0.920369446448187
0.760117761795533,0.920237001277393
0.768928372075831,0.920031613908706
0.777841107128649,0.919739078751598
0.786857150693685,0.919344463313236
0.795977700231498,0.918841758454885
0.805203967082548,0.918195084644668
0.814537176628074,0.917406355061994
0.823978568452852,0.916448649587209
0.833529396509819,0.915311847766458
0.843190929286626,0.913962157287974
0.852964449974102,0.912395888570114
0.862851256636689,0.910592778476388
0.872852662384838,0.908521955131856
0.882969995549409,0.906180378968729
0.893204599858097,0.90353778451884
0.903557834613893,0.900575764741191
0.914031074875623,0.905734147995841
0.924625711640574,0.909846762113106
0.935343152029238,0.911182333826633
0.9461848194722,0.911301354260137
0.957152153899186,0.911335267544279
0.968246611930312,0.911242495560505
0.979469667069539,0.911014843844895
0.99082280990038,0.910595281293678
1.00230754828387,0.910210622519915
1.01392540755882,0.910040708589161
1.02567793074442,0.909635664893496
1.03756667874519,0.908966996096064
1.04959323055823,0.908002189226133
1.061759183483,0.906688287940209
1.07406615333343,0.904982690602678
1.08651577465254,0.902843090880617
1.0991097009295,0.900227952199491
1.11184960481927,0.897101273658516
1.12473717836475,0.899582454500262
1.13777413322149,0.899389155652771
1.15096220088503,0.899105918330195
1.16430313292088,0.898753762970964
1.17779870119712,0.898354444430117
1.19145069811978,0.897917211194013
1.20526093687084,0.897418732896824
1.21923125164911,0.896967814446543
1.23336349791378,0.896505495143891
1.24765955263087,0.896039976011346
1.26212131452255,0.895562553510257
1.27675070431927,0.89510587571039
1.29154966501488,0.894637632164107
1.30652016212472,0.894195797162436
1.32166418394661,0.893695933690577
1.33698374182495,0.893227010998105
1.35248087041788,0.892626148549715
1.36815762796747,0.892028561702674
1.38401609657313,0.891431858757485
1.4000583824681,0.890815911857625
1.4162866162992,0.890177548756915
1.43270295340983,0.889526471588134
1.44930957412622,0.888861387608459
1.46610868404698,0.888181493649737
1.4831025143361,0.887474325227484
1.50029332201922,0.886763514464802
1.51768339028341,0.886024866599801
1.53527502878042,0.885270229428638
1.55307057393346,0.884511664202884
1.57107238924745,0.883736912749997
1.58928286562298,0.882945740290474
1.60770442167382,0.882137832205437
1.62633950404819,0.881312784402177
1.64519058775366,0.880495113916958
1.6642601764859,0.879646898352846
1.6835508029612,0.878805181882674
1.70306502925284,0.877944204327723
1.72280544713139,0.877063168018582
1.74277467840892,0.876186907519052
1.76297537528721,0.875302087231922
1.78341022071001,0.874395140837664
1.80408192871938,0.873491386079228
1.82499324481615,0.872577487870105
1.84614694632455,0.87165314485834
1.86754584276108,0.870731451297003
1.88919277620767,0.869799392912758
1.91109062168914,0.868857279364902
1.93324228755505,0.867919095836622
1.95565071586595,0.866985872636439
1.97831888278416,0.866058911338734
2.00124979896904,0.865126143202226
2.0244465099768,0.864202857087726
2.04791209666509,0.863304824004108
2.07164967560207,0.862406715053267
2.09566239948043,0.861538379099348
2.11995345753607,0.860702265632863
2.14452607597167,0.859872577636878
2.16938351838518,0.859079300668727
2.19452908620331,0.858324241648631
2.21996611911995,0.857608742005248
2.24569799553977,0.856919154136189
2.27172813302691,0.856284152373608
2.29805998875885,0.855673996926431
2.32469705998565,0.855115757922011
2.35164288449435,0.854577245971742
2.37890104107889,0.854098192432363
2.40647515001542,0.853628985290111
2.43436887354311,0.853207103147924
2.46258591635055,0.852779866612981
2.49113002606779,0.852382489400073
2.52000499376409,0.851989531779305
2.54921465445142,0.851589385665705
2.5787628875938,0.851154516268169
2.60865361762255,0.850702136674024
2.63889081445751,0.850219170550911
2.66947849403432,0.849677449222162
2.70042071883777,0.849079701039862
2.73172159844138,0.848399153079888
2.76338529005317,0.847640891623766
2.79541599906786,0.846796522135738
2.82781797962534,0.845875154261803
2.86059553517574,0.844842102008582
2.89375301905095,0.843742459771103
2.92729483504282,0.842531296045114
2.96122543798803,0.841243943734412
2.99554933435981,0.839887550574251
3.0302710828664,0.838471818974098
3.06539529505653,0.837008709946695
3.10092663593193,0.835512040836053
3.13686982456688,0.834013102791428
3.17322963473498,0.832511945883321
3.21001089554317,0.831040984257336
3.24721849207313,0.829599569570027
3.28485736603004,0.828234998333711
3.32293251639897,0.826926594806361
3.36144900010876,0.825717201747763
3.40041193270371,0.824596259218961
3.43982648902292,0.823565696612265
3.47969790388769,0.822657185998692
3.52003147279668,0.821829358894009
3.56083255262928,0.82109064185708
3.60210656235707,0.820420265420748
3.64385898376354,0.819816788378518
3.68609536217216,0.819238561165359
3.72882130718284,0.818676181572175
3.772042493417,0.818101360524425
3.81576466127125,0.817485717728569
3.85999361767977,0.816802284606739
3.90473523688556,0.816027018740431
3.94999546122065,0.815157981155026
3.99578030189527,0.814163349092543
4.04209583979631,0.813071150502325
4.08894822629486,0.811863136542424
4.13634368406328,0.810527977002749
4.18428850790158,0.809132939127505
4.23278906557355,0.807661515608146
4.28185179865241,0.806155817719118
4.3314832233764,0.804643000899045
4.38168993151419,0.803151285296035
4.4324785912404,0.80170783251385
4.48385594802119,0.800373823566624
4.53582882551019,0.799130997658753
4.58840412645476,0.79800951230412
4.64158883361278,0.797012211856227
4.69539001068006,0.796151172214854
4.7498148032285,0.795409537427352
4.80487043965513,0.794741494392027
4.86056423214214,0.794150227128785
4.91690357762803,0.793575121990052
4.97389595879006,0.792990538591686
5.03154894503805,0.792332204180234
5.08987019351968,0.791578286042157
5.14886745013749,0.790714599765766
5.20854855057766,0.789698926807485
5.26892142135067,0.78854133400455
5.32999408084409,0.787247228802376
5.3917746403875,0.785836844036868
5.45427130532983,0.78436363252107
5.51749237612913,0.782852317492965
5.58144624945496,0.781393806913875
5.64614141930367,0.780001084536776
5.71158647812643,0.778762968423366
5.7777901179705,0.777718477065571
5.84476113163363,0.776890830733241
5.91250841383188,0.77628246804253
5.98104096238094,0.775871426459171
6.05036787939122,0.775630432133269
6.1204983724767,0.77550732971095
6.19144175597784,0.77538692596773
6.26320745219869,0.77515994481802
6.33580499265825,0.774753968118358
6.40924401935645,0.774018914850265
6.48353428605472,0.772907255646564
6.55868565957143,0.771359242001316
6.63470812109235,0.769375099676277
6.71161176749628,0.766935054948974
6.78940681269611,0.764149419537547
6.8681035889953,0.761148911315143
6.94771254846024,0.758032887016521
7.02824426430835,0.755009782748676
7.10970943231244,0.752275687794444
7.19211887222119,0.749953788608671
7.27548352919623,0.74825448198723
7.35981447526577,0.747237766288503
7.44512291079514,0.746975214015293
7.53142016597437,0.747470894315382
7.618717702323,0.748630236036911
7.7070271142123,0.750302879150512
7.79636013040523,0.752221580302173
7.88672861561415,0.754109448394352
7.97814457207662,0.755662587238377
8.0706201411495,0.75654097322382
8.16416760492147,0.756521830974663
8.25879938784427,0.755399531935501
8.35452805838287,0.75310164584132
8.45136633068472,0.749746103732808
8.54932706626838,0.745426914452857
8.64842327573172,0.740474301561469
8.74866812047991,0.735194466472162
8.85007491447343,0.730003276968424
8.9526571259964,0.725225434937689
9.05642837944529,0.72125449513029
9.16140245713852,0.718376122261818
9.26759330114688,0.716786710825352
9.37501501514529,0.716616819558836
9.48368186628592,0.717788323857695
9.59360828709314,0.720102357843921
9.7048088773803,0.723266748603757
9.81729840618884,0.726795077772282
9.93109181374979,0.730195657279701
10.0462042134681,0.732892327826199
10.16265089393,0.734418356477517
10.2804473209331,0.734419659353931
10.3996091395412,0.732754872531596
10.5201521761616,0.729490018219126
10.6420924406472,0.724857719660566
10.7654461284232,0.719240827018073
10.8902296226373,0.713145124305473
11.0164594963366,0.707091439948765
11.1441525146679,0.7016139641075
11.2733256371049,0.697185274337952
11.4039960197003,0.694118827089855
11.5361810173648,0.69266559691819
11.6698981861715,0.692851474127396
11.8051652856881,0.694513858030128
11.9420002813353,0.697328096365193
12.0804213467733,0.700803560178543
12.2204468663149,0.704308293048826
12.3620954373677,0.707174437349029
12.5053858729039,0.708848847032759
12.650337203959,0.708883048836916
12.7969686821594,0.707028050860873
12.9452997822792,0.703396601048126
13.0953502048267,0.698254716881559
13.2471398786612,0.692020957526845
13.4006889636395,0.685340788337599
13.5560178532937,0.678761469822954
13.7131471775395,0.672952579309795
13.8720978054162,0.668389598206605
14.0328908478587,0.665477105920948
14.195547660501,0.664477674058765
14.3600898465126,0.665364606843545
14.5265392594678,0.667947981346751
14.6949180062482,0.671817937940384
14.8652484499786,0.676345494756653
15.0375532129974,0.680829917708895
15.211855179861,0.684454471365755
15.3881775003835,0.686573442425793
15.5665435927106,0.686683293677927
15.7469771464309,0.684583834698813
15.9295021257212,0.680370452313437
16.1141427725302,0.674400828760548
16.3009236097974,0.667164605205356
16.4898694447106,0.659388656077775
16.6810053720006,0.651712806920422
16.8743567772738,0.644808948171422
17.0699493403841,0.639294029649272
17.2678090388436,0.635586347993114
17.4679621512725,0.63392990586678
17.6704352608895,0.634425303069984
17.8752552590424,0.636914954040737
18.0824493487795,0.640950801759878
18.2920450484629,0.64599672596931
18.504070195423,0.651237055405031
18.7185529496558,0.655875543289099
18.935521797563,0.659129999932878
19.1550055557353,0.660352605598422
19.3770333747799,0.659186234177276
19.6016347431919,0.655577808907776
19.8288394912707,0.649797004655726
20.0586777950823,0.64224541832076
20.2911801804668,0.633577933665386
20.5263775270925,0.624494931336174
20.7643010725577,0.615707322088371
21.0049824165392,0.607883304245051
21.2484535249888,0.601569653046354
21.4947467343798,0.597226110808095
21.7438947560008,0.595226730651828
21.9959306803007,0.595598349698014
22.2508879812837,0.598369201936509
22.5088005209546,0.603191412497484
22.7697025538168,0.609604974152964
23.0336287314213,0.616897259933551
23.3006141069692,0.624279280131891
23.5706941399673,0.630873279652488
23.8439047009372,0.635820465863637
24.1202820761801,0.638524979962204
24.3998629725955,0.638516700785984
24.6826845225569,0.635755352673581
24.9687842888433,0.630379636160568
25.2582002696278,0.622821576373682
25.5509709035251,0.613589752239632
25.8471350746956,0.60334596487875
26.1467321180109,0.592697996273633
26.4498018242772,0.582349010878147
26.7563844455205,0.57283326809303
27.0665207003324,0.564687251356579
27.3802517792786,0.558276608862666
27.6976193503689,0.553974110836968
28.018665564592,0.551880422344619
28.3434330615131,0.552150483273678
28.6719649749377,0.554614699545854
29.0043049386399,0.55906697941685
29.3404970921579,0.56515331635495
29.680586086656,0.572349191558432
30.0246170908555,0.579985318224996
30.3726357970331,0.587458445900968
30.72468842709,0.593986206492393
31.0808217386906,0.59898564032792
31.4410830314726,0.601902759974965
31.8055201533292,0.602476759609788
32.1741815067637,0.600545773881226
32.5471160553185,0.596218358861398
32.9243733300777,0.58976740297771
33.3060034362459,0.581541261440346
33.6920570598027,0.57195541204746
34.0825854742345,0.561541132838221
34.4776405473446,0.550746272112289
34.8772747481418,0.539953397323776
35.2815411538088,0.529686182495332
35.6904934567523,0.520249488496522
36.1041859717334,0.511985588681043
36.5226736430818,0.505181023184689
36.946012051993,0.500062059128059
37.3742574239106,0.496709990799496
37.8074666359935,0.495264755268135
38.24569722467,0.495753331359352
38.6890073932798,0.498091186826808
39.1374560198038,0.502157566887686
39.5911026646846,0.507753685764506
40.0500075787361,0.514603837338546
40.5142317111465,0.522324699122474
40.9838367175726,0.530542830432002
41.4588849683291,0.538732537713178
41.9394395566719,0.546491580188555
42.4255643071778,0.55328518243557
42.9173237842216,0.558772895706546
43.4147833005509,0.562545294966802
43.9180089259609,0.564451783059919
44.4270674960688,0.564300395399695
44.9420266211914,0.56213192006574
45.462954695324,0.558045965728751
45.9899209052244,0.552218309902959
46.5229952396019,0.544877043224622
47.0622484984128,0.53632885987959
47.6077523022637,0.526798731398901
48.1595791019235,0.516556971792944
48.7178021879463,0.505914418322366
49.2824957004051,0.495117197003114
49.8537346387389,0.484391403106325
50.4315948717136,0.473991880741025
51.0161531474983,0.464099885061712
51.6074871038591,0.454873468729738
52.2056752784698,0.446448101338642
52.8107971193433,0.43898584213364
53.4229329953835,0.432576691081221
54.0421642070592,0.427336171552105
54.6685729972018,0.423355191897944
55.302242561929,0.420610706705093
55.9432570616938,0.419150363420723
56.5917016324624,0.418996714235946
57.2476623970218,0.420105325215706
57.9112264764176,0.422450409468324
58.5824820015254,0.425979845531842
59.2615181247555,0.430575738221503
59.9484250318941,0.436134728183251
60.6432939540806,0.442488424540352
61.3462171799251,0.449520216416877
62.057288067765,0.457050921864318
62.776601058065,0.464804735583379
63.5042516859596,0.472643159147864
64.2403365939419,0.480264330821253
64.9849535446989,0.487480637368146
65.7382014340959,0.494074227314578
66.5001803043112,0.49980316100862
67.2709913571234,0.504577221936612
68.0507369673521,0.508172338218668
68.839520696455,0.510530327252161
69.6374473062822,0.511591359557116
70.4446227729904,0.511382621904452
71.2611543011175,0.509871345482384
72.0871503378214,0.507098419480367
72.9227205872831,0.503230917357281
73.7679760252773,0.498298871198167
74.6230289139111,0.492444799810881
75.4879928165343,0.485761916983109
76.3629826128224,0.478398312039857
77.248114514034,0.470384356547013
78.1435060784454,0.461915808072019
79.0492762269642,0.453125898967783
79.9655452589235,0.444019729064711
80.8924348680594,0.434710624522011
81.8300681586739,0.425364058651221
82.7785696619847,0.415954367928009
83.7380653526649,0.406628319077934
84.708682665574,0.397401901593608
85.6905505126835,0.388404016369827
86.6837993001977,0.379633012942012
87.6885609458743,0.371140059926415
88.704968896544,0.362968491227364
89.7331581458352,0.355154198127179
90.7732652521022,0.347784686895028
91.8254283565628,0.340822329702109
92.889787201645,0.334340435226011
93.9664831495469,0.328290692578364
95.0556592010119,0.322789629562962
96.157460014321,0.317777878863549
97.2720319245054,0.31330281656871
98.3995229627823,0.309351188688792
99.5400828762152,0.306010234610171
100.693863147603,0.303151677122552
101.861017015598,0.300852603525179
103.041699495059,0.299130588133416
104.23606739764,0.297997034998469
105.444279352617,0.297362131569935
106.666495827954,0.297277663198768
107.902879151618,0.29774053372284
109.153593533139,0.298697040895271
110.418805085416,0.300180513408934
111.698681846782,0.302172496340183
112.993393803322,0.304649720551371
114.303112911448,0.30754108354734
115.628013120738,0.310900199135068
116.968270397038,0.314645721437815
118.324062745838,0.318734705770888
119.695570235904,0.323202626496564
121.082975023204,0.327953179600334
122.486461375093,0.3330105079705
123.906215694792,0.338267806286427
125.34242654614,0.343696470409091
126.795284678643,0.349305192779089
128.264983052806,0.354971026030884
129.751716865759,0.360736734693334
131.255683577184,0.366425914324993
132.777082935543,0.37211861902137
134.316117004602,0.377673505186374
135.872990190271,0.383078862706806
137.447909267754,0.388276963975097
139.041083409007,0.393208253902551
140.652724210524,0.397860455823888
142.283045721435,0.402124300162596
143.932264471941,0.406089028490394
145.600599502065,0.40959547244063
147.28827239075,0.412687251174356
148.995507285286,0.415361177809291
150.722530931076,0.417561103469668
152.469572701757,0.419284982169155
154.236864629663,0.420532013503723
156.024641436637,0.421301741493783
157.833140565212,0.421653642358858
159.662602210143,0.421464950818668
161.513269350309,0.420915063712489
163.385387780986,0.419937302079815
165.27920614649,0.41852042519563
167.194975973199,0.416713418142582
169.132951702965,0.41456263005618
171.093390726902,0.412110680046674
173.076553419573,0.409326087032594
175.082703173572,0.406167851135427
177.112106434509,0.402798680139756
179.16503273639,0.399237310539788
181.241754737424,0.395348706545192
183.342548256229,0.391277920395955
185.46769230847,0.387093099710333
187.617469143912,0.38263039848044
189.79216428391,0.378089987307154
191.992066559328,0.373364108994175
194.217468148903,0.368563308746569
196.468664618045,0.363637010523851
198.745954958098,0.358679932124383
201.04964162605,0.3536226760421
203.380030584698,0.348463637279711
205.737431343291,0.343271023855675
208.122156998634,0.338025137728266
210.534524276671,0.332776190729458
212.974853574552,0.327485252003352
215.443469003188,0.32226383684661
217.940698430296,0.31697313488015
220.466873523941,0.311705258913812
223.022329796594,0.306381494803985
225.607406649686,0.301155356591707
228.22244741869,0.295928070442425
230.867799418717,0.290752302010161
233.543813990648,0.285508687545696
236.250846547795,0.280391265677187
238.989256623105,0.275340846495677
241.759407916913,0.270287898069478
244.561668345245,0.265233336850564
247.396410088681,0.260328473109583
250.264009641792,0.255391661802617
253.164847863136,0.250552436018168
256.099310025846,0.245768538610843
259.067785868801,0.241066901679605
262.070669648385,0.236383767712675
265.108360190854,0.231803443374329
268.181260945302,0.227240288660203
271.289780037247,0.222755834146107
274.434330322837,0.218321212506016
277.61532944368,0.213974599104728
280.833199882317,0.209742123570065
284.08836901833,0.205483618674989
287.381269185107,0.201357226734722
290.712337727258,0.197277226992916
294.082017058706,0.193223968701352
297.490754721444,0.189242122023731
300.939003444972,0.185363619466817
304.42722120643,0.181533110450109
307.955871291423,0.177833149470321
311.525422355549,0.174110909815948
315.136348486648,0.170498702193886
318.789129267765,0.166967716888185
322.484249840844,0.163477718979607
326.222200971167,0.160049271378296
330.003479112529,0.156618733095079
333.828586473176,0.153324750498613
337.698031082509,0.15007847625611
341.612326858553,0.146921002284496
345.571993676214,0.143810377125856
349.577557436328,0.140762276923222
353.629550135504,0.137710990221069
357.728509936787,0.134783825886943
361.874981241128,0.131889557507803
366.06951475969,0.129060704157349
370.312667586993,0.126249774269746
374.605003274899,0.123529529220616
378.947091907467,0.120892384362083
383.33951017666,0.118253442895199
387.782841458946,0.115710147672201
392.277675892772,0.113216587855316
396.824610456948,0.110778473490256
401.424249049932,0.108325776237236
406.077202570037,0.105963846101712
410.784088996565,0.103658428495778
415.545533471888,0.101424250086235
420.362168384471,0.0992019761810011
425.234633452868,0.0970408902053274
430.16357581068,0.0949160382054796
435.149650092505,0.092790044249089
440.193518520887,0.0907884270672481
445.295850994266,0.0887879737888983
450.457325175946,0.0868281556025404
455.678626584106,0.0849336570211661
460.960448682843,0.083058720298075
466.303492974273,0.0812014689534044
471.708469091702,0.0794017486852429
477.176094893875,0.0776298827116012
482.707096560318,0.0759518802545701
488.302208687788,0.074257156081619
493.962174387832,0.0725847981712792
499.687745385488,0.0710113404115605
505.479682119124,0.0694408199300408
511.338753841433,0.067870289588956
517.265738721602,0.0663852527709771
523.261423948666,0.0649027946940386
529.326605836056,0.0634294976446826
535.462089927361,0.0620569491717601
541.668691103315,0.0606634466592724
547.947233690029,0.0593123305959482
554.298551568467,0.0580026653381559
560.723488285203,0.0566722247427116
567.222897164454,0.0554356780406999
573.797641421413,0.0542029786550061
580.448594276898,0.0529660374199964
587.176639073326,0.0517945196910879
593.982669392036,0.0506059026149203
600.867589171969,0.0494859128083264
607.832312829723,0.0483701726189069
614.877765381002,0.0473143385604892
622.004882563471,0.046227856824193
629.214610961034,0.0451814689818378
636.507908129557,0.0441866067498415
643.885742724042,0.0431982475074378
651.34909462728,0.0422423295246899
658.898955079995,0.0412885835619376
666.536326812491,0.0403346719605126
674.262224177834,0.0394448446505627
682.077673286569,0.0385471094054148
689.983712143002,0.0376766553912546
697.981390783066,0.0368531299665016
706.071771413777,0.0360040837865683
714.255928554313,0.035198723954548
722.534949178721,0.0344136976615518
730.909932860291,0.033649872010883
739.381991917587,0.0328569705068053
747.952251562182,0.0321190098373929
756.621850048105,0.0313937507031231
765.391938823015,0.0306981495168513
774.263682681127,0.0299988630970831
783.23825991792,0.029319831578878
792.316862486625,0.0286697853589476
801.50069615654,0.0280086031036782
810.790980673169,0.0273853725248755
820.18894992022,0.0267657943371695
829.695852083491,0.0261691450450749
839.312949816636,0.0255668255156849
849.041520408875,0.0249821345017423
858.882855954625,0.0244231123877023
868.838263525118,0.0238831904899251
878.909065341995,0.0233418030996534
889.096598952916,0.0227960639508949
899.402217409204,0.0222903714656405
909.827289445556,0.0217921449777528
920.373199661822,0.0212859561493771
931.041348706908,0.0208021911903711
941.833153464795,0.0203556060458025
952.750047242729,0.0198878376513589
963.793479961579,0.0194437545194816
974.964918348409,0.0189950641306207
986.265846131282,0.0185566244194528
997.69776423632,0.018156110755267
1009.26219098705,0.0177231128036587
1020.96066230605,0.0173391593786443
1032.79473191895,0.0169333460945998
1044.76597156081,0.0165565164207807
1056.87597118481,0.0161903016219483
1069.12633917348,0.0158027491832586
1081.51870255229,0.0154518473750672
1094.05470720574,0.0151023272632219
1106.73601809597,0.0147563837661138
1119.56431948388,0.0144265989194641
1132.54131515281,0.0140860023204239
1145.66872863487,0.0137673782401676
1158.94830343981,0.0134636072165295
1172.3818032866,0.0131534653325388
1185.97101233767,0.0128492849984466
1199.71773543589,0.0125716876591536
1213.62379834424,0.0122799680905976
1227.69104798836,0.012011742966554
1241.92135270178,0.011721077471526
1256.31660247412,0.0114608081250641
1270.87870920206,0.0112010231784944
1285.6096069433,0.0109421781848876
1300.51125217341,0.0106917491139383
1315.58562404571,0.0104636801835647
1330.83472465408,0.0102148145779529
1346.26057929891,0.00999333931689529
1361.86523675608,0.00976921128039907
1377.65076954905,0.00953987613559816
1393.61927422414,0.00932860869561852
1409.77287162897,0.00910345391512861
1426.11370719413,0.00889794855725727
1442.64395121816,0.00871025014433607
1459.36579915576,0.00850490896389465
1476.28147190939,0.00830950172970244
1493.39321612425,0.00811712621562209
1510.70330448666,0.00794380607473507
1528.21403602587,0.0077536688920257
1545.92773641948,0.00758864274455541
1563.84675830225,0.00740255314831325
1581.9734815786,0.0072431773100149
1600.3103137387,0.00707154145185016
1618.8596901782,0.00692256517873005
1637.62407452169,0.00676369265377986
1656.60595894992,0.00660014867177151
1675.80786453077,0.00645592154490395
1695.23234155412,0.00630629219475784
1714.88196987054,0.00616225355409968
1734.75935923393,0.00601979516882774
1754.86714964815,0.00589257826908114
1775.20801171764,0.00574748397067144
1795.7846470021,0.00561658383457828
1816.59978837533,0.00550052484078698
1837.65620038817,0.00537010044864657
1858.95667963569,0.00524337097607371
1880.50405512858,0.00512305824315645
1902.30118866895,0.00501201001820284
1924.35097523033,0.00489841690406229
1946.65634334226,0.00478535158548568
1969.22025547917,0.00467549942357098
1992.04570845387,0.00457100790265868
2015.13573381556,0.00445939501686667
2038.49339825246,0.00436938744861097
2062.12180399914,0.00425932725546784
2086.0240892485,0.00416928349835868
2110.2034285686,0.00406966317224602
2134.66303332425,0.00398355714192744
2159.40615210357,0.00389241677612052
2184.43607114943,0.00380263047069683
2209.7561147959,0.00371849396641448
2235.3696459098,0.00362955872125102
2261.28006633728,0.00354864930649703
2287.4908173557,0.00346115748968781
2314.00538013065,0.00338724036511777
2340.82727617829,0.00330755443116899
2367.96006783308,0.00323662519348395
2395.40735872088,0.00316202264300974
2423.1727942376,0.00309218473847805
2451.26006203334,0.00302061431024774
2479.67289250216,0.00294927047869445
2508.41505927754,0.00288792585276794
2537.49037973357,0.00282024758317193
2566.90271549195,0.0027490130507033
2596.65597293487,0.00269485584956476
2626.75410372384,0.00263074668391417
2657.20110532451,0.00256932871332156
2688.00102153761,0.0025081152308979
2719.15794303602,0.00245089253645265
2750.67600790807,0.00239695891464794
2782.55940220713,0.00234120922135241
2814.81236050758,0.00229423688732045
2847.43916646725,0.00224169261416676
2880.4441533963,0.00218466623263419
2913.83170483279,0.002138654373911
2947.60625512486,0.00208476297515659
2981.77229001967,0.00203764374893763
3016.3343472592,0.00199672506213432
3051.29701718287,0.00194688993843325
3086.66494333727,0.0019047988599867
3122.44282309286,0.00186276608256709
3158.63540826782,0.00181673055964126
3195.24750575921,0.00177471772884782
3232.28397818138,0.00173854163098786
3269.74974451177,0.00169536447470052
3307.64978074424,0.0016609768224432
3345.98912054997,0.00161903118603297
3384.77285594598,0.00158100185422098
3424.00613797143,0.00155150584737576
3463.69417737173,0.00151223573644486
3503.84224529068,0.001479427994052
3544.45567397044,0.00144605730951284
3585.53985745982,0.0014144368766786
3627.10025233065,0.00137997251598532
3669.14237840249,0.00134677021437748
3711.67181947577,0.00131936772568268
3754.69422407334,0.00128752036712259
3798.21530619074,0.0012565779269923
3842.24084605506,0.0012317519257547
3886.77669089267,0.0012034393948232
3931.82875570577,0.0011765932450962
3977.40302405804,0.00114845418978715
4023.50554886929,0.00112284835660476
4070.14245321944,0.00109577631106916
4117.31993116168,0.00106939989431302
4165.04424854518,0.00104474822053985
4213.32174384729,0.00102161638219201
4262.15882901532,0.000998468211871297
4311.56199031823,0.000978887370305573
4361.53778920801,0.000951711450784233
4412.09286319119,0.000930075259658284
4463.2339267104,0.000911937456531424
4514.9677720361,0.00089326962868262
4567.30127016875,0.00086798891724505
4620.24137175131,0.000852359184678053
4673.79510799246,0.000829212225777286
4727.96959160039,0.000815320066531378
4782.77201772749,0.000794405475768543
4838.20966492596,0.000777186082011258
4894.28989611453,0.000759300642689421
4951.02015955635,0.00073910603856535
5008.40798984821,0.000722986492752277
5066.46100892127,0.000708025784176679
5125.18692705333,0.000693372741783733
5184.59354389291,0.000674511914411038
5244.68874949512,0.000659462045856574
5305.48052536957,0.000646610159779478
5366.97694554048,0.000630344621807739
5429.18617761894,0.000616720110651143
5492.11648388779,0.000602067527836138
5555.77622239888,0.000588620157860187
5620.17384808319,0.00057396826180892
5685.31791387375,0.000561082249377784
5751.21707184161,0.000548029053045979
5817.88007434494,0.000537780939450357
5885.31577519145,0.000523384710875358
5953.53313081437,0.000512062770823102
6022.54120146193,0.000500811295117302
6092.34915240071,0.000490707264445361
6162.96625513294,0.000477348901833801
6234.40188862786,0.000469118677187883
6306.66554056741,0.000454949841260436
6379.76680860628,0.000445089716626934
6453.7154016467,0.000434736102885661
6528.52114112785,0.00042632995351112
6604.19396233031,0.000416167305322357
6680.74391569562,0.000407247142801496
6758.18116816111,0.000396201871429709
6836.51600451024,0.000389998305656964
6915.75882873853,0.000380703938661645
6995.92016543537,0.000370366708469208
7077.01066118189,0.000362308754798293
7159.04108596489,0.000353002502367928
7242.02233460732,0.000347874130366214
7325.96542821523,0.000337518894047933
7410.88151564157,0.000332655304502378
7496.78187496688,0.000325155103342765
7583.67791499719,0.000315007255237523
7671.5811767793,0.000309697730330597
7760.50333513357,0.000301777412495092
7850.45620020451,0.000294721425468509
7941.45171902934,0.000287921595693732
8033.50197712473,0.000280266760219983
8126.61920009195,0.000276947129414805
8220.81575524054,0.000268326080861609
8316.10415323096,0.000264574264153787
8412.49704973612,0.000257437985723133
8510.00724712225,0.000251004634405633
8608.64769614924,0.000244418067855996
8708.43149769072,0.000238480735154809
8809.37190447399,0.00023539268747623
8911.4823228402,0.000229000391336751
9014.77631452492,0.000223896766804129
9119.2675984593,0.000219161510799763
9224.97005259217,0.000214629184903763
9331.89771573324,0.000207652420926217
9440.0647894176,0.000205040706427315
9549.48563979197,0.000198705340287086
9660.17479952265,0.000195560335352106
9772.14696972573,0.000190503562841481
9885.41702191957,0.000186925101598228
10000,0.000181936047973298


==> tikzfigs/data/p_64_45.dat <==
0.1,0.978249444502005
0.101159111222383,0.978076417804903
0.102331657833024,0.977907894341607
0.103517795563018,0.977735146216422
0.104717681948552,0.977566746354368
0.105931476351837,0.977393890961822
0.107159339982267,0.977216428239547
0.108401435917833,0.97597524994959
0.109657929126781,0.975716299258886
0.110928986489522,0.975451115104526
0.112214776820798,0.975179517823599
0.1135154708921,0.974901322783499
0.114831241454351,0.974623315994404
0.11616226326085,0.974338376539116
0.117508713090481,0.974053324567555
0.11887076977119,0.973760976094058
0.120248614203741,0.973461117094684
0.121642429385737,0.973160610416641
0.123052400435926,0.972852185563305
0.124478714618791,0.972535608771929
0.125921561369415,0.972210639805644
0.127381132318648,0.971966163619472
0.128857621318552,0.971654102339914
0.130351224468151,0.971325844729971
0.131862140139475,0.970995921070104
0.133390569003906,0.97066408326214
0.134936714058831,0.97031521377874
0.136500780654601,0.969971299242253
0.138082976521809,0.969609758296649
0.139683511798874,0.969245144258973
0.141302599059953,0.968869704666462
0.142940453343176,0.968490543648379
0.144597292179202,0.968099882826507
0.146273335620113,0.967782714575116
0.14796880626864,0.967382135898524
0.149683929307726,0.966969046849109
0.151418932530435,0.96655066478245
0.153174046370208,0.966118967980372
0.154949503931463,0.965681121801892
0.156745541020559,0.965229096883124
0.158562396177114,0.964762455468858
0.160400310705682,0.964288269837587
0.162259528707809,0.963806011852662
0.164140297114447,0.963307656060066
0.166042865718753,0.962792706559889
0.167967487209265,0.962268070002809
0.169914417203463,0.96172574607289
0.171883914281715,0.961172542711665
0.173876240021625,0.960600482790942
0.175891659032773,0.960149106878371
0.177930438991858,0.959587111658101
0.179992850678248,0.95901941981811
0.182079168009946,0.958437612431669
0.184189668079971,0.957849555613914
0.186324631193156,0.957246694182106
0.18848434090338,0.9566369813491
0.190669084051225,0.95601172664423
0.192879150802078,0.955378965582376
0.195114834684662,0.954590382071535
0.197376432630026,0.954243038168602
0.199664245010979,0.953661618385741
0.201978575681988,0.953065804447316
0.204319732019527,0.952455178777941
0.206688024962908,0.951840066192688
0.209083769055575,0.951220255085158
0.21150728248688,0.950632230892545
0.213958887134342,0.949999205224932
0.216438908606402,0.949350102883276
0.218947676285662,0.948695663830439
0.221485523372636,0.948035619553531
0.224052786930002,0.947369678638955
0.226649807927369,0.946686103806573
0.229276931286565,0.945984355942938
0.231934505927443,0.945120531998027
0.234622884814226,0.944465712506346
0.237342425002387,0.943795714260374
0.240093487686065,0.943136094935779
0.242876438246045,0.942460857631739
0.245691646298279,0.941769583067271
0.24853948574298,0.941088315839057
0.25142033481428,0.94039047884634
0.254334576130465,0.939689013288148
0.257282596744793,0.938970209278627
0.260264788196901,0.938247134388425
0.263281546564802,0.937519512256899
0.266333272517498,0.936787038572551
0.269420371368188,0.936366934861844
0.272543253128103,0.935557106159066
0.275702332560958,0.934709460039418
0.278898029238044,0.93442539481543
0.282130767593947,0.933786013194668
0.285400976982924,0.933130825891899
0.288709091735924,0.932475338204997
0.292055551218275,0.931819222114548
0.295440799888038,0.931162104507339
0.298865287355038,0.930503564122071
0.302329468440578,0.92982676627579
0.305833803237843,0.929147420619227
0.309378757173014,0.928464959081253
0.312964801067075,0.927778753075681
0.316592411198352,0.927088109829032
0.320262069365765,0.926392268580405
0.32397426295282,0.925690396657478
0.327729484992338,0.924964909101159
0.331528234231942,0.924248153283793
0.335371015200293,0.923238047255292
0.339258338274099,0.922602583611898
0.343190719745904,0.921943426012076
0.347168681892656,0.921277429729823
0.351192753045073,0.920621385941553
0.355263467657814,0.919937714780168
0.359381366380463,0.919242980589826
0.363546996129332,0.918553545475683
0.367760910160103,0.917831577162648
0.372023668141307,0.917093209736343
0.376335836228653,0.91787996979193
0.380697987140229,0.91730206483385
0.385110700232557,0.917259630528349
0.38957456157755,0.916710773925416
0.394090164040345,0.916160818776955
0.398658107358044,0.915132883274341
0.403278998219371,0.914957714318387
0.407953450345245,0.912204283061134
0.412682084570295,0.911850761595812
0.417465528925314,0.911499429854107
0.422304418720667,0.911101790034402
0.427199396630678,0.908094418712867
0.432151112778976,0.907426006610684
0.43716022482485,0.907375890877819
0.44222739805059,0.907080175269933
0.447353305449847,0.906749247726191
0.452538627817017,0.906427355056016
0.457784053837662,0.906087057168214
0.463090280179974,0.905747708646866
0.468458011587305,0.905381628978936
0.473887960971765,0.904984456942192
0.479380849508911,0.90455159112951
0.484937406733524,0.904100319081121
0.490558370636505,0.903602802096973
0.496244487762892,0.903075128006186
0.501996513311008,0.902489501170509
0.507815211232767,0.901840034010009
0.513701354335134,0.901140915806812
0.519655724382766,0.900364683901633
0.525679112201842,0.899524165875448
0.531772317785097,0.898592264763232
0.53793615039807,0.897561999606841
0.544171428686589,0.896461974998375
0.550478980785497,0.895229636862579
0.556859644428641,0.893909401195148
0.563314267060135,0.892441606429777
0.569843705946914,0.890866889210586
0.576448828292588,0.889143696464488
0.583130511352622,0.888373957031903
0.58988964255085,0.886770959656752
0.596727119597331,0.885028085756715
0.603643850607587,0.886722497924143
0.610640754223204,0.885397507708678
0.617718759733849,0.883919632162388
0.624878807200689,0.882296267104086
0.632121847581245,0.880498855172434
0.639448842855694,0.878532878913011
0.646860766154633,0.876059347644472
0.654358601888323,0.874902441163488
0.661943345877439,0.873641307713588
0.669616005485322,0.872263443186011
0.677377599751775,0.870736022440813
0.685229159528406,0.865899926428671
0.693171727615541,0.86512936834238
0.701206358900718,0.864375107544984
0.7093341204988,0.863574662209152
0.717556091893693,0.862743482242458
0.725873365081725,0.861869476065049
0.734287044716676,0.860963920586776
0.742798248256492,0.859962734518506
0.751408106111697,0.858898643265595
0.760117761795533,0.857707072610758
0.768928372075831,0.856415880581161
0.777841107128649,0.854981783581389
0.786857150693685,0.852908295408118
0.795977700231498,0.851461844449753
0.805203967082548,0.8498104868781
0.814537176628074,0.847971704495162
0.823978568452852,0.845897863526013
0.833529396509819,0.843579367228062
0.843190929286626,0.840951493508657
0.852964449974102,0.838034338908746
0.862851256636689,0.834748375440068
0.872852662384838,0.831092134256662
0.882969995549409,0.827030497526474
0.893204599858097,0.829858381314717
0.903557834613893,0.828835385194903
0.914031074875623,0.827580453839403
0.924625711640574,0.826050681370477
0.935343152029238,0.822457336559632
0.9461848194722,0.822763730770817
0.957152153899186,0.822991780752343
0.968246611930312,0.823137589504977
0.979469667069539,0.823162988946175
0.99082280990038,0.823027575829428
1.00230754828387,0.822067328299602
1.01392540755882,0.82163924862203
1.02567793074442,0.820972392137887
1.03756667874519,0.82004621095318
1.04959323055823,0.818948411979847
1.061759183483,0.81795566397106
1.07406615333343,0.816602997866574
1.08651577465254,0.814835678125068
1.0991097009295,0.812597987027729
1.11184960481927,0.809833894696817
1.12473717836475,0.806487816901469
1.13777413322149,0.802505451517591
1.15096220088503,0.797842294836105
1.16430313292088,0.806168681279854
1.17779870119712,0.806273346600006
1.19145069811978,0.811969734389572
1.20526093687084,0.813741994127437
1.21923125164911,0.815312608288947
1.23336349791378,0.81768016992536
1.24765955263087,0.819564598977065
1.26212131452255,0.820960687035407
1.27675070431927,0.821790627409413
1.29154966501488,0.821908669608442
1.30652016212472,0.821144748193079
1.32166418394661,0.822794026349868
1.33698374182495,0.826385410559111
1.35248087041788,0.829737152722034
1.36815762796747,0.832667440665248
1.38401609657313,0.83504444464868
1.4000583824681,0.836696710613168
1.4162866162992,0.837449781839518
1.43270295340983,0.837131826639898
1.44930957412622,0.835579837095592
1.46610868404698,0.834575642518355
1.4831025143361,0.82995248448877
1.50029332201922,0.823589959582148
1.51768339028341,0.815411566742906
1.53527502878042,0.805358614391946
1.55307057393346,0.819853326883981
1.57107238924745,0.812513944553601
1.58928286562298,0.809932766464823
1.60770442167382,0.811176395769516
1.62633950404819,0.812497606945437
1.64519058775366,0.812825820211116
1.6642601764859,0.812773411329442
1.6835508029612,0.812648264929233
1.70306502925284,0.813075530483627
1.72280544713139,0.812718195564952
1.74277467840892,0.812509095699556
1.76297537528721,0.812815808160293
1.78341022071001,0.813311518799007
1.80408192871938,0.813974111149181
1.82499324481615,0.814853902648114
1.84614694632455,0.816106797300217
1.86754584276108,0.81734517977949
1.88919277620767,0.817793341746684
1.91109062168914,0.818455653686614
1.93324228755505,0.819085287170961
1.95565071586595,0.819420131773562
1.97831888278416,0.819463180851309
2.00124979896904,0.819267521013638
2.0244465099768,0.818778938432037
2.04791209666509,0.818075722314719
2.07164967560207,0.817128277623374
2.09566239948043,0.815974571325521
2.11995345753607,0.814636232140221
2.14452607597167,0.813142484173589
2.16938351838518,0.811531267162893
2.19452908620331,0.809848788442128
2.21996611911995,0.808147518445632
2.24569799553977,0.806482951257237
2.27172813302691,0.804931858842954
2.29805998875885,0.803522024003172
2.32469705998565,0.802316569103134
2.35164288449435,0.801320559333437
2.37890104107889,0.800569642436461
2.40647515001542,0.800059692028522
2.43436887354311,0.799744442964487
2.46258591635055,0.799609297757661
2.49113002606779,0.799601203209838
2.52000499376409,0.799655885653431
2.54921465445142,0.799727399013321
2.5787628875938,0.799693282799971
2.60865361762255,0.799535475599886
2.63889081445751,0.799170828389327
2.66947849403432,0.798556211280781
2.70042071883777,0.797691723728342
2.73172159844138,0.796548959974677
2.76338529005317,0.795194148836856
2.79541599906786,0.793615251044493
2.82781797962534,0.791889804303413
2.86059553517574,0.790057674050793
2.89375301905095,0.788238297716025
2.92729483504282,0.786476486091676
2.96122543798803,0.784859615949029
2.99554933435981,0.783384652186295
3.0302710828664,0.78213132611394
3.06539529505653,0.781104977248289
3.10092663593193,0.78025773191599
3.13686982456688,0.779569028684447
3.17322963473498,0.778969453120241
3.21001089554317,0.778373961337554
3.24721849207313,0.777664755106258
3.28485736603004,0.776813413730636
3.32293251639897,0.775730317809359
3.36144900010876,0.774413782845818
3.40041193270371,0.772850259737515
3.43982648902292,0.771094269645327
3.47969790388769,0.769272036203402
3.52003147279668,0.767506452148999
3.56083255262928,0.765935579532942
3.60210656235707,0.764691955792577
3.64385898376354,0.763878724782644
3.68609536217216,0.763574934243319
3.72882130718284,0.763728541163388
3.772042493417,0.764230724378473
3.81576466127125,0.764919691642055
3.85999361767977,0.765509752097016
3.90473523688556,0.765778454264668
3.94999546122065,0.76540832804042
3.99578030189527,0.764282135945547
4.04209583979631,0.762292682787047
4.08894822629486,0.759630828080445
4.13634368406328,0.756461262085931
4.18428850790158,0.753233986660479
4.23278906557355,0.750306506632636
4.28185179865241,0.748098644774669
4.3314832233764,0.746894317835292
4.38168993151419,0.746794554234941
4.4324785912404,0.747697374197233
4.48385594802119,0.74918935534947
4.53582882551019,0.750724765835341
4.58840412645476,0.751612357645652
4.64158883361278,0.751346841270816
4.69539001068006,0.749551159125894
4.7498148032285,0.746345671496659
4.80487043965513,0.742135248330527
4.86056423214214,0.73767333819845
4.91690357762803,0.733765966592555
4.97389595879006,0.731186359688004
5.03154894503805,0.730366647836496
5.08987019351968,0.731287346053517
5.14886745013749,0.733252563892599
5.20854855057766,0.73525287884485
5.26892142135067,0.735857059760899
5.32999408084409,0.734084532268984
5.3917746403875,0.729482146960745
5.45427130532983,0.72252470229443
5.51749237612913,0.714499963644403
5.58144624945496,0.707191333260983
5.64614141930367,0.702503156111642
5.71158647812643,0.70175931957788
5.7777901179705,0.705490369044938
5.84476113163363,0.712746204383759
5.91250841383188,0.721296978171949
5.98104096238094,0.727867842684761
6.05036787939122,0.729388881806145
6.1204983724767,0.724381478445003
6.19144175597784,0.713582305060464
6.26320745219869,0.699709062332858
6.33580499265825,0.686208136347428
6.40924401935645,0.676519192452763
6.48353428605472,0.673013731018346
6.55868565957143,0.676378473096441
6.63470812109235,0.684855151442057
6.71161176749628,0.694373347166235
6.78940681269611,0.699961732494232
6.8681035889953,0.698012851699238
6.94771254846024,0.688104986538436
7.02824426430835,0.673279356938199
7.10970943231244,0.658318488417176
7.19211887222119,0.648065338567063
7.27548352919623,0.64595053577959
7.35981447526577,0.652591966564558
7.44512291079514,0.665351787329582
7.53142016597437,0.678252335330135
7.618717702323,0.684711175768331
7.7070271142123,0.680986004270138
7.79636013040523,0.668472253826753
7.88672861561415,0.652513145546992
7.97814457207662,0.639487158473812
8.0706201411495,0.634514243923782
8.16416760492147,0.639611056654911
8.25879938784427,0.652377933066731
8.35452805838287,0.666200692587968
8.45136633068472,0.672906837143791
8.54932706626838,0.66786617629906
8.64842327573172,0.652925460528466
8.74866812047991,0.634580741995284
8.85007491447343,0.62065650589335
8.9526571259964,0.617191451935606
9.05642837944529,0.626422306165917
9.16140245713852,0.64493588411101
9.26759330114688,0.663891712970762
9.37501501514529,0.672727074050198
9.48368186628592,0.666013931427658
9.59360828709314,0.647062014080494
9.7048088773803,0.624458595989068
9.81729840618884,0.607393760470447
9.93109181374979,0.602908197723276
10.0462042134681,0.613368189135956
10.16265089393,0.635122655818305
10.2804473209331,0.658104972654198
10.3996091395412,0.669709518413474
10.5201521761616,0.663175097409967
10.6420924406472,0.641702644272059
10.7654461284232,0.614738328705853
10.8902296226373,0.592706223866658
11.0164594963366,0.58414843464031
11.1441525146679,0.593668489580401
11.2733256371049,0.619783042544617
11.4039960197003,0.652699605145142
11.5361810173648,0.675354988053414
11.6698981861715,0.673839851512
11.8051652856881,0.648260419144632
11.9420002813353,0.609719250121494
12.0804213467733,0.572041344209105
12.2204468663149,0.548021047200022
12.3620954373677,0.547175336753743
12.5053858729039,0.572896558774133
12.650337203959,0.618023071950708
12.7969686821594,0.660719255932249
12.9452997822792,0.673523203775277
13.0953502048267,0.648643111115143
13.2471398786612,0.60031058901179
13.4006889636395,0.547979932436969
13.5560178532937,0.508697218816993
13.7131471775395,0.495041149951745
13.8720978054162,0.513384122911349
14.0328908478587,0.560840408768054
14.195547660501,0.620378902264553
14.3600898465126,0.661433762059259
14.5265392594678,0.661653771625269
14.6949180062482,0.627620652862179
14.8652484499786,0.57851601904144
15.0375532129974,0.530986706811229
15.211855179861,0.496156396110034
15.3881775003835,0.48039036397026
15.5665435927106,0.485590608392209
15.7469771464309,0.509600011204085
15.9295021257212,0.546352462854712
16.1141427725302,0.586439095540787
16.3009236097974,0.618655701110422
16.4898694447106,0.633817833833231
16.6810053720006,0.629171884175267
16.8743567772738,0.607893791752232
17.0699493403841,0.575735714655499
17.2678090388436,0.538822674437949
17.4679621512725,0.503005215708047
17.6704352608895,0.473703404214984
17.8752552590424,0.455863062376926
18.0824493487795,0.453504037244319
18.2920450484629,0.46926415366593
18.504070195423,0.503432114834731
18.7185529496558,0.55242932235035
18.935521797563,0.606760090563454
19.1550055557353,0.650443416007906
19.3770333747799,0.667979758918725
19.6016347431919,0.656397883012298
19.8288394912707,0.623825105363632
20.0586777950823,0.580254839078825
20.2911801804668,0.533908125841986
20.5263775270925,0.491066650152353
20.7643010725577,0.456588410585876
21.0049824165392,0.434010852084873
21.2484535249888,0.425746942177098
21.4947467343798,0.43294187845807
21.7438947560008,0.455270854196039
21.9959306803007,0.490488126836661
22.2508879812837,0.534217134021134
22.5088005209546,0.57929998079652
22.7697025538168,0.61692455193027
23.0336287314213,0.639562626647142
23.3006141069692,0.644953984751214
23.5706941399673,0.636073173099259
23.8439047009372,0.618018544224105
24.1202820761801,0.595233479826255
24.3998629725955,0.571219067010293
24.6826845225569,0.548138869418952
24.9687842888433,0.527145674663847
25.2582002696278,0.509043327275261
25.5509709035251,0.493673491214833
25.8471350746956,0.480834306400295
26.1467321180109,0.47008706815328
26.4498018242772,0.460987583710217
26.7563844455205,0.453139433201841
27.0665207003324,0.446413197473799
27.3802517792786,0.440961071111185
27.6976193503689,0.436983002167274
28.018665564592,0.434808692807761
28.3434330615131,0.435006143837393
28.6719649749377,0.437841214687239
29.0043049386399,0.443701547699971
29.3404970921579,0.452458649269113
29.680586086656,0.464060053758095
30.0246170908555,0.477812852142021
30.3726357970331,0.492774467593912
30.72468842709,0.507728357075198
31.0808217386906,0.521193576755307
31.4410830314726,0.531636736689222
31.8055201533292,0.537856551360512
32.1741815067637,0.539205377433334
32.5471160553185,0.535524849554239
32.9243733300777,0.527052234795713
33.3060034362459,0.514494472503385
33.6920570598027,0.498646372360054
34.0825854742345,0.480343321672903
34.4776405473446,0.460299471278998
34.8772747481418,0.439423321182902
35.2815411538088,0.418275022686587
35.6904934567523,0.39741408620968
36.1041859717334,0.377404780995632
36.5226736430818,0.358555047236969
36.946012051993,0.341278276118806
37.3742574239106,0.325834325283276
37.8074666359935,0.312505080622406
38.24569722467,0.301281520313773
38.6890073932798,0.292496834559824
39.1374560198038,0.286056582225814
39.5911026646846,0.282116083093058
40.0500075787361,0.280579056172322
40.5142317111465,0.281443402861004
40.9838367175726,0.284601560168688
41.4588849683291,0.289908768833483
41.9394395566719,0.297232462832947
42.4255643071778,0.306391950620019
42.9173237842216,0.317019232883557
43.4147833005509,0.328903102794984
43.9180089259609,0.341740955418864
44.4270674960688,0.355106813442007
44.9420266211914,0.368689725667422
45.462954695324,0.382031142641907
45.9899209052244,0.394770576102389
46.5229952396019,0.406526110142409
47.0622484984128,0.417010461007924
47.6077523022637,0.426004504900961
48.1595791019235,0.433314874831486
48.7178021879463,0.438884359329495
49.2824957004051,0.442617627355543
49.8537346387389,0.444725753395491
50.4315948717136,0.445234577104023
51.0161531474983,0.444260116390509
51.6074871038591,0.44214330226052
52.2056752784698,0.438894688478794
52.8107971193433,0.43486785826858
53.4229329953835,0.430198285432408
54.0421642070592,0.424926319109376
54.6685729972018,0.419374395526525
55.302242561929,0.413623948292096
55.9432570616938,0.407811073199181
56.5917016324624,0.401977717811547
57.2476623970218,0.396226101028463
57.9112264764176,0.390723401778573
58.5824820015254,0.385382881076276
59.2615181247555,0.380424439120358
59.9484250318941,0.375734992282989
60.6432939540806,0.371511601260276
61.3462171799251,0.367619256259037
62.057288067765,0.364074493099797
62.776601058065,0.361045644403931
63.5042516859596,0.358371666615941
64.2403365939419,0.356124840074117
64.9849535446989,0.354210285081106
65.7382014340959,0.352766279231055
66.5001803043112,0.351685293140972
67.2709913571234,0.350934083742888
68.0507369673521,0.350474072585392
68.839520696455,0.35042131608618
69.6374473062822,0.350488309011989
70.4446227729904,0.350862434816332
71.2611543011175,0.351488234585441
72.0871503378214,0.352145171257659
72.9227205872831,0.353012570686887
73.7679760252773,0.354026510135502
74.6230289139111,0.354955934820455
75.4879928165343,0.355977224640218
76.3629826128224,0.357021024472161
77.248114514034,0.357931730670835
78.1435060784454,0.358804204979291
79.0492762269642,0.359565805311875
79.9655452589235,0.360229090840272
80.8924348680594,0.360720627077345
81.8300681586739,0.36096513050241
82.7785696619847,0.361064850276555
83.7380653526649,0.360946144762544
84.708682665574,0.360532965290595
85.6905505126835,0.360025072809652
86.6837993001977,0.359162052510933
87.6885609458743,0.358051484924158
88.704968896544,0.356805318101649
89.7331581458352,0.355248516082804
90.7732652521022,0.353491177715078
91.8254283565628,0.351448423065324
92.889787201645,0.349229674243556
93.9664831495469,0.346744533394496
95.0556592010119,0.34409980664252
96.157460014321,0.341300416672629
97.2720319245054,0.338244620999448
98.3995229627823,0.335032013904246
99.5400828762152,0.33165652815845
100.693863147603,0.328213283945796
101.861017015598,0.324583255432399
103.041699495059,0.320746805900853
104.23606739764,0.316894002336381
105.444279352617,0.312998562182441
106.666495827954,0.30892050795618
107.902879151618,0.304729984420615
109.153593533139,0.300602402938312
110.418805085416,0.296273097140596
111.698681846782,0.29201729083025
112.993393803322,0.287668518000001
114.303112911448,0.283273748106173
115.628013120738,0.278875148205852
116.968270397038,0.274399591371299
118.324062745838,0.269989137107108
119.695570235904,0.265560108234821
121.082975023204,0.261133727115861
122.486461375093,0.256725857973548
123.906215694792,0.252236729751386
125.34242654614,0.247891821199916
126.795284678643,0.243470382651029
128.264983052806,0.23918640618875
129.751716865759,0.234808801280187
131.255683577184,0.230539914516461
132.777082935543,0.226356715154254
134.316117004602,0.222122047354949
135.872990190271,0.217911439757719
137.447909267754,0.213793903655027
139.041083409007,0.209724238435138
140.652724210524,0.205759336360181
142.283045721435,0.201735951413641
143.932264471941,0.197806652445118
145.600599502065,0.19390401723856
147.28827239075,0.19016664646785
148.995507285286,0.186305411676314
150.722530931076,0.18265667425472
152.469572701757,0.17902543242338
154.236864629663,0.175317945707132
156.024641436637,0.171847021957493
157.833140565212,0.168300465436322
159.662602210143,0.16487420334423
161.513269350309,0.161551982806252
163.385387780986,0.158211664541192
165.27920614649,0.154927109063028
167.194975973199,0.151665363743226
169.132951702965,0.148584596210263
171.093390726902,0.145442452007027
173.076553419573,0.142384376519623
175.082703173572,0.139449450324586
177.112106434509,0.136478417125506
179.16503273639,0.133594685205046
181.241754737424,0.130723662445301
183.342548256229,0.127973386717123
185.46769230847,0.125257026197928
187.617469143912,0.12257595014136
189.79216428391,0.120016353034872
191.992066559328,0.117383841224755
194.217468148903,0.114842863736184
196.468664618045,0.11236812772833
198.745954958098,0.110016992537326
201.04964162605,0.107575734017683
203.380030584698,0.105265397193865
205.737431343291,0.103034881796061
208.122156998634,0.100742863893037
210.534524276671,0.0985848328149359
212.974853574552,0.096407462672292
215.443469003188,0.0943056052424942
217.940698430296,0.09228181119176
220.466873523941,0.0902502262932118
223.022329796594,0.0882833224981061
225.607406649686,0.0863641416402965
228.22244741869,0.0844696684675027
230.867799418717,0.0826498276655533
233.543813990648,0.0807899389189817
236.250846547795,0.0790048231725943
238.989256623105,0.0772451700758372
241.759407916913,0.0756085132920672
244.561668345245,0.0738813493137186
247.396410088681,0.0722981314990528
250.264009641792,0.0707090336309098
253.164847863136,0.0691091591289038
256.099310025846,0.0675593898757072
259.067785868801,0.0661114725813188
262.070669648385,0.0645955423355699
265.108360190854,0.063192666325404
268.181260945302,0.0617918793184511
271.289780037247,0.0604173945291283
274.434330322837,0.0590856423319431
277.61532944368,0.0577380328909525
280.833199882317,0.0564450962578308
284.08836901833,0.0552015244359612
287.381269185107,0.0539953194885812
290.712337727258,0.0528080421491055
294.082017058706,0.0516150690649187
297.490754721444,0.0504494147510888
300.939003444972,0.0493358395522194
304.42722120643,0.0482289042546633
307.955871291423,0.0471396777570544
311.525422355549,0.0460718355183439
315.136348486648,0.0450822950780454
318.789129267765,0.0440394639705625
322.484249840844,0.0430466348875632
326.222200971167,0.0420788815747521
330.003479112529,0.0411631936114365
333.828586473176,0.0402611564915385
337.698031082509,0.0393289046045133
341.612326858553,0.0384296289508476
345.571993676214,0.0376168691153741
349.577557436328,0.036770097070919
353.629550135504,0.0359298287495217
357.728509936787,0.0351278794061399
361.874981241128,0.0343344628141417
366.06951475969,0.0335666410856054
370.312667586993,0.0327816130773632
374.605003274899,0.0320859263398521
378.947091907467,0.0313706144711133
383.33951017666,0.0306251003176261
387.782841458946,0.0299320328259758
392.277675892772,0.029264718596896
396.824610456948,0.0286393446782152
401.424249049932,0.0279676499431785
406.077202570037,0.0273492551602629
410.784088996565,0.0267305743669827
415.545533471888,0.0261467455026281
420.362168384471,0.0255317353739714
425.234633452868,0.0249525565686021
430.16357581068,0.0244209623281574
435.149650092505,0.0238514346822915
440.193518520887,0.0233322628339442
445.295850994266,0.0228093174212835
450.457325175946,0.0222669999914839
455.678626584106,0.0217690068987783
460.960448682843,0.0212843215231812
466.303492974273,0.0208180472797796
471.708469091702,0.0203264156663969
477.176094893875,0.0198835053475389
482.707096560318,0.019431270582759
488.302208687788,0.0189872858971011
493.962174387832,0.0185611990697358
499.687745385488,0.018155064919298
505.479682119124,0.0177248273467551
511.338753841433,0.0173363960561428
517.265738721602,0.0169316802775948
523.261423948666,0.0165606154600949
529.326605836056,0.0161894784188409
535.462089927361,0.0158155538317279
541.668691103315,0.015465392038024
547.947233690029,0.0151212497923066
554.298551568467,0.0147589533295637
560.723488285203,0.0144536187063979
567.222897164454,0.0140960880144248
573.797641421413,0.0137809955771863
580.448594276898,0.013489658078206
587.176639073326,0.0131633701852845
593.982669392036,0.0128717368518083
600.867589171969,0.0125754983446132
607.832312829723,0.0122948834492062
614.877765381002,0.0120420223818296
622.004882563471,0.0117576801862412
629.214610961034,0.0115037657861705
636.507908129557,0.0112389514383116
643.885742724042,0.0109779910662993
651.34909462728,0.0107277505486145
658.898955079995,0.0104875496944523
666.536326812491,0.0102494945778616
674.262224177834,0.0100281878510879
682.077673286569,0.00980126797349155
689.983712143002,0.00956885762154264
697.981390783066,0.00935225148928644
706.071771413777,0.00913644496319464
714.255928554313,0.0089276261270717
722.534949178721,0.00872445411239693
730.909932860291,0.008545553409405
739.381991917587,0.00834773136925194
747.952251562182,0.00816213979309385
756.621850048105,0.00795875794280799
765.391938823015,0.00777954095468367
774.263682681127,0.00760596540882373
783.23825991792,0.00743844226273303
792.316862486625,0.0072700939247213
801.50069615654,0.00711189637219026
810.790980673169,0.00694252223207358
820.18894992022,0.00678285597338942
829.695852083491,0.00664557693853255
839.312949816636,0.00648806149610565
849.041520408875,0.0063326923111282
858.882855954625,0.00619356582895623
868.838263525118,0.00605394361290665
878.909065341995,0.0059132159347596
889.096598952916,0.00578593298361831
899.402217409204,0.00565654815341495
909.827289445556,0.00552482967768968
920.373199661822,0.00540494328382623
931.041348706908,0.00528170157684941
941.833153464795,0.00515449024246701
952.750047242729,0.00505732927209491
963.793479961579,0.00493254519327886
974.964918348409,0.00482017998599344
986.265846131282,0.00471066991268604
997.69776423632,0.00460760306034015
1009.26219098705,0.00450710375955559
1020.96066230605,0.00439815778119661
1032.79473191895,0.00430166057468639
1044.76597156081,0.00421112739079748
1056.87597118481,0.00411303803842808
1069.12633917348,0.00402460619876376
1081.51870255229,0.00391794817796612
1094.05470720574,0.00383229059801025
1106.73601809597,0.00374354371185327
1119.56431948388,0.00367500595756608
1132.54131515281,0.00358857107112846
1145.66872863487,0.00351045608203703
1158.94830343981,0.00342379982754624
1172.3818032866,0.00333937934706505
1185.97101233767,0.00327703968412092
1199.71773543589,0.00319830396126664
1213.62379834424,0.00312516012244342
1227.69104798836,0.00305495311525271
1241.92135270178,0.00299397095872573
1256.31660247412,0.00292493425662848
1270.87870920206,0.00285550534169119
1285.6096069433,0.00278576055594675
1300.51125217341,0.00272383615065445
1315.58562404571,0.00267017418488627
1330.83472465408,0.00260275667792871
1346.26057929891,0.00255289968347072
1361.86523675608,0.00248415978248581
1377.65076954905,0.00242731757725067
1393.61927422414,0.00237558582080994
1409.77287162897,0.00232940050478717
1426.11370719413,0.00226771957720074
1442.64395121816,0.00221885206425934
1459.36579915576,0.00217493909171498
1476.28147190939,0.00212110753416964
1493.39321612425,0.0020762218197104
1510.70330448666,0.00202430865054419
1528.21403602587,0.00198225776059942
1545.92773641948,0.0019328178901794
1563.84675830225,0.00189075646526827
1581.9734815786,0.00185010804871148
1600.3103137387,0.00181039231954425
1618.8596901782,0.00176379146485262
1637.62407452169,0.00173237262913843
1656.60595894992,0.00169337636300226
1675.80786453077,0.00165376231974534
1695.23234155412,0.00161282187382263
1714.88196987054,0.00157426657343398
1734.75935923393,0.00154589053525929
1754.86714964815,0.00150479206478171
1775.20801171764,0.00147853002160546
1795.7846470021,0.00144111744335989
1816.59978837533,0.00140479986543689
1837.65620038817,0.00137388547999924
1858.95667963569,0.00134512345368186
1880.50405512858,0.00131876532418679
1902.30118866895,0.00128766156897619
1924.35097523033,0.00125860331587246
1946.65634334226,0.00123069305831652
1969.22025547917,0.00120595349494175
1992.04570845387,0.0011789210226777
2015.13573381556,0.0011470268356634
2038.49339825246,0.00112027556161892
2062.12180399914,0.00110082489971341
2086.0240892485,0.00107364317992709
2110.2034285686,0.0010457515307299
2134.66303332425,0.0010259296384033
2159.40615210357,0.0010058115198683
2184.43607114943,0.000979251748553555
2209.7561147959,0.000960493452328243
2235.3696459098,0.000937605026722659
2261.28006633728,0.000918672843461815
2287.4908173557,0.000895145461010425
2314.00538013065,0.000877740876768993
2340.82727617829,0.000860620505697501
2367.96006783308,0.000839343910301267
2395.40735872088,0.000819220107094451
2423.1727942376,0.000797895381193077
2451.26006203334,0.000782261194832774
2479.67289250216,0.000763301785992248
2508.41505927754,0.000749263861645874
2537.49037973357,0.000732599496261495
2566.90271549195,0.000714502107782197
2596.65597293487,0.000696518335028662
2626.75410372384,0.000680430615496832
2657.20110532451,0.000668164103453106
2688.00102153761,0.000654132232559514
2719.15794303602,0.000640518110304569
2750.67600790807,0.000621971622624188
2782.55940220713,0.00060789490308596
2814.81236050758,0.000599831890251806
2847.43916646725,0.000584648995981942
2880.4441533963,0.000570659863126997
2913.83170483279,0.000558354200955118
2947.60625512486,0.00054766912977576
2981.77229001967,0.000531084982426195
3016.3343472592,0.000521020638998658
3051.29701718287,0.000508516384175991
3086.66494333727,0.000497379951000211
3122.44282309286,0.000490337622218199
3158.63540826782,0.000476046072449283
3195.24750575921,0.000468197240624824
3232.28397818138,0.000453417071673447
3269.74974451177,0.000448982654950153
3307.64978074424,0.000433002539639258
3345.98912054997,0.000426004760657047
3384.77285594598,0.000415950677420067
3424.00613797143,0.000407755390105412
3463.69417737173,0.000398639708025211
3503.84224529068,0.000390152933471234
3544.45567397044,0.00038207051244407
3585.53985745982,0.000372401398452564
3627.10025233065,0.000363062155711962
3669.14237840249,0.000353976654415421
3711.67181947577,0.000348623858984082
3754.69422407334,0.000342846311152187
3798.21530619074,0.000335957685728528
3842.24084605506,0.00032514259765002
3886.77669089267,0.000321379119270063
3931.82875570577,0.000311918251774929
3977.40302405804,0.000302954255649732
4023.50554886929,0.000297973671218683
4070.14245321944,0.000292807998451577
4117.31993116168,0.000285933250881951
4165.04424854518,0.000278266788888674
4213.32174384729,0.000272936115294886
4262.15882901532,0.000265397467276885
4311.56199031823,0.000262905048186247
4361.53778920801,0.000255381175082368
4412.09286319119,0.000249061889871675
4463.2339267104,0.000242351362626501
4514.9677720361,0.000239898394956121
4567.30127016875,0.00023407558059108
4620.24137175131,0.000227934823073098
4673.79510799246,0.000221265041204996
4727.96959160039,0.000219419352975495
4782.77201772749,0.00021564378438267
4838.20966492596,0.000208725266143876
4894.28989611453,0.000202668576146026
4951.02015955635,0.000197888774340775
5008.40798984821,0.000195490965113828
5066.46100892127,0.000193062596002579
5125.18692705333,0.000188781649353769
5184.59354389291,0.000181347103480159
5244.68874949512,0.000177769580280815
5305.48052536957,0.000173239847964399
5366.97694554048,0.000171045407385293
5429.18617761894,0.000166746355216007
5492.11648388779,0.00016363594760326
5555.77622239888,0.000161010037441054
5620.17384808319,0.000157991458947342
5685.31791387375,0.000153453055621024
5751.21707184161,0.00014958876616501
5817.88007434494,0.00014803888745959
5885.31577519145,0.000142730297923893
5953.53313081437,0.000141295566811279
6022.54120146193,0.000136439348671273
6092.34915240071,0.000134145556898895
6162.96625513294,0.000132494448386349
6234.40188862786,0.000128701523974713
6306.66554056741,0.000125751561873353
6379.76680860628,0.000122118322037948
6453.7154016467,0.000121677557688438
6528.52114112785,0.000117246402268838
6604.19396233031,0.000116557146389918
6680.74391569562,0.000113011922157218
6758.18116816111,0.000111309346295515
6836.51600451024,0.000108233618899707
6915.75882873853,0.000105208063736906
6995.92016543537,0.000104928809227948
7077.01066118189,0.000102252270491976
7159.04108596489,9.93044782210699e-05
7242.02233460732,9.62317210379923e-05
7325.96542821523,9.40987838938703e-05
7410.88151564157,9.19088179143841e-05
7496.78187496688,8.94437178484991e-05
7583.67791499719,8.99183264698603e-05
7671.5811767793,8.5913490233521e-05
7760.50333513357,8.44336634859288e-05
7850.45620020451,8.44376642763855e-05
7941.45171902934,8.25001598731277e-05
8033.50197712473,8.08184112935347e-05
8126.61920009195,7.89505427786001e-05
8220.81575524054,7.64655711686291e-05
8316.10415323096,7.54196369697958e-05
8412.49704973612,7.25131532703178e-05
8510.00724712225,7.18401603227519e-05
8608.64769614924,6.95200406886247e-05
8708.43149769072,6.87449178728694e-05
8809.37190447399,6.71904616154294e-05
8911.4823228402,6.68199674395467e-05
9014.77631452492,6.40440119472398e-05
9119.2675984593,6.40802961862951e-05
9224.97005259217,6.17219595779377e-05
9331.89771573324,6.02768130604973e-05
9440.0647894176,5.95953141752343e-05
9549.48563979197,5.8432169960293e-05
9660.17479952265,5.66428479601024e-05
9772.14696972573,5.5041315318622e-05
9885.41702191957,5.52508743942575e-05
10000,5.30811856697949e-05


==> tikzfigs/data/p_64_90.dat <==
0.1,0.900746531488577
0.101159111222383,0.896553208428999
0.102331657833024,0.892315327892775
0.103517795563018,0.881702758371598
0.104717681948552,0.871810916396549
0.105931476351837,0.861614351971262
0.107159339982267,0.851416987207944
0.108401435917833,0.84455004296824
0.109657929126781,0.832743035765722
0.110928986489522,0.820407782573753
0.112214776820798,0.80850765471309
0.1135154708921,0.796507443083028
0.114831241454351,0.779862845617228
0.11616226326085,0.747642550615707
0.117508713090481,0.717622449482424
0.11887076977119,0.699058925056571
0.120248614203741,0.64364050821394
0.121642429385737,0.59850421521874
0.123052400435926,0.571954793948961
0.124478714618791,0.555231986852173
0.125921561369415,1
0.127381132318648,1
0.128857621318552,1
0.130351224468151,1
0.131862140139475,1
0.133390569003906,1
0.134936714058831,1
0.136500780654601,1
0.138082976521809,1
0.139683511798874,1
0.141302599059953,1
0.142940453343176,1
0.144597292179202,1
0.146273335620113,1
0.14796880626864,1
0.149683929307726,1
0.151418932530435,1
0.153174046370208,1
0.154949503931463,1
0.156745541020559,1
0.158562396177114,1
0.160400310705682,1
0.162259528707809,1
0.164140297114447,1
0.166042865718753,1
0.167967487209265,1
0.169914417203463,1
0.171883914281715,1
0.173876240021625,1
0.175891659032773,1
0.177930438991858,1
0.179992850678248,1
0.182079168009946,1
0.184189668079971,1
0.186324631193156,1
0.18848434090338,1
0.190669084051225,1
0.192879150802078,1
0.195114834684662,1
0.197376432630026,1
0.199664245010979,1
0.201978575681988,1
0.204319732019527,1
0.206688024962908,1
0.209083769055575,1
0.21150728248688,1
0.213958887134342,1
0.216438908606402,1
0.218947676285662,1
0.221485523372636,1
0.224052786930002,1
0.226649807927369,1
0.229276931286565,1
0.231934505927443,1
0.234622884814226,1
0.237342425002387,1
0.240093487686065,0.577501122909611
0.242876438246045,0.551331042234272
0.245691646298279,0.541546820919361
0.24853948574298,0.55280755115958
0.25142033481428,0.596121203583146
0.254334576130465,0.655004875023574
0.257282596744793,0.716007136298061
0.260264788196901,0.729212574970377
0.263281546564802,1
0.266333272517498,1
0.269420371368188,1
0.272543253128103,1
0.275702332560958,1
0.278898029238044,1
0.282130767593947,1
0.285400976982924,1
0.288709091735924,1
0.292055551218275,1
0.295440799888038,1
0.298865287355038,1
0.302329468440578,1
0.305833803237843,1
0.309378757173014,1
0.312964801067075,1
0.316592411198352,1
0.320262069365765,1
0.32397426295282,1
0.327729484992338,1
0.331528234231942,1
0.335371015200293,1
0.339258338274099,1
0.343190719745904,1
0.347168681892656,1
0.351192753045073,1
0.355263467657814,1
0.359381366380463,1
0.363546996129332,1
0.367760910160103,1
0.372023668141307,1
0.376335836228653,0.633749044094347
0.380697987140229,0.568138970984237
0.385110700232557,0.569335741799504
0.38957456157755,0.57634689110265
0.394090164040345,0.619459968249791
0.398658107358044,0.643538813857258
0.403278998219371,0.667228830257819
0.407953450345245,0.68676681849635
0.412682084570295,0.706993668449291
0.417465528925314,0.727574696064437
0.422304418720667,0.751314266478405
0.427199396630678,0.766880823043827
0.432151112778976,0.780107892424474
0.43716022482485,0.786688799515018
0.44222739805059,0.795122091538423
0.447353305449847,0.803001343529856
0.452538627817017,0.810361550072691
0.457784053837662,0.817018254977358
0.463090280179974,0.822976482433612
0.468458011587305,0.82820152862793
0.473887960971765,0.83267780649088
0.479380849508911,0.836383200958106
0.484937406733524,0.839832578400672
0.490558370636505,0.8426208012254
0.496244487762892,0.844767687017073
0.501996513311008,0.848815264452124
0.507815211232767,0.852455257419505
0.513701354335134,0.854587907953121
0.519655724382766,0.85807720942625
0.525679112201842,0.861232579702053
0.531772317785097,0.864011195622697
0.53793615039807,0.866338803429003
0.544171428686589,0.868170257431571
0.550478980785497,0.869478920138644
0.556859644428641,0.870268448643637
0.563314267060135,0.869208650424699
0.569843705946914,0.865325710667505
0.576448828292588,0.85038389009622
0.583130511352622,0.833038561785077
0.58988964255085,0.814837321597845
0.596727119597331,0.797810442976399
0.603643850607587,0.744319055580338
0.610640754223204,0.713851414305549
0.617718759733849,0.688980484850825
0.624878807200689,0.744690691571939
0.632121847581245,1
0.639448842855694,1
0.646860766154633,1
0.654358601888323,1
0.661943345877439,1
0.669616005485322,1
0.677377599751775,1
0.685229159528406,1
0.693171727615541,1
0.701206358900718,1
0.7093341204988,1
0.717556091893693,1
0.725873365081725,1
0.734287044716676,1
0.742798248256492,0.946952260932057
0.751408106111697,0.935882892228328
0.760117761795533,0.924785575004961
0.768928372075831,1
0.777841107128649,1
0.786857150693685,1
0.795977700231498,1
0.805203967082548,1
0.814537176628074,1
0.823978568452852,1
0.833529396509819,1
0.843190929286626,1
0.852964449974102,1
0.862851256636689,1
0.872852662384838,1
0.882969995549409,0.631083538107898
0.893204599858097,0.621956910914137
0.903557834613893,0.658943311800358
0.914031074875623,0.665582984736583
0.924625711640574,0.704395647645433
0.935343152029238,0.739983723703775
0.9461848194722,0.761918710058222
0.957152153899186,0.779628678243844
0.968246611930312,0.794272323298033
0.979469667069539,0.805805553638937
0.99082280990038,0.811804974033667
1.00230754828387,0.819449177329183
1.01392540755882,0.826734175780634
1.02567793074442,0.833359001166333
1.03756667874519,0.839000999138544
1.04959323055823,0.840316569340886
1.061759183483,0.836394854369879
1.07406615333343,0.828215530903771
1.08651577465254,0.808856088900953
1.0991097009295,0.779399833971112
1.11184960481927,0.74903378839229
1.12473717836475,0.84736411559459
1.13777413322149,1
1.15096220088503,1
1.16430313292088,1
1.17779870119712,1
1.19145069811978,1
1.20526093687084,1
1.21923125164911,1
1.23336349791378,1
1.24765955263087,0.972791353172055
1.26212131452255,0.953254028128306
1.27675070431927,1
1.29154966501488,1
1.30652016212472,1
1.32166418394661,1
1.33698374182495,1
1.35248087041788,1
1.36815762796747,1
1.38401609657313,0.70336464390274
1.4000583824681,0.675436676271757
1.4162866162992,0.69576157493139
1.43270295340983,0.721536985448148
1.44930957412622,0.753411500095267
1.46610868404698,0.7804468381827
1.4831025143361,0.80101777880377
1.50029332201922,0.808578425219215
1.51768339028341,0.816902631175865
1.53527502878042,0.821923451771055
1.55307057393346,0.824725271957191
1.57107238924745,0.822998291206713
1.58928286562298,0.807779960001506
1.60770442167382,0.778880194009778
1.62633950404819,1
1.64519058775366,1
1.6642601764859,1
1.6835508029612,1
1.70306502925284,1
1.72280544713139,1
1.74277467840892,0.909158528979426
1.76297537528721,1
1.78341022071001,1
1.80408192871938,1
1.82499324481615,1
1.84614694632455,1
1.86754584276108,1
1.88919277620767,0.706192831123094
1.91109062168914,0.67776773019104
1.93324228755505,0.732395603747469
1.95565071586595,0.776046779379477
1.97831888278416,0.79169293139483
2.00124979896904,0.805130636378658
2.0244465099768,0.815596309067008
2.04791209666509,0.824626436616714
2.07164967560207,0.811331997993333
2.09566239948043,0.802354699581447
2.11995345753607,0.864322484955201
2.14452607597167,1
2.16938351838518,1
2.19452908620331,1
2.21996611911995,1
2.24569799553977,0.924335489620524
2.27172813302691,1
2.29805998875885,1
2.32469705998565,1
2.35164288449435,1
2.37890104107889,0.882567084170699
2.40647515001542,0.70261885377312
2.43436887354311,0.700028177897691
2.46258591635055,0.764154130838008
2.49113002606779,0.795118814945916
2.52000499376409,0.805155997183301
2.54921465445142,0.816708973033944
2.5787628875938,0.808929173075919
2.60865361762255,0.816888344700417
2.63889081445751,1
2.66947849403432,1
2.70042071883777,1
2.73172159844138,1
2.76338529005317,1
2.79541599906786,1
2.82781797962534,1
2.86059553517574,1
2.89375301905095,0.759734158954684
2.92729483504282,0.689664359223904
2.96122543798803,0.769690691406988
2.99554933435981,0.7890251863079
3.0302710828664,0.806715775068528
3.06539529505653,0.796594848203046
3.10092663593193,0.814087263667344
3.13686982456688,1
3.17322963473498,1
3.21001089554317,1
3.24721849207313,0.946312163848067
3.28485736603004,1
3.32293251639897,1
3.36144900010876,1
3.40041193270371,0.727745828323993
3.43982648902292,0.753737729926431
3.47969790388769,0.777427704138277
3.52003147279668,0.791667321005222
3.56083255262928,0.79241536898301
3.60210656235707,0.830554424755495
3.64385898376354,1
3.68609536217216,1
3.72882130718284,1
3.772042493417,1
3.81576466127125,1
3.85999361767977,1
3.90473523688556,0.750014732801724
3.94999546122065,0.745377086192247
3.99578030189527,0.787296192504161
4.04209583979631,0.788916396124559
4.08894822629486,0.817921504291281
4.13634368406328,1
4.18428850790158,1
4.23278906557355,1
4.28185179865241,1
4.3314832233764,1
4.38168993151419,0.878532122079436
4.4324785912404,0.708334137286587
4.48385594802119,0.79748483665869
4.53582882551019,0.800492384733862
4.58840412645476,0.815515749881837
4.64158883361278,1
4.69539001068006,1
4.7498148032285,0.96375472289648
4.80487043965513,1
4.86056423214214,1
4.91690357762803,0.741558188145466
4.97389595879006,0.770681894260128
5.03154894503805,0.787869568641978
5.08987019351968,0.815317237187142
5.14886745013749,1
5.20854855057766,1
5.26892142135067,1
5.32999408084409,1
5.3917746403875,0.824582499970832
5.45427130532983,0.772751442040101
5.51749237612913,0.796202955114947
5.58144624945496,0.813529735576145
5.64614141930367,1
5.71158647812643,1
5.7777901179705,1
5.84476113163363,1
5.91250841383188,0.781197304179586
5.98104096238094,0.778349381147884
6.05036787939122,0.802455183779393
6.1204983724767,0.939453361104592
6.19144175597784,1
6.26320745219869,1
6.33580499265825,1
6.40924401935645,0.76669512209905
6.48353428605472,0.780059579375417
6.55868565957143,0.807476565778659
6.63470812109235,1
6.71161176749628,1
6.78940681269611,1
6.8681035889953,1
6.94771254846024,0.759434871885324
7.02824426430835,0.797973286072478
7.10970943231244,0.87945284360602
7.19211887222119,1
7.27548352919623,1
7.35981447526577,1
7.44512291079514,0.776275096856911
7.53142016597437,0.807735583411878
7.618717702323,0.927850694512907
7.7070271142123,1
7.79636013040523,1
7.88672861561415,0.879144207342813
7.97814457207662,0.791503841663266
8.0706201411495,0.823271622414894
8.16416760492147,1
8.25879938784427,0.988917092717509
8.35452805838287,1
8.45136633068472,0.783412345970227
8.54932706626838,0.819376660257587
8.64842327573172,1
8.74866812047991,0.970738012500677
8.85007491447343,1
8.9526571259964,0.793701190605985
9.05642837944529,0.825362340181688
9.16140245713852,1
9.26759330114688,1
9.37501501514529,0.970404294642635
9.48368186628592,0.810755991855732
9.59360828709314,0.865193465188243
9.7048088773803,1
9.81729840618884,1
9.93109181374979,0.800825119508966
10.0462042134681,0.831570184633238
10.16265089393,1
10.2804473209331,1
10.3996091395412,0.854872692019771
10.5201521761616,0.829406153792347
10.6420924406472,1
10.7654461284232,1
10.8902296226373,0.891501598486216
11.0164594963366,0.837613778722456
11.1441525146679,1
11.2733256371049,1
11.4039960197003,0.857838975799833
11.5361810173648,0.850061361928292
11.6698981861715,1
11.8051652856881,1
11.9420002813353,0.846969053845838
12.0804213467733,0.883348520019425
12.2204468663149,1
12.3620954373677,1
12.5053858729039,0.868289340879057
12.650337203959,1
12.7969686821594,1
12.9452997822792,0.862171146722744
13.0953502048267,0.909925234311185
13.2471398786612,0.994591335173148
13.4006889636395,0.89726303551259
13.5560178532937,0.887235229202069
13.7131471775395,1
13.8720978054162,1
14.0328908478587,0.884036434356979
14.195547660501,1
14.3600898465126,1
14.5265392594678,0.889344615697752
14.6949180062482,1
14.8652484499786,1
15.0375532129974,0.894323716710487
15.211855179861,1
15.3881775003835,0.932864816288928
15.5665435927106,0.900238592975208
15.7469771464309,0.995686817274117
15.9295021257212,0.896736962042993
16.1141427725302,0.881905294363516
16.3009236097974,0.79144662555893
16.4898694447106,0.708360529497968
16.6810053720006,0.610162266002805
16.8743567772738,0.509290052715902
17.0699493403841,0.469812962802565
17.2678090388436,0.409901547284001
17.4679621512725,0.368983297123125
17.6704352608895,0.326822416830148
17.8752552590424,0.287852834892531
18.0824493487795,0.250816304868237
18.2920450484629,0.216680560548963
18.504070195423,0.186910313676209
18.7185529496558,0.162097119156297
18.935521797563,0.141924938329906
19.1550055557353,0.125629436567786
19.3770333747799,0.112389174118894
19.6016347431919,0.101490602157551
19.8288394912707,0.0923848388255629
20.0586777950823,0.0846330473603427
20.2911801804668,0.0779413119538573
20.5263775270925,0.072087886112519
20.7643010725577,0.0669104329365278
21.0049824165392,0.0622885476263
21.2484535249888,0.058123856449251
21.4947467343798,0.0543479118910826
21.7438947560008,0.0509203196706396
21.9959306803007,0.0477773506157494
22.2508879812837,0.0449027558464548
22.5088005209546,0.0422548680409352
22.7697025538168,0.0398146235175726
23.0336287314213,0.0375560095298318
23.3006141069692,0.0354657207682201
23.5706941399673,0.0335275724114248
23.8439047009372,0.031723871118603
24.1202820761801,0.0300494131952531
24.3998629725955,0.0284863941605262
24.6826845225569,0.0270310405779436
24.9687842888433,0.0256713912765231
25.2582002696278,0.0244017262910414
25.5509709035251,0.0232124691395241
25.8471350746956,0.0220990589948736
26.1467321180109,0.0210538753268443
26.4498018242772,0.0200744654353165
26.7563844455205,0.019154267378863
27.0665207003324,0.0182897572311727
27.3802517792786,0.0174758681473004
27.6976193503689,0.0167102214566836
28.018665564592,0.0159882021167338
28.3434330615131,0.0153078539320418
28.6719649749377,0.0146655882856732
29.0043049386399,0.0140591028134301
29.3404970921579,0.013485910586371
29.680586086656,0.0129437135789372
30.0246170908555,0.0124310022350724
30.3726357970331,0.0119448239125425
30.72468842709,0.0114845269445634
31.0808217386906,0.0110475726021081
31.4410830314726,0.0106334615048144
31.8055201533292,0.010239612859606
32.1741815067637,0.00986586692356461
32.5471160553185,0.00951066157889182
32.9243733300777,0.00917229936541847
33.3060034362459,0.00885027146040092
33.6920570598027,0.00854430867064983
34.0825854742345,0.00825162218816324
34.4776405473446,0.0079720131723555
34.8772747481418,0.00770697267537643
35.2815411538088,0.00745228951139018
35.6904934567523,0.00720965192039283
36.1041859717334,0.00697788714542217
36.5226736430818,0.00675582351240131
36.946012051993,0.00654230726489751
37.3742574239106,0.00633968116820264
37.8074666359935,0.00614528443874055
38.24569722467,0.00595813574281796
38.6890073932798,0.00577913429600886
39.1374560198038,0.00560746377152084
39.5911026646846,0.00544234274287309
40.0500075787361,0.005283033442361
40.5142317111465,0.00513078328041493
40.9838367175726,0.00498305970375004
41.4588849683291,0.00484321103505587
41.9394395566719,0.0047068377220773
42.4255643071778,0.00457746607413301
42.9173237842216,0.00445072608134176
43.4147833005509,0.00433032417231526
43.9180089259609,0.00421194854183982
44.4270674960688,0.00409946889656242
44.9420266211914,0.00399071454422874
45.462954695324,0.00388560383821333
45.9899209052244,0.00378411693707065
46.5229952396019,0.00368629562351091
47.0622484984128,0.00359016524698689
47.6077523022637,0.00349796058677465
48.1595791019235,0.00340989933101893
48.7178021879463,0.00332419050723049
49.2824957004051,0.00324117157677541
49.8537346387389,0.00316124347952443
50.4315948717136,0.00308278480409818
51.0161531474983,0.00300632198767686
51.6074871038591,0.00293243697740955
52.2056752784698,0.00286176223754212
52.8107971193433,0.00279293335736767
53.4229329953835,0.00272670872497617
54.0421642070592,0.00266184905440057
54.6685729972018,0.00259719107278809
55.302242561929,0.00253572215963921
55.9432570616938,0.00247638882660758
56.5917016324624,0.00241822361869061
57.2476623970218,0.00236233481687237
57.9112264764176,0.00230788036826133
58.5824820015254,0.0022540918973407
59.2615181247555,0.00220226003967525
59.9484250318941,0.00215174239144316
60.6432939540806,0.0021039342671857
61.3462171799251,0.00205635942157382
62.057288067765,0.00200859579598885
62.776601058065,0.00196416726724249
63.5042516859596,0.0019188928002219
64.2403365939419,0.00187638984556628
64.9849535446989,0.00183456566265069
65.7382014340959,0.00179332533864992
66.5001803043112,0.00175451620521113
67.2709913571234,0.00171441697040178
68.0507369673521,0.00167686809118649
68.839520696455,0.00164016509125602
69.6374473062822,0.00160453770513367
70.4446227729904,0.00156846289777727
71.2611543011175,0.00153412591345678
72.0871503378214,0.00150193288498752
72.9227205872831,0.00146879253718121
73.7679760252773,0.00143706037078644
74.6230289139111,0.00140558791183592
75.4879928165343,0.00137506826469266
76.3629826128224,0.00134452006666023
77.248114514034,0.00131646981021613
78.1435060784454,0.0012883612738494
79.0492762269642,0.00125945919290361
79.9655452589235,0.00123245897212668
80.8924348680594,0.00120673151518586
81.8300681586739,0.00118009904915741
82.7785696619847,0.00115539782139653
83.7380653526649,0.0011306093161462
84.708682665574,0.00110704714502871
85.6905505126835,0.00108287586244901
86.6837993001977,0.00105954471566037
87.6885609458743,0.00103696018056558
88.704968896544,0.0010151041942265
89.7331581458352,0.000994031829029714
90.7732652521022,0.000972344524971819
91.8254283565628,0.00095177919399365
92.889787201645,0.000931099019213206
93.9664831495469,0.000912133526509992
95.0556592010119,0.000892332975017924
96.157460014321,0.000873659494205871
97.2720319245054,0.000855203085878718
98.3995229627823,0.000837583946747011
99.5400828762152,0.000818647932973437
100.693863147603,0.000801980793680669
101.861017015598,0.000785582737762767
103.041699495059,0.000768958606147782
104.23606739764,0.000751713320974173
105.444279352617,0.000736224236435088
106.666495827954,0.00072086317859075
107.902879151618,0.000705451285605783
109.153593533139,0.000691197526589165
110.418805085416,0.000676750402659331
111.698681846782,0.000662163582110877
112.993393803322,0.000647570126385766
114.303112911448,0.000634417627893308
115.628013120738,0.000620452863755714
116.968270397038,0.000607266912904684
118.324062745838,0.000595245809244255
119.695570235904,0.000582432398837509
121.082975023204,0.000570593691656877
122.486461375093,0.000557958621247308
123.906215694792,0.000546409554520715
125.34242654614,0.000535517635917683
126.795284678643,0.000523791430930172
128.264983052806,0.00051328919033835
129.751716865759,0.000501558661172809
131.255683577184,0.000491885474999843
132.777082935543,0.000480896278148524
134.316117004602,0.00047087448272848
135.872990190271,0.00046085324678006
137.447909267754,0.000451046188887582
139.041083409007,0.000441732455433284
140.652724210524,0.000432217554059324
142.283045721435,0.000423969452843322
143.932264471941,0.000414387131361521
145.600599502065,0.000406111439278185
147.28827239075,0.000397745996991899
148.995507285286,0.000389014564981321
150.722530931076,0.000380715558972238
152.469572701757,0.000372715746037175
154.236864629663,0.000364965521541106
156.024641436637,0.000357494189844137
157.833140565212,0.000349468855184501
159.662602210143,0.00034294854024272
161.513269350309,0.00033539227398265
163.385387780986,0.000328083368581076
165.27920614649,0.00032142002022896
167.194975973199,0.000314977855398334
169.132951702965,0.000308421303461156
171.093390726902,0.000301507582421335
173.076553419573,0.000294942015256092
175.082703173572,0.000289486923003561
177.112106434509,0.000283407016081546
179.16503273639,0.000276791140415364
181.241754737424,0.00027145036180775
183.342548256229,0.000265936268823334
185.46769230847,0.000259739532682012
187.617469143912,0.000254848507102294
189.79216428391,0.000249296652507133
191.992066559328,0.00024440505216123
194.217468148903,0.000239189456478709
196.468664618045,0.000234324708511643
198.745954958098,0.000229011431241914
201.04964162605,0.000224069959651489
203.380030584698,0.000219612100065919
205.737431343291,0.000215098986048102
208.122156998634,0.000210813222721597
210.534524276671,0.000206384338442005
212.974853574552,0.000202250655199015
215.443469003188,0.00019749792637977
217.940698430296,0.000193421100487945
220.466873523941,0.000189274463024324
223.022329796594,0.000185775593165824
225.607406649686,0.000181682506375575
228.22244741869,0.000177873814028996
230.867799418717,0.000173957044462173
233.543813990648,0.000170926422792986
236.250846547795,0.000167250835692451
238.989256623105,0.000163449261200866
241.759407916913,0.000160091046841122
244.561668345245,0.00015718306175245
247.396410088681,0.000153577216760159
250.264009641792,0.000150689348050989
253.164847863136,0.000147544458568348
256.099310025846,0.000144479324234019
259.067785868801,0.000141306546716557
262.070669648385,0.000138506166025028
265.108360190854,0.000135468748306264
268.181260945302,0.000132821834010905
271.289780037247,0.000130126467634582
274.434330322837,0.00012759426680657
277.61532944368,0.000124955514854385
280.833199882317,0.00012203584687206
284.08836901833,0.000119812691346117
287.381269185107,0.000117187810047854
290.712337727258,0.000114755498591441
294.082017058706,0.000112645160307886
297.490754721444,0.000110552751087687
300.939003444972,0.000108254237326376
304.42722120643,0.000106129005540683
307.955871291423,0.000103614429199753
311.525422355549,0.000101736287869046
315.136348486648,9.96036346746737e-05
318.789129267765,9.74087856692295e-05
322.484249840844,9.54106698163614e-05
326.222200971167,9.34688190856331e-05
330.003479112529,9.19915149405655e-05
333.828586473176,9.00707385766827e-05
337.698031082509,8.82826391859806e-05
341.612326858553,8.63546609012773e-05
345.571993676214,8.45542834253255e-05
349.577557436328,8.27747988739551e-05
353.629550135504,8.1422945696719e-05
357.728509936787,7.9689176255705e-05
361.874981241128,7.81459327245512e-05
366.06951475969,7.65813487886205e-05
370.312667586993,7.52900017419622e-05
374.605003274899,7.38045602634153e-05
378.947091907467,7.2168992672933e-05
383.33951017666,7.09120795764795e-05
387.782841458946,6.94149568891168e-05
392.277675892772,6.79622289780274e-05
396.824610456948,6.65134296109627e-05
401.424249049932,6.54861937703642e-05
406.077202570037,6.42335415855934e-05
410.784088996565,6.29580842100624e-05
415.545533471888,6.15669061662422e-05
420.362168384471,6.04130669652686e-05
425.234633452868,5.91941385599626e-05
430.16357581068,5.80535151741655e-05
435.149650092505,5.72101784032613e-05
440.193518520887,5.59045355888969e-05
445.295850994266,5.48718448374051e-05
450.457325175946,5.38704728004373e-05
455.678626584106,5.27497189866727e-05
460.960448682843,5.17732670700216e-05
466.303492974273,5.09475967871991e-05
471.708469091702,5.00338403833196e-05
477.176094893875,4.92033778695537e-05
482.707096560318,4.80558592866351e-05
488.302208687788,4.72446298052314e-05
493.962174387832,4.65358944483083e-05
499.687745385488,4.54676019613693e-05
505.479682119124,4.46067245787552e-05
511.338753841433,4.39613179126462e-05
517.265738721602,4.30285075297787e-05
523.261423948666,4.22879257408298e-05
529.326605836056,4.16994755646791e-05
535.462089927361,4.07199305894018e-05
541.668691103315,4.00568244461457e-05
547.947233690029,3.93390410429748e-05
554.298551568467,3.85688954987733e-05
560.723488285203,3.80981757743231e-05
567.222897164454,3.72633657051515e-05
573.797641421413,3.65819723480358e-05
580.448594276898,3.60924559777531e-05
587.176639073326,3.53946416093494e-05
593.982669392036,3.49603046703598e-05
600.867589171969,3.42863649428748e-05
607.832312829723,3.37472225485182e-05
614.877765381002,3.30158257800213e-05
622.004882563471,3.26096405726466e-05
629.214610961034,3.21216377941899e-05
636.507908129557,3.14768408820005e-05
643.885742724042,3.09374508086807e-05
651.34909462728,3.0350904459978e-05
658.898955079995,2.98832850840023e-05
666.536326812491,2.95489975290942e-05
674.262224177834,2.89743823440153e-05
682.077673286569,2.85721285249026e-05
689.983712143002,2.81366091215211e-05
697.981390783066,2.75531593885542e-05
706.071771413777,2.72311160474695e-05
714.255928554313,2.67753245432996e-05
722.534949178721,2.63164979226225e-05
730.909932860291,2.5848555004881e-05
739.381991917587,2.56504506183128e-05
747.952251562182,2.52443029578699e-05
756.621850048105,2.48693677226495e-05
765.391938823015,2.44243138805319e-05
774.263682681127,2.41004096098722e-05
783.23825991792,2.37570917199211e-05
792.316862486625,2.33418888725239e-05
801.50069615654,2.30835305397127e-05
810.790980673169,2.26970649726538e-05
820.18894992022,2.2378803287772e-05
829.695852083491,2.20163973310069e-05
839.312949816636,2.17697989298911e-05
849.041520408875,2.15064328540699e-05
858.882855954625,2.11752891496069e-05
868.838263525118,2.08154757876874e-05
878.909065341995,2.05404562007973e-05
889.096598952916,2.0366836212019e-05
899.402217409204,2.00361411173604e-05
909.827289445556,1.97367529431383e-05
920.373199661822,1.9553354336579e-05
931.041348706908,1.93110218677364e-05
941.833153464795,1.89255235740053e-05
952.750047242729,1.87228459620652e-05
963.793479961579,1.84535173789074e-05
974.964918348409,1.82694090763888e-05
986.265846131282,1.80904142046139e-05
997.69776423632,1.77599559572674e-05
1009.26219098705,1.76654761821973e-05
1020.96066230605,1.73552516742749e-05
1032.79473191895,1.72211015621549e-05
1044.76597156081,1.6980189953032e-05
1056.87597118481,1.67351828129992e-05
1069.12633917348,1.66572894308375e-05
1081.51870255229,1.64255386268217e-05
1094.05470720574,1.62365502070206e-05
1106.73601809597,1.60760280204594e-05
1119.56431948388,1.58722419802923e-05
1132.54131515281,1.57773145237384e-05
1145.66872863487,1.56021117417579e-05
1158.94830343981,1.5386663248154e-05
1172.3818032866,1.52523869391549e-05
1185.97101233767,1.51282451695734e-05
1199.71773543589,1.48926597525889e-05
1213.62379834424,1.47785950186911e-05
1227.69104798836,1.45735980576617e-05
1241.92135270178,1.45329032242733e-05
1256.31660247412,1.43567024981555e-05
1270.87870920206,1.42164864107127e-05
1285.6096069433,1.41084072647537e-05
1300.51125217341,1.39880082472396e-05
1315.58562404571,1.37744104238241e-05
1330.83472465408,1.37129258874747e-05
1346.26057929891,1.35302897217437e-05
1361.86523675608,1.33959974517529e-05
1377.65076954905,1.33200195165482e-05
1393.61927422414,1.31758276544605e-05
1409.77287162897,1.31396894152157e-05
1426.11370719413,1.30213142192246e-05
1442.64395121816,1.28333648361922e-05
1459.36579915576,1.27695016100926e-05
1476.28147190939,1.26794882954048e-05
1493.39321612425,1.25999709637209e-05
1510.70330448666,1.24398465693408e-05
1528.21403602587,1.23980084467957e-05
1545.92773641948,1.22433759873892e-05
1563.84675830225,1.22283446917351e-05
1581.9734815786,1.2087968564211e-05
1600.3103137387,1.20404722665614e-05
1618.8596901782,1.18908621199457e-05
1637.62407452169,1.18161697062679e-05
1656.60595894992,1.17891385652723e-05
1675.80786453077,1.16763552237263e-05
1695.23234155412,1.16145725060589e-05
1714.88196987054,1.15421855529362e-05
1734.75935923393,1.14812463935723e-05
1754.86714964815,1.13555724420004e-05
1775.20801171764,1.13465592287429e-05
1795.7846470021,1.12777254951505e-05
1816.59978837533,1.11453726217807e-05
1837.65620038817,1.1107568249626e-05
1858.95667963569,1.1068960090741e-05
1880.50405512858,1.1011486619077e-05
1902.30118866895,1.09178542010989e-05
1924.35097523033,1.08553518817383e-05
1946.65634334226,1.0805443141959e-05
1969.22025547917,1.07532762339045e-05
1992.04570845387,1.06863493139059e-05
2015.13573381556,1.06760781068593e-05
2038.49339825246,1.05567438738347e-05
2062.12180399914,1.05643376181533e-05
2086.0240892485,1.04721377482733e-05
2110.2034285686,1.04490482305095e-05
2134.66303332425,1.03632087251981e-05
2159.40615210357,1.0318098828135e-05
2184.43607114943,1.02778681117127e-05
2209.7561147959,1.02196140824209e-05
2235.3696459098,1.01982869961607e-05
2261.28006633728,1.01449906350867e-05
2287.4908173557,1.01419795354743e-05
2314.00538013065,1.00700370151649e-05
2340.82727617829,1.00442133978162e-05
2367.96006783308,9.97887507070034e-06
2395.40735872088,9.94501214772353e-06
2423.1727942376,9.89539628474105e-06
2451.26006203334,9.86459398487793e-06
2479.67289250216,9.8427100559048e-06
2508.41505927754,9.77608849201181e-06
2537.49037973357,9.75138602932802e-06
2566.90271549195,9.75836170750249e-06
2596.65597293487,9.67681180415808e-06
2626.75410372384,9.65885858404276e-06
2657.20110532451,9.63562577002719e-06
2688.00102153761,9.6206777902479e-06
2719.15794303602,9.59060898517516e-06
2750.67600790807,9.54914681612718e-06
2782.55940220713,9.52700083290582e-06
2814.81236050758,9.46394964017472e-06
2847.43916646725,9.43815019336932e-06
2880.4441533963,9.44431937762464e-06
2913.83170483279,9.39608615174525e-06
2947.60625512486,9.40114915377409e-06
2981.77229001967,9.37302517079489e-06
3016.3343472592,9.316177740725e-06
3051.29701718287,9.31694168684674e-06
3086.66494333727,9.27974751063672e-06
3122.44282309286,9.24936146939369e-06
3158.63540826782,9.24780662489699e-06
3195.24750575921,9.22953137230986e-06
3232.28397818138,9.18287013522717e-06
3269.74974451177,9.18260802190452e-06
3307.64978074424,9.13791134887279e-06
3345.98912054997,9.14130028351548e-06
3384.77285594598,9.12885933608437e-06
3424.00613797143,9.07276994284378e-06
3463.69417737173,9.07488176234853e-06
3503.84224529068,9.04735400459452e-06
3544.45567397044,9.02785612428491e-06
3585.53985745982,9.00398691139099e-06
3627.10025233065,8.9987106243188e-06
3669.14237840249,8.9924279554339e-06
3711.67181947577,8.95760777490957e-06
3754.69422407334,8.95138863249847e-06
3798.21530619074,8.94545652180681e-06
3842.24084605506,8.90894868100213e-06
3886.77669089267,8.89552423559475e-06
3931.82875570577,8.87848014896129e-06
3977.40302405804,8.87111415028305e-06
4023.50554886929,8.85448930373169e-06
4070.14245321944,8.8490353062449e-06
4117.31993116168,8.84425250570608e-06
4165.04424854518,8.83294766997687e-06
4213.32174384729,8.81581014456294e-06
4262.15882901532,8.80251907197735e-06
4311.56199031823,8.77354203259263e-06
4361.53778920801,8.79009234049455e-06
4412.09286319119,8.77784276546822e-06
4463.2339267104,8.74727582737989e-06
4514.9677720361,8.72625421515788e-06
4567.30127016875,8.74336975092221e-06
4620.24137175131,8.70842583825706e-06
4673.79510799246,8.71963813445521e-06
4727.96959160039,8.68279398120461e-06
4782.77201772749,8.68380167016337e-06
4838.20966492596,8.66990198019527e-06
4894.28989611453,8.661526813704e-06
4951.02015955635,8.66927421959372e-06
5008.40798984821,8.65537997713272e-06
5066.46100892127,8.63780358802875e-06
5125.18692705333,8.62238503766175e-06
5184.59354389291,8.63046221331931e-06
5244.68874949512,8.62013902346889e-06
5305.48052536957,8.60040394148326e-06
5366.97694554048,8.6006307248876e-06
5429.18617761894,8.5889685471994e-06
5492.11648388779,8.5848408997323e-06
5555.77622239888,8.57605599639073e-06
5620.17384808319,8.57640589846911e-06
5685.31791387375,8.56808531432412e-06
5751.21707184161,8.56294132877066e-06
5817.88007434494,8.5436537293649e-06
5885.31577519145,8.5492475034442e-06
5953.53313081437,8.53896941250242e-06
6022.54120146193,8.53031035205323e-06
6092.34915240071,8.51779280603544e-06
6162.96625513294,8.52385857834242e-06
6234.40188862786,8.50429209527676e-06
6306.66554056741,8.51856071353086e-06
6379.76680860628,8.50909757780413e-06
6453.7154016467,8.50506771742306e-06
6528.52114112785,8.48999709773682e-06
6604.19396233031,8.48747219579723e-06
6680.74391569562,8.47917494292646e-06
6758.18116816111,8.48581518932815e-06
6836.51600451024,8.46434263572448e-06
6915.75882873853,8.46152860368781e-06
6995.92016543537,8.46649866513315e-06
7077.01066118189,8.45941127867911e-06
7159.04108596489,8.4624073708498e-06
7242.02233460732,8.44129336144885e-06
7325.96542821523,8.45038263607566e-06
7410.88151564157,8.43181663490151e-06
7496.78187496688,8.42775500393057e-06
7583.67791499719,8.43774529111235e-06
7671.5811767793,8.42319544743663e-06
7760.50333513357,8.42380096971947e-06
7850.45620020451,8.42121591643377e-06
7941.45171902934,8.41816103998434e-06
8033.50197712473,8.42244083878471e-06
8126.61920009195,8.40263972823588e-06
8220.81575524054,8.41024983338151e-06
8316.10415323096,8.3961135662417e-06
8412.49704973612,8.39688620411638e-06
8510.00724712225,8.39675382482159e-06
8608.64769614924,8.39944534614188e-06
8708.43149769072,8.39928907545975e-06
8809.37190447399,8.38274125307982e-06
8911.4823228402,8.38453880756749e-06
9014.77631452492,8.38118701425628e-06
9119.2675984593,8.37674077778254e-06
9224.97005259217,8.37235954430191e-06
9331.89771573324,8.38225062055179e-06
9440.0647894176,8.36719441055311e-06
9549.48563979197,8.37374279219059e-06
9660.17479952265,8.36340230564963e-06
9772.14696972573,8.36397207717199e-06
9885.41702191957,8.35826828230266e-06
10000,8.35940807709889e-06


==> tikzfigs/data/p_8_0.dat <==
0.1,0.854451346429879
0.101159111222383,0.85318528352848
0.102331657833024,0.851902450274479
0.103517795563018,0.850602490601014
0.104717681948552,0.849312885233239
0.105931476351837,0.848033989077686
0.107159339982267,0.84673781921698
0.108401435917833,0.845423986080442
0.109657929126781,0.844092090021532
0.110928986489522,0.84279984025523
0.112214776820798,0.841460367731338
0.1135154708921,0.840131602147008
0.114831241454351,0.838813827542145
0.11616226326085,0.837447258690094
0.117508713090481,0.836121509478199
0.11887076977119,0.834776524242606
0.120248614203741,0.833332903519482
0.121642429385737,0.831961165612573
0.123052400435926,0.830569535649655
0.124478714618791,0.829188569654758
0.125921561369415,0.827787181939886
0.127381132318648,0.826396377946637
0.128857621318552,0.824984554900989
0.130351224468151,0.823583158550086
0.131862140139475,0.82216006983127
0.133390569003906,0.820747163885719
0.134936714058831,0.819311807161522
0.136500780654601,0.817886291321426
0.138082976521809,0.816470630477178
0.139683511798874,0.815031421438061
0.141302599059953,0.813567946226614
0.142940453343176,0.812113280881977
0.144597292179202,0.811175587136357
0.146273335620113,0.809650156263745
0.14796880626864,0.808135160273244
0.149683929307726,0.806597285990666
0.151418932530435,0.805069670459688
0.153174046370208,0.803552437592624
0.154949503931463,0.802011462276514
0.156745541020559,0.800480545494672
0.158562396177114,0.798199332805173
0.160400310705682,0.796633146051097
0.162259528707809,0.795041737069745
0.164140297114447,0.793494802280686
0.166042865718753,0.7919221218776
0.167967487209265,0.790358583152353
0.169914417203463,0.788768171081648
0.171883914281715,0.787186155990337
0.173876240021625,0.78561232217054
0.175891659032773,0.784009866123645
0.177930438991858,0.782414580679456
0.179992850678248,0.780826091039391
0.182079168009946,0.77987964526166
0.184189668079971,0.778257054369433
0.186324631193156,0.776644837726796
0.18848434090338,0.775042879935247
0.190669084051225,0.773413167270546
0.192879150802078,0.771792877219174
0.195114834684662,0.770181742345922
0.197376432630026,0.768579432374157
0.199664245010979,0.766985549651168
0.201978575681988,0.76536276892862
0.204319732019527,0.763817086534899
0.206688024962908,0.762279878536752
0.209083769055575,0.760750435115068
0.21150728248688,0.759227949457944
0.213958887134342,0.757670665397095
0.216438908606402,0.756159098026313
0.218947676285662,0.754610280626292
0.221485523372636,0.753063831911545
0.224052786930002,0.751518396275177
0.226649807927369,0.749972482553951
0.229276931286565,0.748424456491019
0.231934505927443,0.746830812814609
0.234622884814226,0.745272974591024
0.237342425002387,0.743665345613008
0.240093487686065,0.741523940549241
0.242876438246045,0.739924664776069
0.245691646298279,0.738363650011685
0.24853948574298,0.736754358554784
0.25142033481428,0.735136866944133
0.254334576130465,0.733551345400009
0.257282596744793,0.731910298269368
0.260264788196901,0.730296002859756
0.263281546564802,0.728620441257639
0.266333272517498,0.72692299902992
0.269420371368188,0.726478428011814
0.272543253128103,0.725113282026413
0.275702332560958,0.723704547016122
0.278898029238044,0.722341811741895
0.282130767593947,0.720976653038129
0.285400976982924,0.71960630136797
0.288709091735924,0.718227739669601
0.292055551218275,0.716883952714273
0.295440799888038,0.71547886232078
0.298865287355038,0.71410110596488
0.302329468440578,0.713080327112404
0.305833803237843,0.711691777977638
0.309378757173014,0.710293658226019
0.312964801067075,0.70888228689571
0.316592411198352,0.707500461655616
0.320262069365765,0.706096997996791
0.32397426295282,0.704713849139925
0.327729484992338,0.70325242664563
0.331528234231942,0.701800500055915
0.335371015200293,0.700305415419871
0.339258338274099,0.698806980393814
0.343190719745904,0.697251833351691
0.347168681892656,0.695632680192227
0.351192753045073,0.693885805611774
0.355263467657814,0.692315589543554
0.359381366380463,0.690606485225741
0.363546996129332,0.690192018739065
0.367760910160103,0.688847393737026
0.372023668141307,0.687481835430165
0.376335836228653,0.686037344422171
0.380697987140229,0.684551844653573
0.385110700232557,0.682966725360917
0.38957456157755,0.681317887637339
0.394090164040345,0.679592493091358
0.398658107358044,0.677717520133208
0.403278998219371,0.675970194726895
0.407953450345245,0.675417105458117
0.412682084570295,0.674121828396585
0.417465528925314,0.672727587549336
0.422304418720667,0.671271589688769
0.427199396630678,0.669739539412814
0.432151112778976,0.66811625494004
0.43716022482485,0.666337998767773
0.44222739805059,0.664436899782769
0.447353305449847,0.662349120649914
0.452538627817017,0.660149705088983
0.457784053837662,0.657727933383443
0.463090280179974,0.658427560081046
0.468458011587305,0.655988785111791
0.473887960971765,0.653337228924057
0.479380849508911,0.650408495145119
0.484937406733524,0.648990109533049
0.490558370636505,0.646772710719522
0.496244487762892,0.644307041775477
0.501996513311008,0.640472796238824
0.507815211232767,0.6392767498748
0.513701354335134,0.637938758774639
0.519655724382766,0.636546312272143
0.525679112201842,0.63496898449267
0.531772317785097,0.633289241626705
0.53793615039807,0.631428246095745
0.544171428686589,0.629359647131679
0.550478980785497,0.627056125451327
0.556859644428641,0.624489534867672
0.563314267060135,0.621678283889869
0.569843705946914,0.618497439054467
0.576448828292588,0.61505526413959
0.583130511352622,0.611183882517707
0.58988964255085,0.606899657843932
0.596727119597331,0.602971557752436
0.603643850607587,0.599281580307807
0.610640754223204,0.599646039367568
0.617718759733849,0.597099777777535
0.624878807200689,0.594243709365304
0.632121847581245,0.590218194760651
0.639448842855694,0.58804486258685
0.646860766154633,0.585687619827086
0.654358601888323,0.583107503025984
0.661943345877439,0.580263894701337
0.669616005485322,0.577064186721724
0.677377599751775,0.57346936742764
0.685229159528406,0.569536050184242
0.693171727615541,0.56585729738143
0.701206358900718,0.562838708910219
0.7093341204988,0.560109888976262
0.717556091893693,0.557077152503702
0.725873365081725,0.553582183253228
0.734287044716676,0.549663258123199
0.742798248256492,0.546845937544749
0.751408106111697,0.543587282634392
0.760117761795533,0.540009021757894
0.768928372075831,0.537523741154165
0.777841107128649,0.534707893736098
0.786857150693685,0.531500987894077
0.795977700231498,0.52789333194783
0.805203967082548,0.523716623076262
0.814537176628074,0.520730196772344
0.823978568452852,0.516543541857162
0.833529396509819,0.512994281298393
0.843190929286626,0.511245654256817
0.852964449974102,0.509255978990009
0.862851256636689,0.506942629599473
0.872852662384838,0.504107756499455
0.882969995549409,0.501075098178955
0.893204599858097,0.497403902998318
0.903557834613893,0.492959058255
0.914031074875623,0.487706293886106
0.924625711640574,0.481561009760636
0.935343152029238,0.48356038472375
0.9461848194722,0.478452017915846
0.957152153899186,0.476520516374866
0.968246611930312,0.473580143845516
0.979469667069539,0.472419680067812
0.99082280990038,0.469134275893963
1.00230754828387,0.467533665726572
1.01392540755882,0.465425750387608
1.02567793074442,0.464126937634325
1.03756667874519,0.46187161262189
1.04959323055823,0.458866850333153
1.061759183483,0.454900822625848
1.07406615333343,0.449827214047828
1.08651577465254,0.446417269145035
1.0991097009295,0.440885490455812
1.11184960481927,0.441090169125265
1.12473717836475,0.435595450383762
1.13777413322149,0.429408077471928
1.15096220088503,0.422289669609768
1.16430313292088,0.414052362924479
1.17779870119712,0.412784420800794
1.19145069811978,0.411554107324951
1.20526093687084,0.41052182720095
1.21923125164911,0.40963198533184
1.23336349791378,0.408886792016811
1.24765955263087,0.408318450817816
1.26212131452255,0.407850735941073
1.27675070431927,0.407663457486524
1.29154966501488,0.407517803482664
1.30652016212472,0.40748917615409
1.32166418394661,0.407667262562344
1.33698374182495,0.408034570984673
1.35248087041788,0.408511834008666
1.36815762796747,0.409173016663721
1.38401609657313,0.410020079081606
1.4000583824681,0.410988520467936
1.4162866162992,0.412070932293142
1.43270295340983,0.413318026602692
1.44930957412622,0.414721192117914
1.46610868404698,0.416271039651288
1.4831025143361,0.417898130309586
1.50029332201922,0.419709825985583
1.51768339028341,0.42157564932917
1.53527502878042,0.423542180555052
1.55307057393346,0.425655768323313
1.57107238924745,0.42784256842454
1.58928286562298,0.430087444836929
1.60770442167382,0.432374451505758
1.62633950404819,0.434686854214762
1.64519058775366,0.437128748537722
1.6642601764859,0.439500155508279
1.6835508029612,0.44196526839476
1.70306502925284,0.4443830467894
1.72280544713139,0.446733505118963
1.74277467840892,0.449120115768446
1.76297537528721,0.451461396333555
1.78341022071001,0.453674628044429
1.80408192871938,0.455864185963134
1.82499324481615,0.457947540432138
1.84614694632455,0.45990452167816
1.86754584276108,0.461778885806163
1.88919277620767,0.463488082537241
1.91109062168914,0.465013117617219
1.93324228755505,0.466400254229612
1.95565071586595,0.467632856924316
1.97831888278416,0.468695142452244
2.00124979896904,0.46950650260969
2.0244465099768,0.470118005534482
2.04791209666509,0.470583227874956
2.07164967560207,0.470757608420442
2.09566239948043,0.47076368357191
2.11995345753607,0.47059279278197
2.14452607597167,0.470100833624719
2.16938351838518,0.469415724328164
2.19452908620331,0.468531560281406
2.21996611911995,0.467443237660035
2.24569799553977,0.466076286512912
2.27172813302691,0.464566598793752
2.29805998875885,0.462770278359577
2.32469705998565,0.460826108897332
2.35164288449435,0.458589019637217
2.37890104107889,0.456272889456935
2.40647515001542,0.453659562706878
2.43436887354311,0.450966169616857
2.46258591635055,0.447971682839694
2.49113002606779,0.444896180619322
2.52000499376409,0.441665515302243
2.54921465445142,0.438278885798735
2.5787628875938,0.434659307524231
2.60865361762255,0.430956923120451
2.63889081445751,0.427171519838847
2.66947849403432,0.423225181373095
2.70042071883777,0.419193335086582
2.73172159844138,0.414996381653683
2.76338529005317,0.410709790911551
2.79541599906786,0.406331249696726
2.82781797962534,0.401937308952867
2.86059553517574,0.397366406701283
2.89375301905095,0.392853852470812
2.92729483504282,0.388156341238823
2.96122543798803,0.383429560224406
2.99554933435981,0.378669268254204
3.0302710828664,0.373870702105495
3.06539529505653,0.369028593111177
3.10092663593193,0.364137188109444
3.13686982456688,0.359272165883291
3.17322963473498,0.3543453559644
3.21001089554317,0.349431885812055
3.24721849207313,0.344442296793009
3.28485736603004,0.339533715108515
3.32293251639897,0.334533285561653
3.36144900010876,0.32959777991927
3.40041193270371,0.324635905467741
3.43982648902292,0.319638545304428
3.47969790388769,0.314761936271522
3.52003147279668,0.309830710307633
3.56083255262928,0.304921778846555
3.60210656235707,0.300015278044328
3.64385898376354,0.295188316373393
3.68609536217216,0.290347099016468
3.72882130718284,0.285562971875033
3.772042493417,0.280824198569381
3.81576466127125,0.276118776681776
3.85999361767977,0.271434473694832
3.90473523688556,0.266758865110331
3.94999546122065,0.262161184351512
3.99578030189527,0.257546515687249
4.04209583979631,0.253064810465801
4.08894822629486,0.248620620031627
4.13634368406328,0.244119263881379
4.18428850790158,0.239789667519305
4.23278906557355,0.235455564539879
4.28185179865241,0.231183099162798
4.3314832233764,0.226957423025707
4.38168993151419,0.222763648485093
4.4324785912404,0.218586883227303
4.48385594802119,0.214569871432861
4.53582882551019,0.210538764352429
4.58840412645476,0.206556843346083
4.64158883361278,0.202608279912826
4.69539001068006,0.198754645192655
4.7498148032285,0.194979088886143
4.80487043965513,0.191188285859759
4.86056423214214,0.187519021285505
4.91690357762803,0.183877774038335
4.97389595879006,0.180323375043315
5.03154894503805,0.176763396490095
5.08987019351968,0.173256119345271
5.14886745013749,0.169858214570789
5.20854855057766,0.166477757271758
5.26892142135067,0.163170872681153
5.32999408084409,0.159919492528224
5.3917746403875,0.156705762504252
5.45427130532983,0.153583642514452
5.51749237612913,0.150463210783086
5.58144624945496,0.14746856391695
5.64614141930367,0.144439684660474
5.71158647812643,0.141499249274584
5.7777901179705,0.138628009633191
5.84476113163363,0.135807009615368
5.91250841383188,0.133017596502226
5.98104096238094,0.130241441868346
6.05036787939122,0.12752761620928
6.1204983724767,0.1249234560351
6.19144175597784,0.122342536138511
6.26320745219869,0.119766358146055
6.33580499265825,0.11730675289867
6.40924401935645,0.114813927256911
6.48353428605472,0.112398380896887
6.55868565957143,0.110039998440539
6.63470812109235,0.107781942402646
6.71161176749628,0.105478631584477
6.78940681269611,0.103236405532892
6.8681035889953,0.101096512143818
6.94771254846024,0.098916228153823
7.02824426430835,0.096798447337838
7.10970943231244,0.0947825733711283
7.19211887222119,0.0927288146744875
7.27548352919623,0.0907953447885484
7.35981447526577,0.0888438225926468
7.44512291079514,0.0869134215847199
7.53142016597437,0.0850416996069333
7.618717702323,0.0832080442988302
7.7070271142123,0.0814483907547557
7.79636013040523,0.0796860380602491
7.88672861561415,0.077956895247989
7.97814457207662,0.0762953200880115
8.0706201411495,0.0746261482506148
8.16416760492147,0.0730372424290638
8.25879938784427,0.07145398169383
8.35452805838287,0.0698567865325374
8.45136633068472,0.0683825164820244
8.54932706626838,0.0668537349549844
8.64842327573172,0.0654053845166487
8.74866812047991,0.0639650852063438
8.85007491447343,0.0626129436486021
8.9526571259964,0.0612277261081756
9.05642837944529,0.0598887120632978
9.16140245713852,0.0585748024308596
9.26759330114688,0.0572654803024883
9.37501501514529,0.0560359237247086
9.48368186628592,0.0548168264465373
9.59360828709314,0.0535879794104192
9.7048088773803,0.0524220581602975
9.81729840618884,0.0512515392808274
9.93109181374979,0.0501470397281248
10.0462042134681,0.0490417490932886
10.16265089393,0.0479599684273727
10.2804473209331,0.0468809034207446
10.3996091395412,0.0458277736121844
10.5201521761616,0.0448226031763535
10.6420924406472,0.0438437609275874
10.7654461284232,0.0428702403343264
10.8902296226373,0.0419232911468266
11.0164594963366,0.0409818464879429
11.1441525146679,0.0400662397761922
11.2733256371049,0.0391957188830926
11.4039960197003,0.0383086347382179
11.5361810173648,0.0374641672020154
11.6698981861715,0.0366406168751905
11.8051652856881,0.0358169317993306
11.9420002813353,0.0350109726429058
12.0804213467733,0.0342396090412002
12.2204468663149,0.0334812929951967
12.3620954373677,0.0327151323022452
12.5053858729039,0.0319942120005916
12.650337203959,0.0312965826108241
12.7969686821594,0.0305650715598744
12.9452997822792,0.0298867128068244
13.0953502048267,0.0292392404891854
13.2471398786612,0.0285663255810417
13.4006889636395,0.0279512809742929
13.5560178532937,0.0273036194250808
13.7131471775395,0.0267046423260198
13.8720978054162,0.0260988533437432
14.0328908478587,0.025498704284138
14.195547660501,0.0249484148165941
14.3600898465126,0.024393473635274
14.5265392594678,0.0238451446389716
14.6949180062482,0.0233139746659401
14.8652484499786,0.022778649534706
15.0375532129974,0.0222801741755562
15.211855179861,0.0217660823293847
15.3881775003835,0.0212763831759454
15.5665435927106,0.0207894748094277
15.7469771464309,0.0203139346170585
15.9295021257212,0.0198577189980832
16.1141427725302,0.0194281925037065
16.3009236097974,0.0189751039513734
16.4898694447106,0.0185629763825405
16.6810053720006,0.0181416928862595
16.8743567772738,0.0177182534591118
17.0699493403841,0.0173263910289046
17.2678090388436,0.0169441614323342
17.4679621512725,0.0165503233059083
17.6704352608895,0.0161770999234138
17.8752552590424,0.0158289656034558
18.0824493487795,0.0154583336054209
18.2920450484629,0.0151215402681381
18.504070195423,0.0147712618325579
18.7185529496558,0.0144368733941099
18.935521797563,0.0141215373821564
19.1550055557353,0.0138036236461285
19.3770333747799,0.0134863391819968
19.6016347431919,0.0131725140581812
19.8288394912707,0.0128881965330122
20.0586777950823,0.0125880496630195
20.2911801804668,0.0122977019485988
20.5263775270925,0.0120185864273624
20.7643010725577,0.011751841177706
21.0049824165392,0.0114982998739934
21.2484535249888,0.0112364518225247
21.4947467343798,0.0109673102138143
21.7438947560008,0.0107347175473534
21.9959306803007,0.0104737419613037
22.2508879812837,0.01024854409011
22.5088005209546,0.0100160014709342
22.7697025538168,0.00979646684397809
23.0336287314213,0.00956839385881217
23.3006141069692,0.0093512493502978
23.5706941399673,0.00914346762898163
23.8439047009372,0.00892361322764517
24.1202820761801,0.00872937274102961
24.3998629725955,0.00851951464617517
24.6826845225569,0.00833051475017304
24.9687842888433,0.00814054201944355
25.2582002696278,0.00796568816652296
25.5509709035251,0.00778429826511707
25.8471350746956,0.00761180944387715
26.1467321180109,0.00742676422955597
26.4498018242772,0.00726175448982479
26.7563844455205,0.0070949459420762
27.0665207003324,0.00693997946322188
27.3802517792786,0.00677528746897758
27.6976193503689,0.00663097101533873
28.018665564592,0.00646837820333625
28.3434330615131,0.00633334038975036
28.6719649749377,0.00618733622891689
29.0043049386399,0.0060419983700389
29.3404970921579,0.00590819639273663
29.680586086656,0.00578020924199014
30.0246170908555,0.00563663910702445
30.3726357970331,0.00551881938316313
30.72468842709,0.00538935369844166
31.0808217386906,0.00527288441822361
31.4410830314726,0.00514775877604619
31.8055201533292,0.0050374909545861
32.1741815067637,0.00492035752330829
32.5471160553185,0.00480432643269502
32.9243733300777,0.00469676140948435
33.3060034362459,0.00459030113172636
33.6920570598027,0.00447767344672668
34.0825854742345,0.00437933384699058
34.4776405473446,0.0042872469100811
34.8772747481418,0.00417996915293153
35.2815411538088,0.00409021539800749
35.6904934567523,0.00399616482210602
36.1041859717334,0.00390283834534119
36.5226736430818,0.00381478768288537
36.946012051993,0.00373611763707414
37.3742574239106,0.00364526551878319
37.8074666359935,0.00355881968395101
38.24569722467,0.00348003996174175
38.6890073932798,0.00339961361249596
39.1374560198038,0.00332044636834248
39.5911026646846,0.00324506827362184
40.0500075787361,0.00317565113927866
40.5142317111465,0.00310238628666811
40.9838367175726,0.00303867417233894
41.4588849683291,0.00296293161812356
41.9394395566719,0.00289930385911199
42.4255643071778,0.00282612485885344
42.9173237842216,0.00276642032521523
43.4147833005509,0.00269848487415662
43.9180089259609,0.00264429357939257
44.4270674960688,0.00258212661613208
44.9420266211914,0.00252248310113399
45.462954695324,0.00246476978596554
45.9899209052244,0.00240817572190917
46.5229952396019,0.00235168267129171
47.0622484984128,0.002304095915426
47.6077523022637,0.00225376112800749
48.1595791019235,0.00219909334441193
48.7178021879463,0.00214803455580867
49.2824957004051,0.00209834240454119
49.8537346387389,0.00204763391132519
50.4315948717136,0.00200274048938021
51.0161531474983,0.00196069774135149
51.6074871038591,0.00191842578492816
52.2056752784698,0.00187273410976738
52.8107971193433,0.00182927894895175
53.4229329953835,0.00178437965129527
54.0421642070592,0.001743009281285
54.6685729972018,0.00170967378392286
55.302242561929,0.00167135507922394
55.9432570616938,0.00163225580522025
56.5917016324624,0.00159614956540823
57.2476623970218,0.00155814297187816
57.9112264764176,0.00152147726070277
58.5824820015254,0.00148900040966818
59.2615181247555,0.00145521865708671
59.9484250318941,0.00142251901452162
60.6432939540806,0.00138515153041009
61.3462171799251,0.00135277540430933
62.057288067765,0.00132675664354762
62.776601058065,0.00129312044663525
63.5042516859596,0.00126800937583495
64.2403365939419,0.00123719740766776
64.9849535446989,0.00120865502301575
65.7382014340959,0.00118256464421493
66.5001803043112,0.00115175722987621
67.2709913571234,0.00113019543733502
68.0507369673521,0.00110321829729046
68.839520696455,0.00107715747728982
69.6374473062822,0.00105103535792702
70.4446227729904,0.00103037372593962
71.2611543011175,0.0010069517695432
72.0871503378214,0.00097922675681965
72.9227205872831,0.000958423306955595
73.7679760252773,0.000935826910030451
74.6230289139111,0.000915513315727781
75.4879928165343,0.000894883199368766
76.3629826128224,0.000877389331276507
77.248114514034,0.000853860643771636
78.1435060784454,0.000833424493374697
79.0492762269642,0.000818573444389729
79.9655452589235,0.000799642754234025
80.8924348680594,0.00077882764352194
81.8300681586739,0.000763749537800108
82.7785696619847,0.000744334354591278
83.7380653526649,0.000727630415153439
84.708682665574,0.000708981232131131
85.6905505126835,0.000694704126318575
86.6837993001977,0.000679708748194227
87.6885609458743,0.000664264806691253
88.704968896544,0.000648388182777072
89.7331581458352,0.000631852453734777
90.7732652521022,0.000619389258579043
91.8254283565628,0.00060500349285212
92.889787201645,0.0005928806431307
93.9664831495469,0.000576730012424143
95.0556592010119,0.00056519470227209
96.157460014321,0.000551563733705006
97.2720319245054,0.000538884208288823
98.3995229627823,0.000525029897225248
99.5400828762152,0.000517199875557519
100.693863147603,0.0005032854220077
101.861017015598,0.000490014527079218
103.041699495059,0.000478977889476776
104.23606739764,0.000471457165349903
105.444279352617,0.000459479710168477
106.666495827954,0.000448461986312624
107.902879151618,0.00043895688699725
109.153593533139,0.000426928459833951
110.418805085416,0.000416821625380091
111.698681846782,0.000408412570913484
112.993393803322,0.000401249741839186
114.303112911448,0.000390521614310577
115.628013120738,0.000383638763937925
116.968270397038,0.000375325772829558
118.324062745838,0.000364289288174501
119.695570235904,0.000356942734711883
121.082975023204,0.000347469676749987
122.486461375093,0.000341627390572067
123.906215694792,0.000333246918494652
125.34242654614,0.000323725886951974
126.795284678643,0.000317867493683096
128.264983052806,0.00030899203442308
129.751716865759,0.000305007558996812
131.255683577184,0.000295258751255223
132.777082935543,0.000290642063443443
134.316117004602,0.000283759733640123
135.872990190271,0.00027771786723121
137.447909267754,0.000271806181325471
139.041083409007,0.000265101084592069
140.652724210524,0.000259836989028177
142.283045721435,0.00025126465739523
143.932264471941,0.000247720743432632
145.600599502065,0.000240721446703313
147.28827239075,0.000234733547941395
148.995507285286,0.000230608186016265
150.722530931076,0.000225790113463549
152.469572701757,0.000220684519123861
154.236864629663,0.000215436638524234
156.024641436637,0.000209941998113088
157.833140565212,0.000206860907927291
159.662602210143,0.000199578681515335
161.513269350309,0.000196185685990406
163.385387780986,0.000192602713473729
165.27920614649,0.000187536451224458
167.194975973199,0.000182338436537434
169.132951702965,0.000178049830075905
171.093390726902,0.000175421944216125
173.076553419573,0.000172206863596319
175.082703173572,0.000166005517980548
177.112106434509,0.000162282502605599
179.16503273639,0.000160743160090446
181.241754737424,0.00015565259572091
183.342548256229,0.000151591776188932
185.46769230847,0.00015013968004374
187.617469143912,0.000145016688987584
189.79216428391,0.000142417166601778
191.992066559328,0.000138181590703502
194.217468148903,0.000135375463317886
196.468664618045,0.000131888744836958
198.745954958098,0.000130200436513129
201.04964162605,0.000127750904759426
203.380030584698,0.000124161285775051
205.737431343291,0.000121128431681945
208.122156998634,0.000117758341971469
210.534524276671,0.00011519183585398
212.974853574552,0.000112065485497665
215.443469003188,0.000111202669822494
217.940698430296,0.000108573310897176
220.466873523941,0.000106498887077034
223.022329796594,0.000102719243081787
225.607406649686,0.000101110982794389
228.22244741869,9.89292377767737e-05
230.867799418717,9.73961720638223e-05
233.543813990648,9.33894394454855e-05
236.250846547795,9.1677510359064e-05
238.989256623105,9.06492999151822e-05
241.759407916913,8.85164182145729e-05
244.561668345245,8.52614207302019e-05
247.396410088681,8.44323252260134e-05
250.264009641792,8.16405570128932e-05
253.164847863136,7.98986759268648e-05
256.099310025846,7.81591053783491e-05
259.067785868801,7.6997226420261e-05
262.070669648385,7.49187145354635e-05
265.108360190854,7.38128427118833e-05
268.181260945302,7.17181161322425e-05
271.289780037247,7.00007035314335e-05
274.434330322837,6.80001076574672e-05
277.61532944368,6.65392107704091e-05
280.833199882317,6.61643530846787e-05
284.08836901833,6.38238446992656e-05
287.381269185107,6.29380316355515e-05
290.712337727258,6.16517771959251e-05
294.082017058706,5.95553329013296e-05
297.490754721444,5.76065221134955e-05
300.939003444972,5.64639287676619e-05
304.42722120643,5.49754469197829e-05
307.955871291423,5.48487493784876e-05
311.525422355549,5.2940156125979e-05
315.136348486648,5.19824345484226e-05
318.789129267765,5.13870939282522e-05
322.484249840844,5.03441034689616e-05
326.222200971167,4.9284462471299e-05
330.003479112529,4.69464997131037e-05
333.828586473176,4.611995197546e-05
337.698031082509,4.50382410597329e-05
341.612326858553,4.45265584496327e-05
345.571993676214,4.37692748011197e-05
349.577557436328,4.30900480737679e-05
353.629550135504,4.12165039347163e-05
357.728509936787,4.06546633404594e-05
361.874981241128,3.96382396399734e-05
366.06951475969,3.88138322833681e-05
370.312667586993,3.72848617261435e-05
374.605003274899,3.64613536092884e-05
378.947091907467,3.62070323038286e-05
383.33951017666,3.49240609943479e-05
387.782841458946,3.44770218946245e-05
392.277675892772,3.4010969384923e-05
396.824610456948,3.36495790901768e-05
401.424249049932,3.2086395752738e-05
406.077202570037,3.13254599336929e-05
410.784088996565,3.0732880568396e-05
415.545533471888,3.05983810380667e-05
420.362168384471,2.98291030889668e-05
425.234633452868,2.93605950303485e-05
430.16357581068,2.87417205617353e-05
435.149650092505,2.72989997417622e-05
440.193518520887,2.73624962967629e-05
445.295850994266,2.66746520671484e-05
450.457325175946,2.59775900479755e-05
455.678626584106,2.57383280499782e-05
460.960448682843,2.5129172092504e-05
466.303492974273,2.41329873752474e-05
471.708469091702,2.34917938046283e-05
477.176094893875,2.26789419131732e-05
482.707096560318,2.28966869213443e-05
488.302208687788,2.21603735494534e-05
493.962174387832,2.11946349655917e-05
499.687745385488,2.13819778103913e-05
505.479682119124,2.10125426262941e-05
511.338753841433,2.00447138662723e-05
517.265738721602,2.00251240320188e-05
523.261423948666,1.94783475552623e-05
529.326605836056,1.85389325528548e-05
535.462089927361,1.88451510657568e-05
541.668691103315,1.82412960510455e-05
547.947233690029,1.78683335536222e-05
554.298551568467,1.77197857594938e-05
560.723488285203,1.66990167160044e-05
567.222897164454,1.68508900007093e-05
573.797641421413,1.65910537142689e-05
580.448594276898,1.57844778976324e-05
587.176639073326,1.56746727743352e-05
593.982669392036,1.48170849216172e-05
600.867589171969,1.47233800401332e-05
607.832312829723,1.42777960951618e-05
614.877765381002,1.44616323525705e-05
622.004882563471,1.3697921854838e-05
629.214610961034,1.32371096538796e-05
636.507908129557,1.3279606999274e-05
643.885742724042,1.30540726777588e-05
651.34909462728,1.30202410303131e-05
658.898955079995,1.26548390341998e-05
666.536326812491,1.19301323808203e-05
674.262224177834,1.19664546161653e-05
682.077673286569,1.15245871686959e-05
689.983712143002,1.12209852384543e-05
697.981390783066,1.14023362619465e-05
706.071771413777,1.08205169000135e-05
714.255928554313,1.06818902765958e-05
722.534949178721,1.05889796487419e-05
730.909932860291,1.05644503469853e-05
739.381991917587,9.74390801855275e-06
747.952251562182,9.58425440785537e-06
756.621850048105,9.36473426996297e-06
765.391938823015,9.38024969904911e-06
774.263682681127,9.06757620246744e-06
783.23825991792,8.84169377274899e-06
792.316862486625,8.8569032114594e-06
801.50069615654,8.43392609069722e-06
810.790980673169,8.41516033068939e-06
820.18894992022,8.22192705054225e-06
829.695852083491,8.18823527117446e-06
839.312949816636,7.83005564701543e-06
849.041520408875,7.55207384785811e-06
858.882855954625,7.49255726480624e-06
868.838263525118,7.54740903024929e-06
878.909065341995,7.36946831527344e-06
889.096598952916,6.91656821412474e-06
899.402217409204,6.94378574379619e-06
909.827289445556,6.90598979556129e-06
920.373199661822,6.54437903623652e-06
931.041348706908,6.37843286520913e-06
941.833153464795,6.66310192673894e-06
952.750047242729,6.4088112686282e-06
963.793479961579,6.38686283694691e-06
974.964918348409,6.11464103324153e-06
986.265846131282,5.85316082983066e-06
997.69776423632,6.07583843469283e-06
1009.26219098705,5.58494483830674e-06
1020.96066230605,5.77424171082059e-06
1032.79473191895,5.43993514615395e-06
1044.76597156081,5.45092520942901e-06
1056.87597118481,5.49981229033168e-06
1069.12633917348,5.04233461716426e-06
1081.51870255229,5.06855775251126e-06
1094.05470720574,4.98449265509809e-06
1106.73601809597,4.82952690257626e-06
1119.56431948388,4.81916789366063e-06
1132.54131515281,4.50253036352076e-06
1145.66872863487,4.43206445670762e-06
1158.94830343981,4.49117054458215e-06
1172.3818032866,4.32769835901877e-06
1185.97101233767,4.15157700431976e-06
1199.71773543589,4.30807679875269e-06
1213.62379834424,4.11900082093956e-06
1227.69104798836,4.22016308439785e-06
1241.92135270178,3.83880372918928e-06
1256.31660247412,3.86433086803417e-06
1270.87870920206,3.80015297162679e-06
1285.6096069433,3.65562219175224e-06
1300.51125217341,3.55704650413598e-06
1315.58562404571,3.73907944132046e-06
1330.83472465408,3.4822778680698e-06
1346.26057929891,3.59640514671486e-06
1361.86523675608,3.58026719810542e-06
1377.65076954905,3.38949058729789e-06
1393.61927422414,3.42142650289352e-06
1409.77287162897,3.13930451905452e-06
1426.11370719413,3.10635344559485e-06
1442.64395121816,3.29618649873052e-06
1459.36579915576,3.11152509830236e-06
1476.28147190939,3.02161099516257e-06
1493.39321612425,2.91094186759439e-06
1510.70330448666,3.04905252498985e-06
1528.21403602587,2.83472115582837e-06
1545.92773641948,2.97656277004333e-06
1563.84675830225,2.69675539673723e-06
1581.9734815786,2.80044788973388e-06
1600.3103137387,2.63664673638968e-06
1618.8596901782,2.79269320402256e-06
1637.62407452169,2.72011556126363e-06
1656.60595894992,2.51030514566858e-06
1675.80786453077,2.56748400210326e-06
1695.23234155412,2.47804652523986e-06
1714.88196987054,2.4276542106842e-06
1734.75935923393,2.35050040216383e-06
1754.86714964815,2.47702144935891e-06
1775.20801171764,2.2509916419108e-06
1795.7846470021,2.21337183495303e-06
1816.59978837533,2.37635548528079e-06
1837.65620038817,2.24787459587071e-06
1858.95667963569,2.1369809397756e-06
1880.50405512858,2.08782511203331e-06
1902.30118866895,2.14804435271933e-06
1924.35097523033,2.12284724309504e-06
1946.65634334226,2.06363020586572e-06
1969.22025547917,2.01674501893935e-06
1992.04570845387,2.01886148826357e-06
2015.13573381556,1.86432058431222e-06
2038.49339825246,2.0291811368658e-06
2062.12180399914,1.82188720495957e-06
2086.0240892485,1.91014916408703e-06
2110.2034285686,1.8043185208095e-06
2134.66303332425,1.88835016963843e-06
2159.40615210357,1.85344728519108e-06
2184.43607114943,1.8072101126223e-06
2209.7561147959,1.82346659109632e-06
2235.3696459098,1.72547827957808e-06
2261.28006633728,1.73099896936411e-06
2287.4908173557,1.59782763795984e-06
2314.00538013065,1.65683984787786e-06
2340.82727617829,1.59300733962567e-06
2367.96006783308,1.64521967459624e-06
2395.40735872088,1.60849772117054e-06
2423.1727942376,1.62439587940773e-06
2451.26006203334,1.58369360434368e-06
2479.67289250216,1.52093597483904e-06
2508.41505927754,1.60083081849977e-06
2537.49037973357,1.54730152688605e-06
2566.90271549195,1.41262255553048e-06
2596.65597293487,1.5367626259555e-06
2626.75410372384,1.47088617617875e-06
2657.20110532451,1.42823997212122e-06
2688.00102153761,1.36775556779626e-06
2719.15794303602,1.35103542392393e-06
2750.67600790807,1.36686316943475e-06
2782.55940220713,1.33295234094023e-06
2814.81236050758,1.42548038090401e-06
2847.43916646725,1.40397708993905e-06
2880.4441533963,1.28802692826137e-06
2913.83170483279,1.33665307219527e-06
2947.60625512486,1.23771780645135e-06
2981.77229001967,1.23139519500011e-06
3016.3343472592,1.30995204871206e-06
3051.29701718287,1.22393882410235e-06
3086.66494333727,1.24900542767008e-06
3122.44282309286,1.25942839732481e-06
3158.63540826782,1.18743218337993e-06
3195.24750575921,1.16649627203358e-06
3232.28397818138,1.22581883764188e-06
3269.74974451177,1.15506612891304e-06
3307.64978074424,1.215127654253e-06
3345.98912054997,1.13538355185877e-06
3384.77285594598,1.10754998809146e-06
3424.00613797143,1.20695684062576e-06
3463.69417737173,1.1286679448425e-06
3503.84224529068,1.1464592982977e-06
3544.45567397044,1.14212251002415e-06
3585.53985745982,1.1550774829332e-06
3627.10025233065,1.10659214802412e-06
3669.14237840249,1.06866802547315e-06
3711.67181947577,1.11507705905848e-06
3754.69422407334,1.07555962164191e-06
3798.21530619074,1.04106227275183e-06
3842.24084605506,1.0969622042907e-06
3886.77669089267,1.08377565425735e-06
3931.82875570577,1.08521688065248e-06
3977.40302405804,1.05361723165783e-06
4023.50554886929,1.05535448100632e-06
4070.14245321944,1.02230807095163e-06
4117.31993116168,9.92301327428186e-07
4165.04424854518,9.81342446447681e-07
4213.32174384729,9.85863766339761e-07
4262.15882901532,9.81658305704154e-07
4311.56199031823,1.02910889395811e-06
4361.53778920801,9.41632563048597e-07
4412.09286319119,9.37115741899647e-07
4463.2339267104,9.80944923385352e-07
4514.9677720361,1.01158518290383e-06
4567.30127016875,9.22811045070315e-07
4620.24137175131,9.86096098509091e-07
4673.79510799246,9.18302360191706e-07
4727.96959160039,9.98183871980158e-07
4782.77201772749,9.50258959311576e-07
4838.20966492596,9.60004004586407e-07
4894.28989611453,9.5123513801851e-07
4951.02015955635,8.98217596139962e-07
5008.40798984821,9.05303381161262e-07
5066.46100892127,9.25811655102214e-07
5125.18692705333,9.46839973267936e-07
5184.59354389291,8.89670258465675e-07
5244.68874949512,8.90706255466118e-07
5305.48052536957,9.2327698668424e-07
5366.97694554048,8.92291616515747e-07
5429.18617761894,9.00560207658583e-07
5492.11648388779,8.86176640768527e-07
5555.77622239888,8.86729694815842e-07
5620.17384808319,8.62626723757769e-07
5685.31791387375,8.62244511122708e-07
5751.21707184161,8.54613494453943e-07
5817.88007434494,8.88616296466663e-07
5885.31577519145,8.48942399957221e-07
5953.53313081437,8.55452608559757e-07
6022.54120146193,8.5902774150942e-07
6092.34915240071,8.78243144975928e-07
6162.96625513294,8.3793347269025e-07
6234.40188862786,8.80181594565667e-07
6306.66554056741,8.18780782713161e-07
6379.76680860628,8.23947221614405e-07
6453.7154016467,8.18234480015165e-07
6528.52114112785,8.39577073472213e-07
6604.19396233031,8.29332703883607e-07
6680.74391569562,8.35954323568947e-07
6758.18116816111,8.05413873017147e-07
6836.51600451024,8.49623067967889e-07
6915.75882873853,8.3919388943798e-07
6995.92016543537,8.08838069844405e-07
7077.01066118189,8.12641011644549e-07
7159.04108596489,7.94430840523577e-07
7242.02233460732,8.40729002327823e-07
7325.96542821523,7.96999183323659e-07
7410.88151564157,8.43518929770689e-07
7496.78187496688,8.42061186992303e-07
7583.67791499719,7.92030645845445e-07
7671.5811767793,8.21130085891287e-07
7760.50333513357,8.03722782186662e-07
7850.45620020451,7.98711727839369e-07
7941.45171902934,7.95405332335834e-07
8033.50197712473,7.76972236267761e-07
8126.61920009195,8.2740791813912e-07
8220.81575524054,7.84293400352335e-07
8316.10415323096,8.24275136564755e-07
8412.49704973612,8.00969304141196e-07
8510.00724712225,7.89261661814063e-07
8608.64769614924,7.73958433183444e-07
8708.43149769072,7.6730430622064e-07
8809.37190447399,8.04711518708708e-07
8911.4823228402,7.84305350549811e-07
9014.77631452492,7.84614040607818e-07
9119.2675984593,7.89338457343626e-07
9224.97005259217,7.96018863784667e-07
9331.89771573324,7.60139418569685e-07
9440.0647894176,7.93795011892888e-07
9549.48563979197,7.63923800162574e-07
9660.17479952265,7.85634970187657e-07
9772.14696972573,7.73486591899709e-07
9885.41702191957,7.85596494436001e-07
10000,7.71042957325164e-07


==> tikzfigs/data/p_8_45.dat <==
0.1,0.902731378753096
0.101159111222383,0.902339772484052
0.102331657833024,0.901986231752346
0.103517795563018,0.901621535476699
0.104717681948552,0.90129455558323
0.105931476351837,0.900955618814794
0.107159339982267,0.900604110956869
0.108401435917833,0.900239397362584
0.109657929126781,0.899910845696656
0.110928986489522,0.899568012378635
0.112214776820798,0.896049025284281
0.1135154708921,0.895081340396214
0.114831241454351,0.894121931327416
0.11616226326085,0.894314529187833
0.117508713090481,0.893210952062537
0.11887076977119,0.892082491771606
0.120248614203741,0.890928471881223
0.121642429385737,0.889773230648074
0.123052400435926,0.888618740176367
0.124478714618791,0.887375851385369
0.125921561369415,0.88610357950655
0.127381132318648,0.884825274033116
0.128857621318552,0.883540254530734
0.130351224468151,0.882199449061795
0.131862140139475,0.880850349975468
0.133390569003906,0.879492183588879
0.134936714058831,0.87807564933077
0.136500780654601,0.876672579291061
0.138082976521809,0.87520933126949
0.139683511798874,0.873733486684009
0.141302599059953,0.872219828168338
0.142940453343176,0.87069164578802
0.144597292179202,0.869592534587661
0.146273335620113,0.868044235551005
0.14796880626864,0.866454006675487
0.149683929307726,0.86482070353476
0.151418932530435,0.863168462775555
0.153174046370208,0.861364651032926
0.154949503931463,0.85962111247788
0.156745541020559,0.857827536613206
0.158562396177114,0.855982614401047
0.160400310705682,0.854109410477422
0.162259528707809,0.852206313643868
0.164140297114447,0.850247447153398
0.166042865718753,0.848231390326274
0.167967487209265,0.846180702349202
0.169914417203463,0.844069698200418
0.171883914281715,0.842676636796271
0.173876240021625,0.840164904538444
0.175891659032773,0.837592901534076
0.177930438991858,0.834942225687994
0.179992850678248,0.831978780416588
0.182079168009946,0.829415274346028
0.184189668079971,0.826897541205207
0.186324631193156,0.824537289179939
0.18848434090338,0.822132327581587
0.190669084051225,0.819653353957851
0.192879150802078,0.817125506248376
0.195114834684662,0.814519704832752
0.197376432630026,0.811860700921721
0.199664245010979,0.809146084937374
0.201978575681988,0.806347188412189
0.204319732019527,0.80346211392757
0.206688024962908,0.800514737848705
0.209083769055575,0.797502485867514
0.21150728248688,0.794422729193431
0.213958887134342,0.791247758210702
0.216438908606402,0.787975651027089
0.218947676285662,0.784629007207594
0.221485523372636,0.781205104966914
0.224052786930002,0.777701191076553
0.226649807927369,0.774090885813032
0.229276931286565,0.770372351150482
0.231934505927443,0.771902378924165
0.234622884814226,0.768163117692937
0.237342425002387,0.763267322648902
0.240093487686065,0.760140270623405
0.242876438246045,0.757425361582508
0.245691646298279,0.754634656816252
0.24853948574298,0.75185779192495
0.25142033481428,0.746299811464162
0.254334576130465,0.743590015858081
0.257282596744793,0.740810714101459
0.260264788196901,0.738010744212014
0.263281546564802,0.735189544856095
0.266333272517498,0.732346564470627
0.269420371368188,0.729430757557563
0.272543253128103,0.726542446886995
0.275702332560958,0.723529103561775
0.278898029238044,0.720542298665633
0.282130767593947,0.717530912203956
0.285400976982924,0.714443200518138
0.288709091735924,0.711329812455108
0.292055551218275,0.708190422810924
0.295440799888038,0.705024749180249
0.298865287355038,0.701832556294847
0.302329468440578,0.700494753004626
0.305833803237843,0.698101204416426
0.309378757173014,0.696100366221824
0.312964801067075,0.694126911103924
0.316592411198352,0.692181161597485
0.320262069365765,0.690263367429492
0.32397426295282,0.688373694899282
0.327729484992338,0.686440598151314
0.331528234231942,0.684606861295787
0.335371015200293,0.682728693710972
0.339258338274099,0.680950273267374
0.343190719745904,0.679125902663288
0.347168681892656,0.677327424691011
0.351192753045073,0.675628004274819
0.355263467657814,0.673879098030659
0.359381366380463,0.672153062208422
0.363546996129332,0.670523332263756
0.367760910160103,0.668838560799978
0.372023668141307,0.667171265564765
0.376335836228653,0.665594720182576
0.380697987140229,0.668241872439545
0.385110700232557,0.666885836610505
0.38957456157755,0.663957143801068
0.394090164040345,0.665794588915236
0.398658107358044,0.665172528672885
0.403278998219371,0.664580428571923
0.407953450345245,0.66401117324616
0.412682084570295,0.6625335234014
0.417465528925314,0.66240159497802
0.422304418720667,0.662184271452834
0.427199396630678,0.662048314216006
0.432151112778976,0.661890059063031
0.43716022482485,0.661694095908528
0.44222739805059,0.661532527628682
0.447353305449847,0.661208727007635
0.452538627817017,0.659675576587707
0.457784053837662,0.659139410747765
0.463090280179974,0.660088461210325
0.468458011587305,0.659544724446927
0.473887960971765,0.658897193325396
0.479380849508911,0.658123507985922
0.484937406733524,0.657284202689403
0.490558370636505,0.656268047084021
0.496244487762892,0.655348572258889
0.501996513311008,0.654140403228795
0.507815211232767,0.65270926984802
0.513701354335134,0.65110668984723
0.519655724382766,0.648714737926136
0.525679112201842,0.648144478314543
0.531772317785097,0.64575522348467
0.53793615039807,0.644147118084097
0.544171428686589,0.642454318159717
0.550478980785497,0.640395563040494
0.556859644428641,0.637966107618544
0.563314267060135,0.635268740142579
0.569843705946914,0.632320483996232
0.576448828292588,0.628929757625741
0.583130511352622,0.624899507745612
0.58988964255085,0.621431647190966
0.596727119597331,0.617597330748772
0.603643850607587,0.613287435122514
0.610640754223204,0.609353995838738
0.617718759733849,0.605437908008858
0.624878807200689,0.602716122557561
0.632121847581245,0.598889256807891
0.639448842855694,0.594731874105689
0.646860766154633,0.590205454322939
0.654358601888323,0.585271676808355
0.661943345877439,0.579822910198733
0.669616005485322,0.574069873874626
0.677377599751775,0.567715946882975
0.685229159528406,0.563540575165934
0.693171727615541,0.558164382314696
0.701206358900718,0.552284954663707
0.7093341204988,0.548245604442804
0.717556091893693,0.543895182985711
0.725873365081725,0.539191758987225
0.734287044716676,0.53417305484681
0.742798248256492,0.528502713320778
0.751408106111697,0.520959633088981
0.760117761795533,0.516495519275697
0.768928372075831,0.511735619185348
0.777841107128649,0.506547741668886
0.786857150693685,0.500887184814434
0.795977700231498,0.494787770789503
0.805203967082548,0.491847122828449
0.814537176628074,0.486629136669036
0.823978568452852,0.483218456153463
0.833529396509819,0.479588226618743
0.843190929286626,0.475498538813753
0.852964449974102,0.471155443489869
0.862851256636689,0.466235234518912
0.872852662384838,0.463853409974036
0.882969995549409,0.46138354518334
0.893204599858097,0.458179832502093
0.903557834613893,0.456123164360083
0.914031074875623,0.453882536795696
0.924625711640574,0.451365046018467
0.935343152029238,0.448380446210299
0.9461848194722,0.446630965849037
0.957152153899186,0.444966740278426
0.968246611930312,0.443957642097001
0.979469667069539,0.442687342235322
0.99082280990038,0.441025825956323
1.00230754828387,0.438742502814567
1.01392540755882,0.435891684708001
1.02567793074442,0.432147888569716
1.03756667874519,0.432443946768537
1.04959323055823,0.429059786747221
1.061759183483,0.430669432279783
1.07406615333343,0.430619247364212
1.08651577465254,0.427599442814948
1.0991097009295,0.425732333552437
1.11184960481927,0.425373433552734
1.12473717836475,0.424433291405333
1.13777413322149,0.422674780195177
1.15096220088503,0.419954297925435
1.16430313292088,0.415937897292575
1.17779870119712,0.413146809026211
1.19145069811978,0.411166203910735
1.20526093687084,0.408283677201038
1.21923125164911,0.405474511186336
1.23336349791378,0.402819613569042
1.24765955263087,0.399046405750827
1.26212131452255,0.393610918771964
1.27675070431927,0.390949777647866
1.29154966501488,0.386724428020486
1.30652016212472,0.380947940988781
1.32166418394661,0.379008860383873
1.33698374182495,0.377058671162626
1.35248087041788,0.374539701520997
1.36815762796747,0.371012792873758
1.38401609657313,0.366245661578804
1.4000583824681,0.360209894704581
1.4162866162992,0.353037744314288
1.43270295340983,0.343888033819563
1.44930957412622,0.346529936356548
1.46610868404698,0.344048311362077
1.4831025143361,0.342507549565999
1.50029332201922,0.339784793285742
1.51768339028341,0.335644777835903
1.53527502878042,0.333546988965714
1.55307057393346,0.329737076972427
1.57107238924745,0.328752776788695
1.58928286562298,0.322415200662088
1.60770442167382,0.311708605604167
1.62633950404819,0.29617087601745
1.64519058775366,0.27594253408796
1.6642601764859,0.273575929832893
1.6835508029612,0.271115450113069
1.70306502925284,0.268787160376872
1.72280544713139,0.266961586042647
1.74277467840892,0.265494891118313
1.76297537528721,0.264494390110611
1.78341022071001,0.264005335473
1.80408192871938,0.263907802226562
1.82499324481615,0.264292587589358
1.84614694632455,0.265215122543237
1.86754584276108,0.26640376931904
1.88919277620767,0.268048049380085
1.91109062168914,0.270019728718441
1.93324228755505,0.272371949684906
1.95565071586595,0.274956795455348
1.97831888278416,0.277732286761191
2.00124979896904,0.280858786259136
2.0244465099768,0.283981669933204
2.04791209666509,0.287366305855315
2.07164967560207,0.290760805770341
2.09566239948043,0.294225937338038
2.11995345753607,0.297719529961507
2.14452607597167,0.301200075728285
2.16938351838518,0.30462640776424
2.19452908620331,0.307957288678967
2.21996611911995,0.311150976875753
2.24569799553977,0.314164842542998
2.27172813302691,0.317064789077256
2.29805998875885,0.319697346620087
2.32469705998565,0.322127285590955
2.35164288449435,0.32419797457262
2.37890104107889,0.325974578474572
2.40647515001542,0.327412730933331
2.43436887354311,0.328356858409056
2.46258591635055,0.328880074588657
2.49113002606779,0.328948026947831
2.52000499376409,0.328532305866124
2.54921465445142,0.327726257844796
2.5787628875938,0.326287039172803
2.60865361762255,0.324438827268642
2.63889081445751,0.322069256638671
2.66947849403432,0.319188280678058
2.70042071883777,0.315928463722906
2.73172159844138,0.312196621196444
2.76338529005317,0.308251692613708
2.79541599906786,0.303891922578003
2.82781797962534,0.299265418330672
2.86059553517574,0.294288924209945
2.89375301905095,0.289227231720276
2.92729483504282,0.283995487976284
2.96122543798803,0.278738775472362
2.99554933435981,0.27325165114997
3.0302710828664,0.267788814940621
3.06539529505653,0.262369042160343
3.10092663593193,0.256891774162915
3.13686982456688,0.251482818436724
3.17322963473498,0.246148046176883
3.21001089554317,0.240889114317424
3.24721849207313,0.235590002809099
3.28485736603004,0.230472999616884
3.32293251639897,0.225415387394719
3.36144900010876,0.220518778663374
3.40041193270371,0.21565653120773
3.43982648902292,0.210816376084567
3.47969790388769,0.206092889348227
3.52003147279668,0.20147120747894
3.56083255262928,0.196936013559557
3.60210656235707,0.192471813838822
3.64385898376354,0.188063233968913
3.68609536217216,0.183802757736696
3.72882130718284,0.179567082330486
3.772042493417,0.175342536920246
3.81576466127125,0.171221530420675
3.85999361767977,0.167085361756906
3.90473523688556,0.163130110537119
3.94999546122065,0.159135012138196
3.99578030189527,0.155294237916326
4.04209583979631,0.151391575751444
4.08894822629486,0.147718990640427
4.13634368406328,0.143962699538068
4.18428850790158,0.140410090763345
4.23278906557355,0.136850733343423
4.28185179865241,0.133371287477937
4.3314832233764,0.12995932429942
4.38168993151419,0.126602578659989
4.4324785912404,0.123382699460405
4.48385594802119,0.1201921114526
4.53582882551019,0.117110918435335
4.58840412645476,0.114033742256723
4.64158883361278,0.111129208809279
4.69539001068006,0.108202319350324
4.7498148032285,0.105418401912285
4.80487043965513,0.102673902848587
4.86056423214214,0.100041861145777
4.91690357762803,0.0974211503424143
4.97389595879006,0.0948835710053867
5.03154894503805,0.0924140314699114
5.08987019351968,0.0900804313625681
5.14886745013749,0.0877022274391358
5.20854855057766,0.0855106547642134
5.26892142135067,0.083246911709539
5.32999408084409,0.0811376765127457
5.3917746403875,0.0790867022403819
5.45427130532983,0.0770790132492982
5.51749237612913,0.0751000727838447
5.58144624945496,0.0731357999983215
5.64614141930367,0.0713220703392954
5.71158647812643,0.0694927948483399
5.7777901179705,0.0677814435812918
5.84476113163363,0.0660262216782084
5.91250841383188,0.0643582433663263
5.98104096238094,0.0627612641390012
6.05036787939122,0.0612195641764079
6.1204983724767,0.0597179230712514
6.19144175597784,0.0581733003255989
6.26320745219869,0.0567763729086501
6.33580499265825,0.0553752434190757
6.40924401935645,0.0540225457998167
6.48353428605472,0.0526380554382006
6.55868565957143,0.051338513425952
6.63470812109235,0.0501076507612529
6.71161176749628,0.0488666694736445
6.78940681269611,0.0476648611242999
6.8681035889953,0.0465491523807441
6.94771254846024,0.0453813046674265
7.02824426430835,0.0442702084977034
7.10970943231244,0.043200540471576
7.19211887222119,0.0421574973534689
7.27548352919623,0.0411850103194573
7.35981447526577,0.0401521213320884
7.44512291079514,0.0392182424789114
7.53142016597437,0.0382540668527138
7.618717702323,0.0373584915701491
7.7070271142123,0.0364607849111365
7.79636013040523,0.0355476245422842
7.88672861561415,0.0347136435380733
7.97814457207662,0.0338896300278869
8.0706201411495,0.0330618473801419
8.16416760492147,0.0322689607995027
8.25879938784427,0.0314963956313906
8.35452805838287,0.0307808132436406
8.45136633068472,0.0300567156186894
8.54932706626838,0.0293109865894919
8.64842327573172,0.0286290330270061
8.74866812047991,0.0279468278899228
8.85007491447343,0.0272988950761035
8.9526571259964,0.026623309896539
9.05642837944529,0.0260012577994498
9.16140245713852,0.0253712510594389
9.26759330114688,0.0247659098456999
9.37501501514529,0.0242162133135029
9.48368186628592,0.0236174728560557
9.59360828709314,0.0230463427253718
9.7048088773803,0.0225321452138635
9.81729840618884,0.0219732155941609
9.93109181374979,0.021485688242858
10.0462042134681,0.0209693700768088
10.16265089393,0.0204535486337981
10.2804473209331,0.0199660197852038
10.3996091395412,0.0194924214598632
10.5201521761616,0.0190591309838603
10.6420924406472,0.0186115847750553
10.7654461284232,0.0181761995808322
10.8902296226373,0.0177391601489785
11.0164594963366,0.0173255572323604
11.1441525146679,0.0169211883131702
11.2733256371049,0.016512338763189
11.4039960197003,0.0161228746052921
11.5361810173648,0.0157387354162415
11.6698981861715,0.0153825863565984
11.8051652856881,0.0150042521841053
11.9420002813353,0.0146619065956304
12.0804213467733,0.0143059332640241
12.2204468663149,0.0139580009633983
12.3620954373677,0.0136386111282011
12.5053858729039,0.0133333995268661
12.650337203959,0.0130284836365161
12.7969686821594,0.0127104526138834
12.9452997822792,0.0123990045846099
13.0953502048267,0.0121127550976006
13.2471398786612,0.0118374531002501
13.4006889636395,0.011559333671806
13.5560178532937,0.0112962329908876
13.7131471775395,0.0110342455554388
13.8720978054162,0.0107599487814904
14.0328908478587,0.0105204914777128
14.195547660501,0.010271587386421
14.3600898465126,0.0100295379688286
14.5265392594678,0.00978073444887561
14.6949180062482,0.00956936986429496
14.8652484499786,0.009324114477958
15.0375532129974,0.00911676991494502
15.211855179861,0.00890498996157582
15.3881775003835,0.00870290806681149
15.5665435927106,0.00849681872237251
15.7469771464309,0.00830021668250679
15.9295021257212,0.00809940925199149
16.1141427725302,0.00790728259749394
16.3009236097974,0.00773596978256284
16.4898694447106,0.00754589448887304
16.6810053720006,0.00737474605126903
16.8743567772738,0.0072085143385821
17.0699493403841,0.00703366823227012
17.2678090388436,0.00686148905759575
17.4679621512725,0.00670257203043885
17.6704352608895,0.00654311556615839
17.8752552590424,0.00639327023974178
18.0824493487795,0.00623936761662111
18.2920450484629,0.00609114001631273
18.504070195423,0.00595771285032698
18.7185529496558,0.0058252481754657
18.935521797563,0.00568037304023957
19.1550055557353,0.00555394749899117
19.3770333747799,0.00543200847881216
19.6016347431919,0.00530106258400175
19.8288394912707,0.00516923023676528
20.0586777950823,0.00504409903768694
20.2911801804668,0.00493274059426628
20.5263775270925,0.00482136975642145
20.7643010725577,0.00471682339252613
21.0049824165392,0.00460554297381933
21.2484535249888,0.00449413935430607
21.4947467343798,0.00438876730911751
21.7438947560008,0.00429514313038284
21.9959306803007,0.00418054035172156
22.2508879812837,0.00408873868918963
22.5088005209546,0.00398709298365955
22.7697025538168,0.00389932785110189
23.0336287314213,0.00381167627838264
23.3006141069692,0.00372876087852251
23.5706941399673,0.0036371188877382
23.8439047009372,0.0035587842265579
24.1202820761801,0.00346270217763097
24.3998629725955,0.00338750078113337
24.6826845225569,0.00331918776365413
24.9687842888433,0.00322752623946087
25.2582002696278,0.00316608856622374
25.5509709035251,0.00308791645040009
25.8471350746956,0.00301257392608455
26.1467321180109,0.00294262796569447
26.4498018242772,0.00288037595407181
26.7563844455205,0.00281228239911575
27.0665207003324,0.00274067601943586
27.3802517792786,0.00268282724490341
27.6976193503689,0.00262500741266969
28.018665564592,0.00255395054227554
28.3434330615131,0.00250090701404359
28.6719649749377,0.00243749732999905
29.0043049386399,0.0023938527004967
29.3404970921579,0.00232767691722486
29.680586086656,0.0022825613861149
30.0246170908555,0.00223067634062913
30.3726357970331,0.00217269450053321
30.72468842709,0.0021226506090948
31.0808217386906,0.0020804023202121
31.4410830314726,0.00203243253082372
31.8055201533292,0.00197876463990791
32.1741815067637,0.00193219080982271
32.5471160553185,0.00189198987569868
32.9243733300777,0.00184471119639496
33.3060034362459,0.00180230152114741
33.6920570598027,0.00176368649922437
34.0825854742345,0.00172769167990121
34.4776405473446,0.0016809886070075
34.8772747481418,0.00164642930199802
35.2815411538088,0.0016103709107906
35.6904934567523,0.00157126287978495
36.1041859717334,0.00153897946495136
36.5226736430818,0.00150005333251292
36.946012051993,0.00146395884931604
37.3742574239106,0.00142847694662012
37.8074666359935,0.0014023065265394
38.24569722467,0.00136107188415402
38.6890073932798,0.00133493310452069
39.1374560198038,0.00129958580008823
39.5911026646846,0.00127352453834862
40.0500075787361,0.00124323561585795
40.5142317111465,0.00121610587907022
40.9838367175726,0.00118893263471664
41.4588849683291,0.00115850764353214
41.9394395566719,0.00113148928684976
42.4255643071778,0.00111408577874792
42.9173237842216,0.00108310994986185
43.4147833005509,0.00105445884801794
43.9180089259609,0.00103369025106274
44.4270674960688,0.0010073574599776
44.9420266211914,0.000990070975619137
45.462954695324,0.000968338504879749
45.9899209052244,0.000947112758434478
46.5229952396019,0.000922076084787655
47.0622484984128,0.00089776425007415
47.6077523022637,0.000878333241739658
48.1595791019235,0.000859024854752356
48.7178021879463,0.000843629719587717
49.2824957004051,0.000818828429386716
49.8537346387389,0.000804935371909371
50.4315948717136,0.000788403769299047
51.0161531474983,0.00076423955319249
51.6074871038591,0.00075156913295147
52.2056752784698,0.000728911205766784
52.8107971193433,0.000714722203530857
53.4229329953835,0.000703288608716522
54.0421642070592,0.000681328916674281
54.6685729972018,0.000666269253945505
55.302242561929,0.000652172736699871
55.9432570616938,0.00064060505387877
56.5917016324624,0.000625605533352757
57.2476623970218,0.000608555762804451
57.9112264764176,0.000597753360374205
58.5824820015254,0.000579820728714872
59.2615181247555,0.000569699910750766
59.9484250318941,0.000553972833009843
60.6432939540806,0.000546889904546586
61.3462171799251,0.000534996478508729
62.057288067765,0.000518593358707289
62.776601058065,0.000510987688811907
63.5042516859596,0.000498706614654789
64.2403365939419,0.000488032719197615
64.9849535446989,0.000472099907338467
65.7382014340959,0.000463038437563875
66.5001803043112,0.000453667805745276
67.2709913571234,0.000443107631068594
68.0507369673521,0.0004303745901274
68.839520696455,0.000426348672593738
69.6374473062822,0.000411662403506677
70.4446227729904,0.000402804353364059
71.2611543011175,0.000398002238971553
72.0871503378214,0.000383968002572987
72.9227205872831,0.000376136441452675
73.7679760252773,0.000372336466432874
74.6230289139111,0.000359276681147835
75.4879928165343,0.000351438433711142
76.3629826128224,0.000346293436712871
77.248114514034,0.00033594849971554
78.1435060784454,0.000328530223378028
79.0492762269642,0.000321227282233349
79.9655452589235,0.000316353549612133
80.8924348680594,0.000310881551156866
81.8300681586739,0.000301750457819126
82.7785696619847,0.00029586893954602
83.7380653526649,0.00028982512161964
84.708682665574,0.000280216103263043
85.6905505126835,0.000278061760442513
86.6837993001977,0.000269969448487866
87.6885609458743,0.00026181009617384
88.704968896544,0.000259009674975117
89.7331581458352,0.000252852079607049
90.7732652521022,0.000248467784485204
91.8254283565628,0.000241625388649423
92.889787201645,0.000237019446392771
93.9664831495469,0.000230202673702031
95.0556592010119,0.000225449110803781
96.157460014321,0.000222407598883218
97.2720319245054,0.000216347857248566
98.3995229627823,0.000210988388262679
99.5400828762152,0.000205584348697893
100.693863147603,0.000203360470120624
101.861017015598,0.000199165755957156
103.041699495059,0.000191925250880202
104.23606739764,0.000188358873397965
105.444279352617,0.000186934850198681
106.666495827954,0.000182160773755933
107.902879151618,0.000176292543701904
109.153593533139,0.000175096252059791
110.418805085416,0.000169006616325037
111.698681846782,0.000167184663178011
112.993393803322,0.000163639714544305
114.303112911448,0.000159708255819947
115.628013120738,0.000156520224765388
116.968270397038,0.000151479089954344
118.324062745838,0.00014891553570394
119.695570235904,0.000145938081453294
121.082975023204,0.000143031568669622
122.486461375093,0.000140510270195787
123.906215694792,0.000135203062388062
125.34242654614,0.000133771128074342
126.795284678643,0.000129467944986762
128.264983052806,0.000128499516478838
129.751716865759,0.000123991678972602
131.255683577184,0.000121736708942664
132.777082935543,0.000120939361428801
134.316117004602,0.000117619331915894
135.872990190271,0.000113887508857658
137.447909267754,0.000111593974901979
139.041083409007,0.000109410748198677
140.652724210524,0.000108838329647505
142.283045721435,0.000105379933079966
143.932264471941,0.000103162271604799
145.600599502065,0.000100329691445413
147.28827239075,0.000100533293717394
148.995507285286,9.60836277813694e-05
150.722530931076,9.58418455862447e-05
152.469572701757,9.4657425738388e-05
154.236864629663,9.01041990008189e-05
156.024641436637,9.02605804869268e-05
157.833140565212,8.7081125697335e-05
159.662602210143,8.55809307902111e-05
161.513269350309,8.53270640909298e-05
163.385387780986,8.32234713447024e-05
165.27920614649,8.11524438744493e-05
167.194975973199,7.83013287274825e-05
169.132951702965,7.85905987497337e-05
171.093390726902,7.60168031438263e-05
173.076553419573,7.41977796175494e-05
175.082703173572,7.40839416701406e-05
177.112106434509,7.17864893822407e-05
179.16503273639,7.03385701398883e-05
181.241754737424,6.79449623454616e-05
183.342548256229,6.72100603963872e-05
185.46769230847,6.60623676941335e-05
187.617469143912,6.4550866656182e-05
189.79216428391,6.47407561920884e-05
191.992066559328,6.20219584195036e-05
194.217468148903,6.03286459009292e-05
196.468664618045,5.90618088467807e-05
198.745954958098,5.95721608223589e-05
201.04964162605,5.68848821448507e-05
203.380030584698,5.61726047986525e-05
205.737431343291,5.62573160304425e-05
208.122156998634,5.38805728061713e-05
210.534524276671,5.35783246742709e-05
212.974853574552,5.18372517186122e-05
215.443469003188,5.08486498246388e-05
217.940698430296,5.06798967835721e-05
220.466873523941,4.93924461703846e-05
223.022329796594,4.86523082182737e-05
225.607406649686,4.80884665411764e-05
228.22244741869,4.71944365459094e-05
230.867799418717,4.71198054061025e-05
233.543813990648,4.5277317465707e-05
236.250846547795,4.4289184565681e-05
238.989256623105,4.30569628813219e-05
241.759407916913,4.37716852731381e-05
244.561668345245,4.16741922327877e-05
247.396410088681,4.20187634447489e-05
250.264009641792,4.14778834065529e-05
253.164847863136,3.99550138927551e-05
256.099310025846,3.88285810041783e-05
259.067785868801,3.92436715461826e-05
262.070669648385,3.74653980738414e-05
265.108360190854,3.74978953569038e-05
268.181260945302,3.69147501112423e-05
271.289780037247,3.6259819484393e-05
274.434330322837,3.59071491328363e-05
277.61532944368,3.458627112746e-05
280.833199882317,3.38543446361963e-05
284.08836901833,3.35998657723984e-05
287.381269185107,3.35784751696469e-05
290.712337727258,3.3401368855026e-05
294.082017058706,3.25370601716971e-05
297.490754721444,3.17237421536582e-05
300.939003444972,3.15067298204202e-05
304.42722120643,3.09107991899421e-05
307.955871291423,3.01885318173739e-05
311.525422355549,2.94317061104544e-05
315.136348486648,2.98717508933846e-05
318.789129267765,2.86860946972613e-05
322.484249840844,2.81128639983451e-05
326.222200971167,2.76217610494511e-05
330.003479112529,2.77962332348299e-05
333.828586473176,2.78330892642501e-05
337.698031082509,2.67901352849583e-05
341.612326858553,2.60432952628527e-05
345.571993676214,2.67329410616994e-05
349.577557436328,2.62955623718117e-05
353.629550135504,2.56053284283367e-05
357.728509936787,2.5354193036997e-05
361.874981241128,2.49108573874301e-05
366.06951475969,2.46485047060968e-05
370.312667586993,2.36676756777399e-05
374.605003274899,2.42312144700367e-05
378.947091907467,2.40400564633719e-05
383.33951017666,2.28714102520505e-05
387.782841458946,2.24932589081451e-05
392.277675892772,2.23389535032143e-05
396.824610456948,2.27638269725588e-05
401.424249049932,2.19008700210517e-05
406.077202570037,2.18691530832905e-05
410.784088996565,2.1541215679086e-05
415.545533471888,2.16675622912682e-05
420.362168384471,2.08535198707122e-05
425.234633452868,2.05267323769253e-05
430.16357581068,2.09368708341566e-05
435.149650092505,2.02845262871278e-05
440.193518520887,2.04441951967462e-05
445.295850994266,2.02746594011462e-05
450.457325175946,1.94522474314905e-05
455.678626584106,1.93264052019434e-05
460.960448682843,1.92487518685365e-05
466.303492974273,1.93338038256371e-05
471.708469091702,1.86621152138997e-05
477.176094893875,1.87969865008014e-05
482.707096560318,1.85248505261205e-05
488.302208687788,1.82195958041227e-05
493.962174387832,1.80872229289243e-05
499.687745385488,1.81772291046232e-05
505.479682119124,1.75670731331644e-05
511.338753841433,1.76429178064456e-05
517.265738721602,1.71965650007233e-05
523.261423948666,1.72702429028922e-05
529.326605836056,1.71681264057599e-05
535.462089927361,1.68359156040376e-05
541.668691103315,1.68310134182391e-05
547.947233690029,1.6788401260045e-05
554.298551568467,1.62086682679568e-05
560.723488285203,1.66568274646222e-05
567.222897164454,1.58658921769532e-05
573.797641421413,1.58054396505767e-05
580.448594276898,1.60922203877154e-05
587.176639073326,1.5514813933318e-05
593.982669392036,1.55121820717902e-05
600.867589171969,1.52824232991349e-05
607.832312829723,1.52394900950079e-05
614.877765381002,1.56462855154331e-05
622.004882563471,1.52653716376064e-05
629.214610961034,1.53996619308205e-05
636.507908129557,1.51796133544286e-05
643.885742724042,1.49215537550983e-05
651.34909462728,1.47710622488192e-05
658.898955079995,1.47150071865662e-05
666.536326812491,1.45923502284531e-05
674.262224177834,1.47105743400201e-05
682.077673286569,1.46037004411924e-05
689.983712143002,1.42776476352285e-05
697.981390783066,1.4179697873799e-05
706.071771413777,1.40003782083254e-05
714.255928554313,1.38688420672075e-05
722.534949178721,1.37593138999254e-05
730.909932860291,1.40573384211221e-05
739.381991917587,1.38733022478329e-05
747.952251562182,1.3856272226348e-05
756.621850048105,1.33888701128028e-05
765.391938823015,1.33317136102666e-05
774.263682681127,1.33076389486052e-05
783.23825991792,1.33274689446247e-05
792.316862486625,1.32538913455873e-05
801.50069615654,1.33118167983528e-05
810.790980673169,1.30673827739051e-05
820.18894992022,1.29494452449006e-05
829.695852083491,1.32163672541286e-05
839.312949816636,1.29981705938941e-05
849.041520408875,1.27612267817309e-05
858.882855954625,1.27847790735436e-05
868.838263525118,1.27353548577125e-05
878.909065341995,1.26021880386269e-05
889.096598952916,1.26768892616105e-05
899.402217409204,1.26507017231143e-05
909.827289445556,1.2518782977008e-05
920.373199661822,1.25687704299411e-05
931.041348706908,1.24947295904291e-05
941.833153464795,1.22881823338864e-05
952.750047242729,1.26388520783549e-05
963.793479961579,1.23660475030702e-05
974.964918348409,1.23006337834613e-05
986.265846131282,1.22431522581631e-05
997.69776423632,1.22675906034078e-05
1009.26219098705,1.22975373932125e-05
1020.96066230605,1.21064054821857e-05
1032.79473191895,1.21235086820728e-05
1044.76597156081,1.22202396481313e-05
1056.87597118481,1.21146764587429e-05
1069.12633917348,1.21678210834165e-05
1081.51870255229,1.18057687487679e-05
1094.05470720574,1.18272412985424e-05
1106.73601809597,1.17502527375057e-05
1119.56431948388,1.20444837208105e-05
1132.54131515281,1.19320857381376e-05
1145.66872863487,1.19572555974601e-05
1158.94830343981,1.17661134182078e-05
1172.3818032866,1.15928701716303e-05
1185.97101233767,1.18277928680195e-05
1199.71773543589,1.16948464288965e-05
1213.62379834424,1.1644664221018e-05
1227.69104798836,1.1621688077059e-05
1241.92135270178,1.17591716190198e-05
1256.31660247412,1.16947345930883e-05
1270.87870920206,1.15920553240349e-05
1285.6096069433,1.14564018699356e-05
1300.51125217341,1.14496207203112e-05
1315.58562404571,1.15848154164715e-05
1330.83472465408,1.14088467328475e-05
1346.26057929891,1.15684278481495e-05
1361.86523675608,1.13123413923396e-05
1377.65076954905,1.12749621811681e-05
1393.61927422414,1.13127135552487e-05
1409.77287162897,1.14425922250241e-05
1426.11370719413,1.12320584199565e-05
1442.64395121816,1.12564625790525e-05
1459.36579915576,1.13610200600797e-05
1476.28147190939,1.12395456865003e-05
1493.39321612425,1.12790625342542e-05
1510.70330448666,1.11558419603817e-05
1528.21403602587,1.12086577983183e-05
1545.92773641948,1.10959852108898e-05
1563.84675830225,1.1108118151369e-05
1581.9734815786,1.11296357387616e-05
1600.3103137387,1.11518719509671e-05
1618.8596901782,1.1020577057452e-05
1637.62407452169,1.11709632597351e-05
1656.60595894992,1.11531944999537e-05
1675.80786453077,1.110472393532e-05
1695.23234155412,1.10143240029919e-05
1714.88196987054,1.09573434448474e-05
1734.75935923393,1.10837686959153e-05
1754.86714964815,1.09429816571604e-05
1775.20801171764,1.1082540415972e-05
1795.7846470021,1.09815795768928e-05
1816.59978837533,1.08937175148831e-05
1837.65620038817,1.08951692463213e-05
1858.95667963569,1.09245370299138e-05
1880.50405512858,1.09907304898743e-05
1902.30118866895,1.09474489982199e-05
1924.35097523033,1.0932776842725e-05
1946.65634334226,1.09283797811825e-05
1969.22025547917,1.09772143101728e-05
1992.04570845387,1.09655332023989e-05
2015.13573381556,1.08434354780974e-05
2038.49339825246,1.0815100033919e-05
2062.12180399914,1.09192590411883e-05
2086.0240892485,1.08571709644518e-05
2110.2034285686,1.0775075862547e-05
2134.66303332425,1.08363482848924e-05
2159.40615210357,1.08865176000456e-05
2184.43607114943,1.07952277639088e-05
2209.7561147959,1.08509595486906e-05
2235.3696459098,1.08137432346326e-05
2261.28006633728,1.08480303583957e-05
2287.4908173557,1.07788869677417e-05
2314.00538013065,1.08247616481074e-05
2340.82727617829,1.08709904830101e-05
2367.96006783308,1.0817524149842e-05
2395.40735872088,1.07813371872263e-05
2423.1727942376,1.07157062596906e-05
2451.26006203334,1.07521989085341e-05
2479.67289250216,1.07170799491523e-05
2508.41505927754,1.07713009196669e-05
2537.49037973357,1.07658906464486e-05
2566.90271549195,1.07239203638044e-05
2596.65597293487,1.06796761020441e-05
2626.75410372384,1.06652093499065e-05
2657.20110532451,1.07158907153973e-05
2688.00102153761,1.07280751987355e-05
2719.15794303602,1.0742709272747e-05
2750.67600790807,1.06529270882274e-05
2782.55940220713,1.06451370409837e-05
2814.81236050758,1.07509848364457e-05
2847.43916646725,1.07057021688503e-05
2880.4441533963,1.06809230629388e-05
2913.83170483279,1.06843711004635e-05
2947.60625512486,1.07162852632064e-05
2981.77229001967,1.06242962807717e-05
3016.3343472592,1.06534518354661e-05
3051.29701718287,1.06322964653831e-05
3086.66494333727,1.06320686474757e-05
3122.44282309286,1.07112774976903e-05
3158.63540826782,1.06353972425519e-05
3195.24750575921,1.06878883718671e-05
3232.28397818138,1.05975760850926e-05
3269.74974451177,1.070930705601e-05
3307.64978074424,1.05840655929029e-05
3345.98912054997,1.06290823179826e-05
3384.77285594598,1.06142645888198e-05
3424.00613797143,1.0631431540787e-05
3463.69417737173,1.06266701645197e-05
3503.84224529068,1.06305673695295e-05
3544.45567397044,1.06390080113102e-05
3585.53985745982,1.06111406210794e-05
3627.10025233065,1.05879128736813e-05
3669.14237840249,1.05676197576164e-05
3711.67181947577,1.06111814384788e-05
3754.69422407334,1.06498125550696e-05
3798.21530619074,1.0662320973862e-05
3842.24084605506,1.0586615104053e-05
3886.77669089267,1.0657238513173e-05
3931.82875570577,1.0601514835075e-05
3977.40302405804,1.05607209664633e-05
4023.50554886929,1.05902634763975e-05
4070.14245321944,1.06173492370977e-05
4117.31993116168,1.06055971115018e-05
4165.04424854518,1.05758744761789e-05
4213.32174384729,1.05897120818318e-05
4262.15882901532,1.05589368020031e-05
4311.56199031823,1.06263213649639e-05
4361.53778920801,1.05852343055908e-05
4412.09286319119,1.05695367416409e-05
4463.2339267104,1.05461748713092e-05
4514.9677720361,1.06007654455492e-05
4567.30127016875,1.05865095078748e-05
4620.24137175131,1.0564525102753e-05
4673.79510799246,1.05345861248273e-05
4727.96959160039,1.05899726889123e-05
4782.77201772749,1.06120279097529e-05
4838.20966492596,1.05617820863925e-05
4894.28989611453,1.05345976156353e-05
4951.02015955635,1.05287152716427e-05
5008.40798984821,1.05614431258484e-05
5066.46100892127,1.06008130848932e-05
5125.18692705333,1.0597217314738e-05
5184.59354389291,1.05298220417122e-05
5244.68874949512,1.05353531613189e-05
5305.48052536957,1.05247048288819e-05
5366.97694554048,1.05508993583235e-05
5429.18617761894,1.05395577992025e-05
5492.11648388779,1.05483513166084e-05
5555.77622239888,1.05665611765861e-05
5620.17384808319,1.05762337744702e-05
5685.31791387375,1.05510236769599e-05
5751.21707184161,1.05401159927858e-05
5817.88007434494,1.05749530793893e-05
5885.31577519145,1.05313540234416e-05
5953.53313081437,1.05632628341978e-05
6022.54120146193,1.05277712590394e-05
6092.34915240071,1.05388018236302e-05
6162.96625513294,1.05642078408794e-05
6234.40188862786,1.0543371104718e-05
6306.66554056741,1.05395072445963e-05
6379.76680860628,1.05233122332304e-05
6453.7154016467,1.05664149401642e-05
6528.52114112785,1.05283879875809e-05
6604.19396233031,1.05659814343743e-05
6680.74391569562,1.05418735535616e-05
6758.18116816111,1.05571432356678e-05
6836.51600451024,1.05414547391676e-05
6915.75882873853,1.05279146335257e-05
6995.92016543537,1.05706277127227e-05
7077.01066118189,1.05587576273052e-05
7159.04108596489,1.05409152824703e-05
7242.02233460732,1.05231705156185e-05
7325.96542821523,1.05219181820759e-05
7410.88151564157,1.05191725446206e-05
7496.78187496688,1.05125257576235e-05
7583.67791499719,1.05568364392034e-05
7671.5811767793,1.05158907547473e-05
7760.50333513357,1.05210233244387e-05
7850.45620020451,1.05584573482672e-05
7941.45171902934,1.05540958356803e-05
8033.50197712473,1.05552833961787e-05
8126.61920009195,1.05507904791628e-05
8220.81575524054,1.05321672393557e-05
8316.10415323096,1.05444122631818e-05
8412.49704973612,1.05188692736937e-05
8510.00724712225,1.05342585932307e-05
8608.64769614924,1.05196171525115e-05
8708.43149769072,1.05319543918838e-05
8809.37190447399,1.0529723293819e-05
8911.4823228402,1.05541015972217e-05
9014.77631452492,1.05231833328312e-05
9119.2675984593,1.05541845680976e-05
9224.97005259217,1.05295397902948e-05
9331.89771573324,1.05265677206117e-05
9440.0647894176,1.05388591776253e-05
9549.48563979197,1.05406583087623e-05
9660.17479952265,1.0527935698555e-05
9772.14696972573,1.05204827086489e-05
9885.41702191957,1.05505989524575e-05
10000,1.05261462496183e-05


==> tikzfigs/data/p_8_90.dat <==
0.1,0.398837372453963
0.101159111222383,0.396145039881982
0.102331657833024,0.393658795204906
0.103517795563018,0.39138929577049
0.104717681948552,0.389350684708203
0.105931476351837,0.387561668870891
0.107159339982267,0.38602708256691
0.108401435917833,0.384751585954479
0.109657929126781,0.382536033004535
0.110928986489522,0.381219325077291
0.112214776820798,0.384330609423993
0.1135154708921,0.385947909350149
0.114831241454351,0.389011069676857
0.11616226326085,0.394158243935493
0.117508713090481,0.400509138512238
0.11887076977119,0.415580789419063
0.120248614203741,0.424687288866898
0.121642429385737,0.447939660849861
0.123052400435926,0.529074371013119
0.124478714618791,0.633400111707004
0.125921561369415,1
0.127381132318648,1
0.128857621318552,1
0.130351224468151,1
0.131862140139475,1
0.133390569003906,1
0.134936714058831,1
0.136500780654601,1
0.138082976521809,1
0.139683511798874,1
0.141302599059953,1
0.142940453343176,1
0.144597292179202,1
0.146273335620113,1
0.14796880626864,1
0.149683929307726,1
0.151418932530435,1
0.153174046370208,1
0.154949503931463,1
0.156745541020559,1
0.158562396177114,1
0.160400310705682,1
0.162259528707809,1
0.164140297114447,1
0.166042865718753,1
0.167967487209265,1
0.169914417203463,1
0.171883914281715,1
0.173876240021625,1
0.175891659032773,1
0.177930438991858,1
0.179992850678248,1
0.182079168009946,1
0.184189668079971,1
0.186324631193156,1
0.18848434090338,1
0.190669084051225,1
0.192879150802078,1
0.195114834684662,1
0.197376432630026,1
0.199664245010979,1
0.201978575681988,1
0.204319732019527,1
0.206688024962908,1
0.209083769055575,1
0.21150728248688,1
0.213958887134342,1
0.216438908606402,1
0.218947676285662,1
0.221485523372636,1
0.224052786930002,1
0.226649807927369,1
0.229276931286565,1
0.231934505927443,1
0.234622884814226,1
0.237342425002387,1
0.240093487686065,0.804170522105215
0.242876438246045,0.797329400538411
0.245691646298279,0.76255261212976
0.24853948574298,0.747150438786303
0.25142033481428,0.761384494355503
0.254334576130465,0.80101296497361
0.257282596744793,0.844021218487258
0.260264788196901,0.863263617621925
0.263281546564802,1
0.266333272517498,1
0.269420371368188,1
0.272543253128103,1
0.275702332560958,1
0.278898029238044,1
0.282130767593947,1
0.285400976982924,1
0.288709091735924,1
0.292055551218275,1
0.295440799888038,1
0.298865287355038,1
0.302329468440578,1
0.305833803237843,1
0.309378757173014,1
0.312964801067075,1
0.316592411198352,1
0.320262069365765,1
0.32397426295282,1
0.327729484992338,1
0.331528234231942,1
0.335371015200293,1
0.339258338274099,1
0.343190719745904,1
0.347168681892656,1
0.351192753045073,1
0.355263467657814,1
0.359381366380463,1
0.363546996129332,1
0.367760910160103,1
0.372023668141307,1
0.376335836228653,0.731991357101002
0.380697987140229,0.512679210342835
0.385110700232557,0.451974934933345
0.38957456157755,0.360266290584999
0.394090164040345,0.324978944029658
0.398658107358044,0.288529695187068
0.403278998219371,0.251724453167102
0.407953450345245,0.235864530355997
0.412682084570295,0.222418569372614
0.417465528925314,0.209475982453542
0.422304418720667,0.197306527170161
0.427199396630678,0.186323944233088
0.432151112778976,0.181780644104766
0.43716022482485,0.177550622707922
0.44222739805059,0.175635624571689
0.447353305449847,0.174181828312698
0.452538627817017,0.173299437542188
0.457784053837662,0.17293633022138
0.463090280179974,0.173256640474509
0.468458011587305,0.17497000209588
0.473887960971765,0.176708165224755
0.479380849508911,0.178858833591674
0.484937406733524,0.1815362180457
0.490558370636505,0.184710462374241
0.496244487762892,0.188340694620027
0.501996513311008,0.192141660962529
0.507815211232767,0.19583118594742
0.513701354335134,0.200363701664814
0.519655724382766,0.205664147156728
0.525679112201842,0.21162240735961
0.531772317785097,0.218357297896943
0.53793615039807,0.225654965528994
0.544171428686589,0.235176627382492
0.550478980785497,0.245992669188497
0.556859644428641,0.258156185405379
0.563314267060135,0.276875323518963
0.569843705946914,0.296644519924979
0.576448828292588,0.318170030893902
0.583130511352622,0.345921718253255
0.58988964255085,0.380609654900002
0.596727119597331,0.424011291251593
0.603643850607587,0.484682626821544
0.610640754223204,0.545938808215749
0.617718759733849,0.672074341532933
0.624878807200689,0.905269723308677
0.632121847581245,1
0.639448842855694,1
0.646860766154633,1
0.654358601888323,1
0.661943345877439,1
0.669616005485322,1
0.677377599751775,1
0.685229159528406,1
0.693171727615541,1
0.701206358900718,1
0.7093341204988,1
0.717556091893693,1
0.725873365081725,1
0.734287044716676,1
0.742798248256492,0.96072779352289
0.751408106111697,0.956423240789216
0.760117761795533,0.948929375504594
0.768928372075831,1
0.777841107128649,1
0.786857150693685,1
0.795977700231498,1
0.805203967082548,1
0.814537176628074,1
0.823978568452852,1
0.833529396509819,1
0.843190929286626,1
0.852964449974102,1
0.862851256636689,1
0.872852662384838,1
0.882969995549409,0.679621314530667
0.893204599858097,0.551230647902849
0.903557834613893,0.478942695686491
0.914031074875623,0.423167480158468
0.924625711640574,0.385857345090693
0.935343152029238,0.360736255901179
0.9461848194722,0.348876758223059
0.957152153899186,0.341165048908855
0.968246611930312,0.337976530104313
0.979469667069539,0.33707451503361
0.99082280990038,0.339509819961367
1.00230754828387,0.344878791608607
1.01392540755882,0.351812088588774
1.02567793074442,0.361959325356787
1.03756667874519,0.374783247011153
1.04959323055823,0.396665678477405
1.061759183483,0.428786013101394
1.07406615333343,0.469164846503099
1.08651577465254,0.522228356842177
1.0991097009295,0.602698605389446
1.11184960481927,0.708474609272199
1.12473717836475,0.944451519297984
1.13777413322149,1
1.15096220088503,1
1.16430313292088,1
1.17779870119712,1
1.19145069811978,1
1.20526093687084,1
1.21923125164911,1
1.23336349791378,1
1.24765955263087,0.943244241297693
1.26212131452255,0.967036717209632
1.27675070431927,1
1.29154966501488,1
1.30652016212472,1
1.32166418394661,1
1.33698374182495,1
1.35248087041788,1
1.36815762796747,1
1.38401609657313,0.756976707071832
1.4000583824681,0.622916319355805
1.4162866162992,0.541000382172015
1.43270295340983,0.500973213004832
1.44930957412622,0.475220466655928
1.46610868404698,0.464758801701493
1.4831025143361,0.460056127210732
1.50029332201922,0.461903394602784
1.51768339028341,0.468009179150692
1.53527502878042,0.478972423483881
1.55307057393346,0.504631814011182
1.57107238924745,0.552918998254261
1.58928286562298,0.628414128413167
1.60770442167382,0.747295004887682
1.62633950404819,1
1.64519058775366,1
1.6642601764859,1
1.6835508029612,1
1.70306502925284,1
1.72280544713139,1
1.74277467840892,0.983524882702934
1.76297537528721,1
1.78341022071001,1
1.80408192871938,1
1.82499324481615,1
1.84614694632455,1
1.86754584276108,1
1.88919277620767,0.752757474319728
1.91109062168914,0.614509321075889
1.93324228755505,0.543354731090941
1.95565071586595,0.53670584464356
1.97831888278416,0.645305441492266
2.00124979896904,0.80402821518937
2.0244465099768,0.652351610395463
2.04791209666509,0.60564704646327
2.07164967560207,0.56487333234586
2.09566239948043,0.524374306990079
2.11995345753607,0.489526469856679
2.14452607597167,0.454345755996031
2.16938351838518,0.428118184817981
2.19452908620331,0.399789972253196
2.21996611911995,0.374487379827336
2.24569799553977,0.354742519146111
2.27172813302691,0.333902976063423
2.29805998875885,0.309597752362629
2.32469705998565,0.290542029869085
2.35164288449435,0.278824136464442
2.37890104107889,0.262224931356433
2.40647515001542,0.240409249556556
2.43436887354311,0.224814062791252
2.46258591635055,0.213850677378922
2.49113002606779,0.212725217841178
2.52000499376409,0.198186580683445
2.54921465445142,0.188617467270624
2.5787628875938,0.173235049764592
2.60865361762255,0.167515724714955
2.63889081445751,0.157668263603877
2.66947849403432,0.154435187624058
2.70042071883777,0.158087623424796
2.73172159844138,0.136385397936281
2.76338529005317,0.13769589326349
2.79541599906786,0.135239863137597
2.82781797962534,0.147926538781254
2.86059553517574,0.123246165569562
2.89375301905095,0.105611840070575
2.92729483504282,0.0961073550562781
2.96122543798803,0.0956621644591997
2.99554933435981,0.104630161839603
3.0302710828664,0.11253634784565
3.06539529505653,0.101886950477824
3.10092663593193,0.104148002391499
3.13686982456688,0.0664152450506808
3.17322963473498,0.0636211381654743
3.21001089554317,0.0612529689474264
3.24721849207313,0.059136640158712
3.28485736603004,0.0574292230734436
3.32293251639897,0.0552604487881836
3.36144900010876,0.0533018179926191
3.40041193270371,0.0512780179210309
3.43982648902292,0.0493732005290924
3.47969790388769,0.0475711515020558
3.52003147279668,0.0458342157758925
3.56083255262928,0.044162293816466
3.60210656235707,0.0425485213260408
3.64385898376354,0.0409968178071445
3.68609536217216,0.0394929222239315
3.72882130718284,0.0380417126885281
3.772042493417,0.0366389854540118
3.81576466127125,0.0352808710830894
3.85999361767977,0.0339638048455488
3.90473523688556,0.0326845069988611
3.94999546122065,0.0314486035635891
3.99578030189527,0.030244539348181
4.04209583979631,0.0290867856071597
4.08894822629486,0.0279641998364241
4.13634368406328,0.0268660520356274
4.18428850790158,0.0258153689140242
4.23278906557355,0.0247932021874351
4.28185179865241,0.0238058428576104
4.3314832233764,0.0228512468790663
4.38168993151419,0.0219274068718451
4.4324785912404,0.0210323387320959
4.48385594802119,0.0201801214884784
4.53582882551019,0.0193524635787021
4.58840412645476,0.0185552673264894
4.64158883361278,0.0177863274809477
4.69539001068006,0.0170511851976855
4.7498148032285,0.0163473936247934
4.80487043965513,0.0156648960018331
4.86056423214214,0.0150165279862494
4.91690357762803,0.0143921866604006
4.97389595879006,0.0137968235838207
5.03154894503805,0.0132205835547474
5.08987019351968,0.0126683493765971
5.14886745013749,0.01214466933424
5.20854855057766,0.0116399022012612
5.26892142135067,0.0111585564986805
5.32999408084409,0.0106980960489135
5.3917746403875,0.0102560825626804
5.45427130532983,0.00983669021099617
5.51749237612913,0.00943096925505609
5.58144624945496,0.00904939685997213
5.64614141930367,0.00867694407043895
5.71158647812643,0.00832389303329669
5.7777901179705,0.00798782815580737
5.84476113163363,0.00766645586860639
5.91250841383188,0.00735759717316515
5.98104096238094,0.00705919422141701
6.05036787939122,0.00677486657204888
6.1204983724767,0.00650792470488307
6.19144175597784,0.00625070440083542
6.26320745219869,0.00600130342990533
6.33580499265825,0.0057682524522846
6.40924401935645,0.00553916971238847
6.48353428605472,0.00532242821850896
6.55868565957143,0.00511600206525061
6.63470812109235,0.00492277253781747
6.71161176749628,0.00473127349121992
6.78940681269611,0.00454930762856718
6.8681035889953,0.00437955273821159
6.94771254846024,0.00421112322362144
7.02824426430835,0.00405136303815372
7.10970943231244,0.00390276822748494
7.19211887222119,0.00375501465874397
7.27548352919623,0.00361914825210997
7.35981447526577,0.00348511211430249
7.44512291079514,0.0033555023337624
7.53142016597437,0.00323271104629786
7.618717702323,0.00311509401266101
7.7070271142123,0.00300487635758298
7.79636013040523,0.00289668926808131
7.88672861561415,0.00279280499436441
7.97814457207662,0.00269526992792786
8.0706201411495,0.00259909184994861
8.16416760492147,0.00250982016181845
8.25879938784427,0.00242244864897035
8.35452805838287,0.00233563990081936
8.45136633068472,0.00225800330622972
8.54932706626838,0.00217814043758461
8.64842327573172,0.00210448353136253
8.74866812047991,0.00203237876097949
8.85007491447343,0.00196668892507738
8.9526571259964,0.00189982976998081
9.05642837944529,0.00183661649939331
9.16140245713852,0.00177567010975785
9.26759330114688,0.00171568690577135
9.37501501514529,0.00166110615923338
9.48368186628592,0.00160769517375078
9.59360828709314,0.00155420792280626
9.7048088773803,0.00150489466983376
9.81729840618884,0.00145571615148039
9.93109181374979,0.00141075304202037
10.0462042134681,0.00136605482246421
10.16265089393,0.00132299597449063
10.2804473209331,0.00128034085582904
10.3996091395412,0.00123939502154419
10.5201521761616,0.00120136089593738
10.6420924406472,0.00116496560530169
10.7654461284232,0.00112899087480237
10.8902296226373,0.00109460791973052
11.0164594963366,0.00106060871145197
11.1441525146679,0.00102810695469278
11.2733256371049,0.000998136939627996
11.4039960197003,0.000967262772152524
11.5361810173648,0.000938733969111597
11.6698981861715,0.000911330143949611
11.8051652856881,0.000883881383977502
11.9420002813353,0.000857353216010793
12.0804213467733,0.000832641136405655
12.2204468663149,0.000808559314103924
12.3620954373677,0.000783972004987329
12.5053858729039,0.000761723150515232
12.650337203959,0.000740617479065725
12.7969686821594,0.000717590409539131
12.9452997822792,0.000697278441891992
13.0953502048267,0.000678477719091996
13.2471398786612,0.000658196971043864
13.4006889636395,0.000640835532926257
13.5560178532937,0.000621609756896834
13.7131471775395,0.0006047971506736
13.8720978054162,0.000587475297565196
14.0328908478587,0.000570299181961295
14.195547660501,0.00055555902377397
14.3600898465126,0.000540416064675012
14.5265392594678,0.000525451993850384
14.6949180062482,0.000511212325344075
14.8652484499786,0.000496589745429476
15.0375532129974,0.000483702859729713
15.211855179861,0.000469839467372309
15.3881775003835,0.000457062423552356
15.5665435927106,0.000444260006135282
15.7469771464309,0.000431871560003725
15.9295021257212,0.000420296821939564
16.1141427725302,0.000409907272141899
16.3009236097974,0.000398154179243876
16.4898694447106,0.000388306504417785
16.6810053720006,0.000377826987123634
16.8743567772738,0.00036707518647377
17.0699493403841,0.000357745673850886
17.2678090388436,0.000348736007934282
17.4679621512725,0.000338979861269436
17.6704352608895,0.000330095162899978
17.8752552590424,0.000322304781566008
18.0824493487795,0.000313227250961162
18.2920450484629,0.00030568287845495
18.504070195423,0.000297307056427574
18.7185529496558,0.000289568816822369
18.935521797563,0.000282624811463392
19.1550055557353,0.000275399138808449
19.3770333747799,0.00026805319779589
19.6016347431919,0.000260732789135916
19.8288394912707,0.000254725817972532
20.0586777950823,0.000247789968078911
20.2911801804668,0.000241198000852656
20.5263775270925,0.000235019130153403
20.7643010725577,0.000229308919053089
21.0049824165392,0.000224113307976519
21.2484535249888,0.000218371715645596
21.4947467343798,0.000212140943441569
21.7438947560008,0.000207571554424613
21.9959306803007,0.000201483947539683
22.2508879812837,0.000197017321800707
22.5088005209546,0.000192079382205241
22.7697025538168,0.000187643956281906
23.0336287314213,0.000182667782034974
23.3006141069692,0.000178107427677199
23.5706941399673,0.000173886796445147
23.8439047009372,0.000168964490296557
24.1202820761801,0.000165172215185047
24.3998629725955,0.000160516140046045
24.6826845225569,0.000156757384120246
24.9687842888433,0.000152847080131878
25.2582002696278,0.000149560982590295
25.5509709035251,0.000145856972930659
25.8471350746956,0.000142482512837892
26.1467321180109,0.000138403251646078
26.4498018242772,0.000135190773569185
26.7563844455205,0.000131797894297154
27.0665207003324,0.000128879128030927
27.3802517792786,0.000125403600939899
27.6976193503689,0.00012281332091479
28.018665564592,0.000119262109375836
28.3434330615131,0.000116938997240613
28.6719649749377,0.000114007980614852
29.0043049386399,0.000111026885675432
29.3404970921579,0.000108513904770547
29.680586086656,0.000106199869367487
30.0246170908555,0.000103064469832211
30.3726357970331,0.000101076377489601
30.72468842709,9.84597614184656e-05
31.0808217386906,9.63887733889036e-05
31.4410830314726,9.38321463158263e-05
31.8055201533292,9.19127475313597e-05
32.1741815067637,8.95953147108752e-05
32.5471160553185,8.72633689905179e-05
32.9243733300777,8.52661988064492e-05
33.3060034362459,8.32561888152986e-05
33.6920570598027,8.08945699264935e-05
34.0825854742345,7.91398500907787e-05
34.4776405473446,7.76203969759016e-05
34.8772747481418,7.53277185429311e-05
35.2815411538088,7.37973885511139e-05
35.6904934567523,7.20101870795719e-05
36.1041859717334,7.02019953314954e-05
36.5226736430818,6.85852533189213e-05
36.946012051993,6.73548327986676e-05
37.3742574239106,6.55002198266865e-05
37.8074666359935,6.38035616888632e-05
38.24569722467,6.24121299615862e-05
38.6890073932798,6.08966206114892e-05
39.1374560198038,5.93926996980187e-05
39.5911026646846,5.80169361851709e-05
40.0500075787361,5.68702621733903e-05
40.5142317111465,5.5502334424177e-05
40.9838367175726,5.45347759218336e-05
41.4588849683291,5.29638055729345e-05
41.9394395566719,5.1913483136692e-05
42.4255643071778,5.03829791975737e-05
42.9173237842216,4.94303446397048e-05
43.4147833005509,4.80642064618462e-05
43.9180089259609,4.72875637407485e-05
44.4270674960688,4.6108663935017e-05
44.9420266211914,4.50098241380298e-05
45.462954695324,4.39639730032891e-05
45.9899209052244,4.2934767823197e-05
46.5229952396019,4.1877115164995e-05
47.0622484984128,4.11914126549379e-05
47.6077523022637,4.03495930935037e-05
48.1595791019235,3.9275171999208e-05
48.7178021879463,3.83363002287634e-05
49.2824957004051,3.7429659280224e-05
49.8537346387389,3.64491575172703e-05
50.4315948717136,3.57007073317362e-05
51.0161531474983,3.5053855389474e-05
51.6074871038591,3.43705764286546e-05
52.2056752784698,3.35030576993403e-05
52.8107971193433,3.27115613558217e-05
53.4229329953835,3.18307824027627e-05
54.0421642070592,3.10837886603284e-05
54.6685729972018,3.06720923920427e-05
55.302242561929,3.00134192183008e-05
55.9432570616938,2.92950802660088e-05
56.5917016324624,2.86888800725266e-05
57.2476623970218,2.79743735335576e-05
57.9112264764176,2.72991979477803e-05
58.5824820015254,2.67907406611514e-05
59.2615181247555,2.62026114599887e-05
59.9484250318941,2.56426879659179e-05
60.6432939540806,2.48557389647944e-05
61.3462171799251,2.42722606553672e-05
62.057288067765,2.39488641445613e-05
62.776601058065,2.32721895747019e-05
63.5042516859596,2.29539048914447e-05
64.2403365939419,2.23654753796619e-05
64.9849535446989,2.18611088559663e-05
65.7382014340959,2.14481737039872e-05
66.5001803043112,2.08131818881276e-05
67.2709913571234,2.05654551469265e-05
68.0507369673521,2.00652169375021e-05
68.839520696455,1.95908167120858e-05
69.6374473062822,1.91002243396412e-05
70.4446227729904,1.88314579658625e-05
71.2611543011175,1.84291030088645e-05
72.0871503378214,1.78297482392529e-05
72.9227205872831,1.75120990416654e-05
73.7679760252773,1.71070993062335e-05
74.6230289139111,1.67857531920685e-05
75.4879928165343,1.64394155083715e-05
76.3629826128224,1.62155700930482e-05
77.248114514034,1.5722578344516e-05
78.1435060784454,1.53515213515271e-05
79.0492762269642,1.5203145136302e-05
79.9655452589235,1.48724803576504e-05
80.8924348680594,1.44528290376524e-05
81.8300681586739,1.42638439164633e-05
82.7785696619847,1.38830268193761e-05
83.7380653526649,1.36063666703007e-05
84.708682665574,1.32418339897402e-05
85.6905505126835,1.30456696376747e-05
86.6837993001977,1.28125819009489e-05
87.6885609458743,1.2552423411754e-05
88.704968896544,1.22662723963209e-05
89.7331581458352,1.19470578133831e-05
90.7732652521022,1.17828244434336e-05
91.8254283565628,1.15342802552133e-05
92.889787201645,1.13704170749556e-05
93.9664831495469,1.10362842012e-05
95.0556592010119,1.08801958149656e-05
96.157460014321,1.06339571352793e-05
97.2720319245054,1.04192284791514e-05
98.3995229627823,1.01534545407971e-05
99.5400828762152,1.01179070632153e-05
100.693863147603,9.83375676485203e-06
101.861017015598,9.57343073902436e-06
103.041699495059,9.39314510675491e-06
104.23606739764,9.34425836080331e-06
105.444279352617,9.11499557333709e-06
106.666495827954,8.91926296076133e-06
107.902879151618,8.77703321416252e-06
109.153593533139,8.53401192268114e-06
110.418805085416,8.35976444166275e-06
111.698681846782,8.24310454392206e-06
112.993393803322,8.17132618974643e-06
114.303112911448,7.9581323050671e-06
115.628013120738,7.88867689027567e-06
116.968270397038,7.7600608711578e-06
118.324062745838,7.52208879555959e-06
119.695570235904,7.42080677721914e-06
121.082975023204,7.23717356933328e-06
122.486461375093,7.18412705133413e-06
123.906215694792,7.03254266763842e-06
125.34242654614,6.83815262770478e-06
126.795284678643,6.77144027936559e-06
128.264983052806,6.59515882410495e-06
129.751716865759,6.59063288863309e-06
131.255683577184,6.37493230432204e-06
132.777082935543,6.33991168187375e-06
134.316117004602,6.22144824371643e-06
135.872990190271,6.13082818908708e-06
137.447909267754,6.04223323697189e-06
139.041083409007,5.92143261540025e-06
140.652724210524,5.85096434144978e-06
142.283045721435,5.6613307740459e-06
143.932264471941,5.64325020354478e-06
145.600599502065,5.50378792704628e-06
147.28827239075,5.39850867895271e-06
148.995507285286,5.35268364755237e-06
150.722530931076,5.28233686693108e-06
152.469572701757,5.19983069788256e-06
154.236864629663,5.11035344636839e-06
156.024641436637,5.01111934728418e-06
157.833140565212,4.99189537549021e-06
159.662602210143,4.83070990277983e-06
161.513269350309,4.79384241712761e-06
163.385387780986,4.75134264756153e-06
165.27920614649,4.65743373569232e-06
167.194975973199,4.55988097728422e-06
169.132951702965,4.4896015105013e-06
171.093390726902,4.46900692213214e-06
173.076553419573,4.4308326981488e-06
175.082703173572,4.29608827026307e-06
177.112106434509,4.23774669210917e-06
179.16503273639,4.24548876232251e-06
181.241754737424,4.14115003230877e-06
183.342548256229,4.07021043625352e-06
185.46769230847,4.07625967720744e-06
187.617469143912,3.96915960451862e-06
189.79216428391,3.93694768223043e-06
191.992066559328,3.85789583460165e-06
194.217468148903,3.81733533824091e-06
196.468664618045,3.75835766196334e-06
198.745954958098,3.74698582171035e-06
201.04964162605,3.71543835517709e-06
203.380030584698,3.64873409120814e-06
205.737431343291,3.59833599864375e-06
208.122156998634,3.53927954674678e-06
210.534524276671,3.50019766089982e-06
212.974853574552,3.44773262054084e-06
215.443469003188,3.45079992995522e-06
217.940698430296,3.40790915512199e-06
220.466873523941,3.38028227053264e-06
223.022329796594,3.30646126610456e-06
225.607406649686,3.2878928912997e-06
228.22244741869,3.25494757590286e-06
230.867799418717,3.23956152740206e-06
233.543813990648,3.16063118603915e-06
236.250846547795,3.13648285969923e-06
238.989256623105,3.12981667613829e-06
241.759407916913,3.09558507579603e-06
244.561668345245,3.03648795655935e-06
247.396410088681,3.0307707565731e-06
250.264009641792,2.98194798820022e-06
253.164847863136,2.95578419606459e-06
256.099310025846,2.92951848154504e-06
259.067785868801,2.91531804844449e-06
262.070669648385,2.88124355866096e-06
265.108360190854,2.8683193855234e-06
268.181260945302,2.83312536924891e-06
271.289780037247,2.8064502447543e-06
274.434330322837,2.77498432608983e-06
277.61532944368,2.75304361654158e-06
280.833199882317,2.75319050545614e-06
284.08836901833,2.71254083296682e-06
287.381269185107,2.70150768163373e-06
290.712337727258,2.68273199613022e-06
294.082017058706,2.64818747424683e-06
297.490754721444,2.62027931044968e-06
300.939003444972,2.60269160548842e-06
304.42722120643,2.5817426431577e-06
307.955871291423,2.57846614894419e-06
311.525422355549,2.54975457414555e-06
315.136348486648,2.53504142419935e-06
318.789129267765,2.52686818017012e-06
322.484249840844,2.51160463771267e-06
326.222200971167,2.49594169837954e-06
330.003479112529,2.46343279198597e-06
333.828586473176,2.44966949044975e-06
337.698031082509,2.43418272325729e-06
341.612326858553,2.4242980901926e-06
345.571993676214,2.41284438840439e-06
349.577557436328,2.40320189421704e-06
353.629550135504,2.37789872933277e-06
357.728509936787,2.36748751035655e-06
361.874981241128,2.35320620832892e-06
366.06951475969,2.34085393408946e-06
370.312667586993,2.32562009714341e-06
374.605003274899,2.31370656249337e-06
378.947091907467,2.30353274944498e-06
383.33951017666,2.29065915743236e-06
387.782841458946,2.27993293531171e-06
392.277675892772,2.27055483960223e-06
396.824610456948,2.263654733084e-06
401.424249049932,2.24765916598577e-06
406.077202570037,2.23760070885076e-06
410.784088996565,2.22763654730711e-06
415.545533471888,2.22006129724601e-06
420.362168384471,2.20967757039086e-06
425.234633452868,2.20168255575524e-06
430.16357581068,2.19262653054501e-06
435.149650092505,2.18255993903071e-06
440.193518520887,2.17376208321795e-06
445.295850994266,2.16481477198554e-06
450.457325175946,2.15629114250661e-06
455.678626584106,2.14950631385868e-06
460.960448682843,2.14120640043571e-06
466.303492974273,2.13321483507301e-06
471.708469091702,2.12653529759636e-06
477.176094893875,2.1227831719024e-06
482.707096560318,2.11091706607402e-06
488.302208687788,2.10441708885224e-06
493.962174387832,2.10316141327082e-06
499.687745385488,2.09052610917176e-06
505.479682119124,2.08398733973427e-06
511.338753841433,2.08115366256202e-06
517.265738721602,2.07163110971324e-06
523.261423948666,2.06622228680299e-06
529.326605836056,2.0679175796363e-06
535.462089927361,2.05380799824106e-06
541.668691103315,2.04929792777737e-06
547.947233690029,2.04375634007597e-06
554.298551568467,2.03726039926189e-06
560.723488285203,2.03988574216173e-06
567.222897164454,2.02750365264053e-06
573.797641421413,2.02204385506509e-06
580.448594276898,2.02258365945209e-06
587.176639073326,2.01434926980112e-06
593.982669392036,2.02140622000147e-06
600.867589171969,2.01084888395239e-06
607.832312829723,2.01019701500261e-06
614.877765381002,1.99593286360206e-06
622.004882563471,2.00144665633046e-06
629.214610961034,2.00335527111835e-06
636.507908129557,1.98933072137554e-06
643.885742724042,1.98425279037835e-06
651.34909462728,1.97607908379084e-06
658.898955079995,1.97393991263827e-06
666.536326812491,1.9837930165176e-06
674.262224177834,1.9707805824294e-06
682.077673286569,1.9736074996911e-06
689.983712143002,1.97281912356886e-06
697.981390783066,1.95688673801372e-06
706.071771413777,1.96406660341667e-06
714.255928554313,1.95787199597484e-06
722.534949178721,1.95082892213789e-06
730.909932860291,1.94327626055509e-06
739.381991917587,1.96231661252458e-06
747.952251562182,1.9573589801018e-06
756.621850048105,1.95585181118299e-06
765.391938823015,1.94320906430785e-06
774.263682681127,1.94626157694784e-06
783.23825991792,1.94588730521893e-06
792.316862486625,1.93410092264222e-06
801.50069615654,1.94397058338485e-06
810.790980673169,1.93338895327107e-06
820.18894992022,1.93229392872158e-06
829.695852083491,1.92385408716954e-06
839.312949816636,1.93144954614343e-06
849.041520408875,1.93692499845399e-06
858.882855954625,1.9288567767765e-06
868.838263525118,1.91581770102386e-06
878.909065341995,1.91520597385995e-06
889.096598952916,1.93242639976395e-06
899.402217409204,1.91912017921392e-06
909.827289445556,1.91148115583026e-06
920.373199661822,1.92438680690968e-06
931.041348706908,1.92548941543453e-06
941.833153464795,1.89860264780402e-06
952.750047242729,1.90307479435533e-06
963.793479961579,1.89627574807045e-06
974.964918348409,1.90272535110133e-06
986.265846131282,1.91112578885173e-06
997.69776423632,1.88939052440808e-06
1009.26219098705,1.91171116813469e-06
1020.96066230605,1.89001394509483e-06
1032.79473191895,1.90328901220725e-06
1044.76597156081,1.89362560210368e-06
1056.87597118481,1.88350748866368e-06
1069.12633917348,1.90733842110192e-06
1081.51870255229,1.89557904967985e-06
1094.05470720574,1.8934609661296e-06
1106.73601809597,1.89735873131629e-06
1119.56431948388,1.88957005065254e-06
1132.54131515281,1.90979285957815e-06
1145.66872863487,1.90710783187498e-06
1158.94830343981,1.89178659394058e-06
1172.3818032866,1.8985433115966e-06
1185.97101233767,1.90828403054584e-06
1199.71773543589,1.8833912523227e-06
1213.62379834424,1.89281379269991e-06
1227.69104798836,1.87606654836885e-06
1241.92135270178,1.90632890259442e-06
1256.31660247412,1.89384315663906e-06
1270.87870920206,1.8923341828288e-06
1285.6096069433,1.90077115053574e-06
1300.51125217341,1.9043333198988e-06
1315.58562404571,1.87534488717295e-06
1330.83472465408,1.89575723867555e-06
1346.26057929891,1.87503122970294e-06
1361.86523675608,1.86998237053332e-06
1377.65076954905,1.88248292224935e-06
1393.61927422414,1.87202305145677e-06
1409.77287162897,1.89903930102428e-06
1426.11370719413,1.8951683816665e-06
1442.64395121816,1.86550467374999e-06
1459.36579915576,1.87879111870709e-06
1476.28147190939,1.88298879718156e-06
1493.39321612425,1.89091815003461e-06
1510.70330448666,1.86639317687959e-06
1528.21403602587,1.88664088473055e-06
1545.92773641948,1.86248481068278e-06
1563.84675830225,1.89267448641417e-06
1581.9734815786,1.87058986533801e-06
1600.3103137387,1.88706383603886e-06
1618.8596901782,1.86008028515629e-06
1637.62407452169,1.86272490582067e-06
1656.60595894992,1.88576413061572e-06
1675.80786453077,1.87042793421752e-06
1695.23234155412,1.87723662627092e-06
1714.88196987054,1.87866287263479e-06
1734.75935923393,1.88495682735235e-06
1754.86714964815,1.86001305349415e-06
1775.20801171764,1.88929972150888e-06
1795.7846470021,1.88953342975515e-06
1816.59978837533,1.85765182775886e-06
1837.65620038817,1.87060122245509e-06
1858.95667963569,1.88402562265975e-06
1880.50405512858,1.88717671882048e-06
1902.30118866895,1.86990323702882e-06
1924.35097523033,1.86858177628008e-06
1946.65634334226,1.87327717684077e-06
1969.22025547917,1.87622298949176e-06
1992.04570845387,1.87020058089749e-06
2015.13573381556,1.8967068542769e-06
2038.49339825246,1.85848270722018e-06
2062.12180399914,1.89381691174295e-06
2086.0240892485,1.86890761182872e-06
2110.2034285686,1.88550249330162e-06
2134.66303332425,1.86297128770295e-06
2159.40615210357,1.86449962331633e-06
2184.43607114943,1.86844405932665e-06
2209.7561147959,1.86066409435363e-06
2235.3696459098,1.87543598379802e-06
2261.28006633728,1.86918492533793e-06
2287.4908173557,1.89654584241007e-06
2314.00538013065,1.87562231042183e-06
2340.82727617829,1.88628583293977e-06
2367.96006783308,1.86850174933154e-06
2395.40735872088,1.87209815280811e-06
2423.1727942376,1.86399001447782e-06
2451.26006203334,1.86852527119844e-06
2479.67289250216,1.87928715536999e-06
2508.41505927754,1.85652105454941e-06
2537.49037973357,1.86371907911249e-06
2566.90271549195,1.89560767190395e-06
2596.65597293487,1.85802057386949e-06
2626.75410372384,1.86911809354487e-06
2657.20110532451,1.87596359227734e-06
2688.00102153761,1.8893698318397e-06
2719.15794303602,1.88987328116684e-06
2750.67600790807,1.88011169897013e-06
2782.55940220713,1.88614472298186e-06
2814.81236050758,1.85664093683503e-06
2847.43916646725,1.85807062494131e-06
2880.4441533963,1.88721485662781e-06
2913.83170483279,1.8678881410989e-06
2947.60625512486,1.89610954536717e-06
2981.77229001967,1.89380252774545e-06
3016.3343472592,1.86407771753357e-06
3051.29701718287,1.88755950787746e-06
3086.66494333727,1.87475378933814e-06
3122.44282309286,1.86773889637373e-06
3158.63540826782,1.88836995066983e-06
3195.24750575921,1.89236742234935e-06
3232.28397818138,1.86731275415561e-06
3269.74974451177,1.88853791736464e-06
3307.64978074424,1.8637986914771e-06
3345.98912054997,1.88838463183471e-06
3384.77285594598,1.89623943556718e-06
3424.00613797143,1.85683364610465e-06
3463.69417737173,1.87957602899131e-06
3503.84224529068,1.86955327746628e-06
3544.45567397044,1.86779210552342e-06
3585.53985745982,1.86045795367188e-06
3627.10025233065,1.8741306546738e-06
3669.14237840249,1.88630500356066e-06
3711.67181947577,1.86472581525278e-06
3754.69422407334,1.87645175556843e-06
3798.21530619074,1.88815947913155e-06
3842.24084605506,1.86229634525479e-06
3886.77669089267,1.86412005350367e-06
3931.82875570577,1.86083916491109e-06
3977.40302405804,1.86975921965865e-06
4023.50554886929,1.86621253915841e-06
4070.14245321944,1.876977222133e-06
4117.31993116168,1.88818570699498e-06
4165.04424854518,1.89062632095169e-06
4213.32174384729,1.88505118923932e-06
4262.15882901532,1.88407923324018e-06
4311.56199031823,1.8604141455663e-06
4361.53778920801,1.90007922704381e-06
4412.09286319119,1.89955085354163e-06
4463.2339267104,1.8728856757079e-06
4514.9677720361,1.85752897698569e-06
4567.30127016875,1.89886378526159e-06
4620.24137175131,1.8630131608216e-06
4673.79510799246,1.89552683946999e-06
4727.96959160039,1.85380348471542e-06
4782.77201772749,1.87203915608061e-06
4838.20966492596,1.86502277989782e-06
4894.28989611453,1.8667470066543e-06
4951.02015955635,1.89386910155303e-06
5008.40798984821,1.88656698263146e-06
5066.46100892127,1.87233365519168e-06
5125.18692705333,1.85996817055554e-06
5184.59354389291,1.88860315592272e-06
5244.68874949512,1.88535487178528e-06
5305.48052536957,1.86469469185828e-06
5366.97694554048,1.8794640797625e-06
5429.18617761894,1.87233117873494e-06
5492.11648388779,1.87855259620015e-06
5555.77622239888,1.87595362917619e-06
5620.17384808319,1.8895609747238e-06
5685.31791387375,1.88743461559575e-06
5751.21707184161,1.89063748919264e-06
5817.88007434494,1.86651694287341e-06
5885.31577519145,1.89020706790228e-06
5953.53313081437,1.88314543213669e-06
6022.54120146193,1.87852289742404e-06
6092.34915240071,1.86471527503325e-06
6162.96625513294,1.88970108127269e-06
6234.40188862786,1.86012071067168e-06
6306.66554056741,1.90172575586129e-06
6379.76680860628,1.89475302031887e-06
6453.7154016467,1.89766886772029e-06
6528.52114112785,1.87810057406533e-06
6604.19396233031,1.88394346588654e-06
6680.74391569562,1.8769573338071e-06
6758.18116816111,1.90121455113518e-06
6836.51600451024,1.86426323823925e-06
6915.75882873853,1.86935148276864e-06
6995.92016543537,1.89166525448796e-06
7077.01066118189,1.88628482435034e-06
7159.04108596489,1.90212947801541e-06
7242.02233460732,1.86198908198449e-06
7325.96542821523,1.89541816010273e-06
7410.88151564157,1.85740932274076e-06
7496.78187496688,1.85688736356555e-06
7583.67791499719,1.89490280869023e-06
7671.5811767793,1.86768854065433e-06
7760.50333513357,1.88006853087106e-06
7850.45620020451,1.88297490838417e-06
7941.45171902934,1.88445455718312e-06
8033.50197712473,1.90293632143078e-06
8126.61920009195,1.85659249369913e-06
8220.81575524054,1.89085918850751e-06
8316.10415323096,1.85608507359333e-06
8412.49704973612,1.87176662198105e-06
8510.00724712225,1.8809449269477e-06
8608.64769614924,1.89620268654368e-06
8708.43149769072,1.90319620897217e-06
8809.37190447399,1.86345117155306e-06
8911.4823228402,1.88001397779585e-06
9014.77631452492,1.87829371318193e-06
9119.2675984593,1.87243032540217e-06
9224.97005259217,1.86538207634145e-06
9331.89771573324,1.9035933442425e-06
9440.0647894176,1.86481707062186e-06
9549.48563979197,1.89512004677209e-06
9660.17479952265,1.86953434734755e-06
9772.14696972573,1.88055817989035e-06
9885.41702191957,1.86721090147166e-06
10000,1.88073128352279e-06

